Eidos: Efficient, Imperceptible Adversarial 3D Point Clouds

Classification of 3D point clouds is a challenging machine learning (ML) task with important real-world applications in a spectrum from autonomous driving and robot-assisted surgery to earth observation from low orbit. As with other ML tasks, classification models are notoriously brittle in the presence of adversarial attacks. These are rooted in imperceptible changes to inputs with the effect that a seemingly well-trained model ends up misclassifying the input. This paper adds to the understanding of adversarial attacks by presenting Eidos, a framework providing Efficient Imperceptible aDversarial attacks on 3D pOint cloudS. Eidos supports a diverse set of imperceptibility metrics. It employs an iterative, two-step procedure to identify optimal adversarial examples, thereby enabling a runtime-imperceptibility trade-off. We provide empirical evidence relative to several popular 3D point cloud classification models and several established 3D attack methods, showing Eidos' superiority with respect to efficiency as well as imperceptibility.

==> figures/eval/baseline/DGCNN/cd/geoa3.txt <==
0.00021833970095030963 0.0
0.00026508199516683817 0.010482180293501049
0.0002854409976862371 0.020964360587002098
0.00029127782909199595 0.031446540880503145
0.0002943187137134373 0.041928721174004195
0.00029768122476525605 0.05241090146750524
0.000300150946713984 0.06289308176100629
0.00030126358615234494 0.07337526205450734
0.0003017227863892913 0.08385744234800839
0.00030278461053967476 0.09433962264150944
0.00030372882611118257 0.10482180293501048
0.00030926629551686347 0.11530398322851153
0.0003243894607294351 0.12578616352201258
0.00034311990020796657 0.13626834381551362
0.0003603887162171304 0.14675052410901468
0.0003782964777201414 0.15723270440251572
0.0003992339479736984 0.16771488469601678
0.00040648982394486666 0.17819706498951782
0.0004125499399378896 0.18867924528301888
0.00042014001519419253 0.19916142557651992
0.0004359141457825899 0.20964360587002095
0.0004424146027304232 0.22012578616352202
0.00045318526099435985 0.23060796645702306
0.00046321601257659495 0.24109014675052412
0.0004706745967268944 0.25157232704402516
0.0004797744913958013 0.2620545073375262
0.0004867014358751476 0.27253668763102723
0.0004932918818667531 0.2830188679245283
0.0005020519020035863 0.29350104821802936
0.0005090966005809605 0.3039832285115304
0.0005156630068086088 0.31446540880503143
0.0005229609087109566 0.3249475890985325
0.0005341259529814124 0.33542976939203356
0.0005397803033702075 0.34591194968553457
0.0005435131606645882 0.35639412997903563
0.0005519190453924239 0.3668763102725367
0.00055867456831038 0.37735849056603776
0.0005670026876032352 0.38784067085953877
0.0005703262286260724 0.39832285115303984
0.0005788321141153574 0.4088050314465409
0.0005835099145770073 0.4192872117400419
0.000590378069318831 0.429769392033543
0.0005964178708381951 0.44025157232704404
0.0006028927164152265 0.45073375262054505
0.0006082921754568815 0.4612159329140461
0.0006153127760626376 0.4716981132075472
0.0006205833633430302 0.48218029350104824
0.0006237392080947757 0.49266247379454925
0.0006288305157795548 0.5031446540880503
0.0006342658307403326 0.5136268343815513
0.0006397030665539205 0.5241090146750524
0.0006481464370153844 0.5345911949685535
0.000653669354505837 0.5450733752620545
0.0006636819452978671 0.5555555555555556
0.000667250482365489 0.5660377358490566
0.00067937932908535 0.5765199161425576
0.0006876063998788595 0.5870020964360587
0.0006980001926422119 0.5974842767295597
0.0007084436947479844 0.6079664570230608
0.0007153510232456028 0.6184486373165619
0.0007226333254948258 0.6289308176100629
0.0007323819445446134 0.639412997903564
0.0007499824278056622 0.649895178197065
0.0007612525951117277 0.660377358490566
0.0007675521774217486 0.6708595387840671
0.0007828558445908129 0.6813417190775681
0.0007981450762599707 0.6918238993710691
0.0008139915880747139 0.7023060796645703
0.0008211408276110888 0.7127882599580713
0.0008305477676913142 0.7232704402515723
0.0008441138779744506 0.7337526205450734
0.0008599029970355332 0.7442348008385744
0.0008748629479669034 0.7547169811320755
0.000887206057086587 0.7651991614255765
0.0009018713026307523 0.7756813417190775
0.0009172393474727869 0.7861635220125787
0.0009327956940978765 0.7966457023060797
0.000951073132455349 0.8071278825995807
0.0009617118048481643 0.8176100628930818
0.0009796760277822614 0.8280922431865828
0.0009947981452569366 0.8385744234800838
0.0010148681467399001 0.8490566037735849
0.0010388920782133937 0.859538784067086
0.0010613328777253628 0.870020964360587
0.0010781986638903618 0.8805031446540881
0.0011023846454918385 0.8909853249475891
0.0011387694394215941 0.9014675052410901
0.0011624370235949755 0.9119496855345912
0.0011988208862021565 0.9224318658280922
0.0012280573137104511 0.9329140461215933
0.0012917669955641031 0.9433962264150944
0.0013535611797124147 0.9538784067085954
0.0014172215014696121 0.9643605870020965
0.0015394442016258836 0.9748427672955975
0.0016164655098691583 0.9853249475890985
0.0017925738357007504 0.9958071278825996
0.001873633242212236 1.0


==> figures/eval/baseline/DGCNN/cd/gsda.txt <==
0.00018199245096184313 0.0
0.000218901812331751 0.010482180293501049
0.00022793009702581912 0.020964360587002098
0.00024436292005702853 0.031446540880503145
0.0002524136216379702 0.041928721174004195
0.0002587954804766923 0.05241090146750524
0.00026360698393546045 0.06289308176100629
0.00026860457728616893 0.07337526205450734
0.0002723134239204228 0.08385744234800839
0.00027570396196097136 0.09433962264150944
0.0002787357079796493 0.10482180293501048
0.00028280302649363875 0.11530398322851153
0.00028409986407496035 0.12578616352201258
0.0002857687068171799 0.13626834381551362
0.00028740440029650927 0.14675052410901468
0.00028974254382774234 0.15723270440251572
0.00029261672170832753 0.16771488469601678
0.0002953280636575073 0.17819706498951782
0.00029841947252862155 0.18867924528301888
0.00030229450203478336 0.19916142557651992
0.00031351158395409584 0.20964360587002095
0.0003271077002864331 0.22012578616352202
0.00033865205477923155 0.23060796645702306
0.00035055167973041534 0.24109014675052412
0.0003567782696336508 0.25157232704402516
0.0003684103430714458 0.2620545073375262
0.0003752866468857974 0.27253668763102723
0.00038264342583715916 0.2830188679245283
0.00039247662061825395 0.29350104821802936
0.0004014860314782709 0.3039832285115304
0.0004141740209888667 0.31446540880503143
0.00042412246693857014 0.3249475890985325
0.00043142284266650677 0.33542976939203356
0.00044318806612864137 0.34591194968553457
0.0004505985416471958 0.35639412997903563
0.000456979323644191 0.3668763102725367
0.00046339730033650994 0.37735849056603776
0.0004711325163953006 0.38784067085953877
0.00047545877168886364 0.39832285115303984
0.0004816623986698687 0.4088050314465409
0.00048514490481466055 0.4192872117400419
0.0004903840599581599 0.429769392033543
0.000500156544148922 0.44025157232704404
0.000505447038449347 0.45073375262054505
0.000515721389092505 0.4612159329140461
0.0005201055901125073 0.4716981132075472
0.000526834512129426 0.48218029350104824
0.0005330375861376524 0.49266247379454925
0.0005390890873968601 0.5031446540880503
0.0005443536210805178 0.5136268343815513
0.0005544882733374834 0.5241090146750524
0.0005644739721901715 0.5345911949685535
0.0005714486469514668 0.5450733752620545
0.0005769019480794668 0.5555555555555556
0.0005800386425107718 0.5660377358490566
0.000586603011470288 0.5765199161425576
0.0005919967661611736 0.5870020964360587
0.0005981758004054427 0.5974842767295597
0.000610899762250483 0.6079664570230608
0.0006190810818225145 0.6184486373165619
0.0006277971551753581 0.6289308176100629
0.0006383873987942934 0.639412997903564
0.0006512105464935303 0.649895178197065
0.0006669909926131368 0.660377358490566
0.0006771678454242647 0.6708595387840671
0.0006934878183528781 0.6813417190775681
0.0006991720292717218 0.6918238993710691
0.0007133250473998487 0.7023060796645703
0.0007238934631459415 0.7127882599580713
0.000748645281419158 0.7232704402515723
0.0007647100137546659 0.7337526205450734
0.0007774984114803374 0.7442348008385744
0.0007977036293596029 0.7547169811320755
0.0008144316961988807 0.7651991614255765
0.0008274303982034326 0.7756813417190775
0.0008455736096948385 0.7861635220125787
0.0008626034250482917 0.7966457023060797
0.000874050660058856 0.8071278825995807
0.000890265975613147 0.8176100628930818
0.000909416819922626 0.8280922431865828
0.0009248883579857647 0.8385744234800838
0.0009446535259485245 0.8490566037735849
0.0009586397209204733 0.859538784067086
0.0009818758117035031 0.870020964360587
0.0010022869100794196 0.8805031446540881
0.001015990972518921 0.8909853249475891
0.0010407206136733294 0.9014675052410901
0.0010598563821986318 0.9119496855345912
0.0010939107742160559 0.9224318658280922
0.0011179330758750439 0.9329140461215933
0.0011825605761259794 0.9433962264150944
0.0012330439640209079 0.9538784067085954
0.001283619087189436 0.9643605870020965
0.0013695330126211047 0.9748427672955975
0.0014352041762322187 0.9853249475890985
0.001553223468363285 0.9958071278825996
0.0017751108389347792 1.0


==> figures/eval/baseline/DGCNN/cd/ours.txt <==
1.184655484820496e-09 0.0
4.936827735946281e-06 0.010482180293501049
1.379257082589902e-05 0.020964360587002098
2.0766972738783807e-05 0.031446540880503145
3.255760020692833e-05 0.041928721174004195
4.3326621380401775e-05 0.05241090146750524
4.719551361631602e-05 0.06289308176100629
5.4092975915409625e-05 0.07337526205450734
6.258504436118528e-05 0.08385744234800839
7.130339508876204e-05 0.09433962264150944
8.343504305230454e-05 0.10482180293501048
9.772565681487322e-05 0.11530398322851153
0.00010836120054591447 0.12578616352201258
0.00011369089770596474 0.13626834381551362
0.00012290096492506564 0.14675052410901468
0.00012983435590285808 0.15723270440251572
0.0001426379312761128 0.16771488469601678
0.0001540020457468927 0.17819706498951782
0.00015923533646855503 0.18867924528301888
0.00017013255273923278 0.19916142557651992
0.00017543001740705222 0.20964360587002095
0.0001882120850495994 0.22012578616352202
0.00019556895131245255 0.23060796645702306
0.00020156528626102954 0.24109014675052412
0.0002113811788149178 0.25157232704402516
0.00021890545031055808 0.2620545073375262
0.00022730104683432728 0.27253668763102723
0.00023459750809706748 0.2830188679245283
0.0002445629215799272 0.29350104821802936
0.00025147927226498723 0.3039832285115304
0.00025921681663021445 0.31446540880503143
0.0002631419338285923 0.3249475890985325
0.0002760155766736716 0.33542976939203356
0.0002829158038366586 0.34591194968553457
0.0002922750427387655 0.35639412997903563
0.0002985914470627904 0.3668763102725367
0.0003076096181757748 0.37735849056603776
0.00031292421044781804 0.38784067085953877
0.0003182198852300644 0.39832285115303984
0.00033132784301415086 0.4088050314465409
0.0003395155945327133 0.4192872117400419
0.00035361445043236017 0.429769392033543
0.0003655813925433904 0.44025157232704404
0.00037116307066753507 0.45073375262054505
0.00038010417483747005 0.4612159329140461
0.0003854763926938176 0.4716981132075472
0.00039240793557837605 0.48218029350104824
0.00040118262404575944 0.49266247379454925
0.00040999334305524826 0.5031446540880503
0.00042241293704137206 0.5136268343815513
0.0004338641301728785 0.5241090146750524
0.0004385031934361905 0.5345911949685535
0.00044424552470445633 0.5450733752620545
0.0004594891215674579 0.5555555555555556
0.00047283043386414647 0.5660377358490566
0.0004803466144949198 0.5765199161425576
0.0004863768117502332 0.5870020964360587
0.0004952691961079836 0.5974842767295597
0.0005055108922533691 0.6079664570230608
0.0005121374852024019 0.6184486373165619
0.0005227823276072741 0.6289308176100629
0.0005346290417946875 0.639412997903564
0.0005420352681539953 0.649895178197065
0.0005543528823181987 0.660377358490566
0.00056792504619807 0.6708595387840671
0.0005744976224377751 0.6813417190775681
0.0005829299334436655 0.6918238993710691
0.0005920237745158374 0.7023060796645703
0.0006020668079145253 0.7127882599580713
0.0006104413187131286 0.7232704402515723
0.000619072001427412 0.7337526205450734
0.0006246737320907414 0.7442348008385744
0.0006315692444331944 0.7547169811320755
0.0006454651011154056 0.7651991614255765
0.0006602149223908782 0.7756813417190775
0.0006697327480651438 0.7861635220125787
0.0006900442531332374 0.7966457023060797
0.0006976354052312672 0.8071278825995807
0.000709399813786149 0.8176100628930818
0.0007297905394807458 0.8280922431865828
0.0007438550237566233 0.8385744234800838
0.0007569669978693128 0.8490566037735849
0.0007699656998738647 0.859538784067086
0.0007828647503629327 0.870020964360587
0.0008068043971434236 0.8805031446540881
0.0008303284412249923 0.8909853249475891
0.0008505605510435998 0.9014675052410901
0.0008663033368065953 0.9119496855345912
0.0008918381645344198 0.9224318658280922
0.0009149073157459497 0.9329140461215933
0.0009486314957030118 0.9433962264150944
0.0009945255005732179 0.9538784067085954
0.0010287025943398476 0.9643605870020965
0.0011371525470167398 0.9748427672955975
0.001249535707756877 0.9853249475890985
0.0015562133630737662 0.9958071278825996
0.0024387917947024107 1.0


==> figures/eval/baseline/DGCNN/cd/si_adv.txt <==
7.910258864285424e-05 0.0
0.00012297349167056382 0.010482180293501049
0.0001298740680795163 0.020964360587002098
0.00014607858611270785 0.031446540880503145
0.00020349485566839576 0.041928721174004195
0.00022541076759807765 0.05241090146750524
0.00023651914671063423 0.06289308176100629
0.0002652564726304263 0.07337526205450734
0.00028651513275690377 0.08385744234800839
0.0002976372488774359 0.09433962264150944
0.0003246826818212867 0.10482180293501048
0.0003526836517266929 0.11530398322851153
0.00038085441337898374 0.12578616352201258
0.0004023624933324754 0.13626834381551362
0.00041988393059000373 0.14675052410901468
0.00043662049574777484 0.15723270440251572
0.000446074380306527 0.16771488469601678
0.0004676568787544966 0.17819706498951782
0.00048304436495527625 0.18867924528301888
0.0004981720121577382 0.19916142557651992
0.0005173058016225696 0.20964360587002095
0.0005245499778538942 0.22012578616352202
0.0005383773241192102 0.23060796645702306
0.0005506306188181043 0.24109014675052412
0.0005633067339658737 0.25157232704402516
0.0005826905835419893 0.2620545073375262
0.0005963523872196674 0.27253668763102723
0.000623683154117316 0.2830188679245283
0.0006425825413316488 0.29350104821802936
0.0006603490328416228 0.3039832285115304
0.0006779151735827327 0.31446540880503143
0.0006845283787697554 0.3249475890985325
0.0006952487165108323 0.33542976939203356
0.0006997534655965865 0.34591194968553457
0.0007152001489885151 0.35639412997903563
0.0007323520258069038 0.3668763102725367
0.0007441658526659012 0.37735849056603776
0.0007567171705886722 0.38784067085953877
0.0007754695834591985 0.39832285115303984
0.000787041790317744 0.4088050314465409
0.0008029197342693806 0.4192872117400419
0.0008091818308457732 0.429769392033543
0.0008297683671116829 0.44025157232704404
0.0008397040655836463 0.45073375262054505
0.0008520390838384628 0.4612159329140461
0.0008635763661004603 0.4716981132075472
0.0008727486710995436 0.48218029350104824
0.0008852774044498801 0.49266247379454925
0.00089965236838907 0.5031446540880503
0.0009148416575044394 0.5136268343815513
0.0009303933475166559 0.5241090146750524
0.0009434869862161577 0.5345911949685535
0.0009524618508294225 0.5450733752620545
0.0009674425236880779 0.5555555555555556
0.0009810160845518112 0.5660377358490566
0.0009935909183695912 0.5765199161425576
0.0010030216071754694 0.5870020964360587
0.0010216768132522702 0.5974842767295597
0.0010388565715402365 0.6079664570230608
0.0010531751904636621 0.6184486373165619
0.0010722363367676735 0.6289308176100629
0.0010825855424627662 0.639412997903564
0.0010916909668594599 0.649895178197065
0.001104429829865694 0.660377358490566
0.0011139195412397385 0.6708595387840671
0.0011299577308818698 0.6813417190775681
0.001148996758274734 0.6918238993710691
0.0011669534724205732 0.7023060796645703
0.001176290214061737 0.7127882599580713
0.0011907934676855803 0.7232704402515723
0.0012125908397138119 0.7337526205450734
0.001224034116603434 0.7442348008385744
0.0012355268700048327 0.7547169811320755
0.0012549771927297115 0.7651991614255765
0.0012725826818495989 0.7756813417190775
0.0012852429645135999 0.7861635220125787
0.0013000918552279472 0.7966457023060797
0.0013053064467385411 0.8071278825995807
0.0013268382754176855 0.8176100628930818
0.0013465790543705225 0.8280922431865828
0.001359021756798029 0.8385744234800838
0.0013823581393808126 0.8490566037735849
0.0014002027455717325 0.859538784067086
0.0014199984725564718 0.870020964360587
0.0014360893983393908 0.8805031446540881
0.0014437036588788033 0.8909853249475891
0.0014912430197000504 0.9014675052410901
0.0015327553264796734 0.9119496855345912
0.0015633383300155401 0.9224318658280922
0.0016119161155074835 0.9329140461215933
0.001631679479032755 0.9433962264150944
0.0016854451969265938 0.9538784067085954
0.0017312836134806275 0.9643605870020965
0.0018134138081222773 0.9748427672955975
0.0019803782925009727 0.9853249475890985
0.002241534413769841 0.9958071278825996
0.003002262208610773 1.0


==> figures/eval/baseline/DGCNN/curv/geoa3.txt <==
0.00028295975062064826 0.0
0.0005081570125184953 0.010482180293501049
0.0005789591232314706 0.020964360587002098
0.0006339835235849023 0.031446540880503145
0.0007013195427134633 0.041928721174004195
0.0007309234933927655 0.05241090146750524
0.0007636258378624916 0.06289308176100629
0.0008143227314576507 0.07337526205450734
0.0008582569425925612 0.08385744234800839
0.0008837681962177157 0.09433962264150944
0.0008941341657191515 0.10482180293501048
0.0009216885082423687 0.11530398322851153
0.000939565128646791 0.12578616352201258
0.0009608990512788296 0.13626834381551362
0.0009824034059420228 0.14675052410901468
0.0010013666469603777 0.15723270440251572
0.0010378365404903889 0.16771488469601678
0.0010522400261834264 0.17819706498951782
0.0010711614741012454 0.18867924528301888
0.0010923923691734672 0.19916142557651992
0.001108330674469471 0.20964360587002095
0.0011226702481508255 0.22012578616352202
0.0011434038169682026 0.23060796645702306
0.0011692733969539404 0.24109014675052412
0.0011974500957876444 0.25157232704402516
0.0012068974319845438 0.2620545073375262
0.0012367595918476582 0.27253668763102723
0.0012538830051198602 0.2830188679245283
0.0012744421837851405 0.29350104821802936
0.001298292656429112 0.3039832285115304
0.0013234030921012163 0.31446540880503143
0.0013317428529262543 0.3249475890985325
0.0013560594525188208 0.33542976939203356
0.0013796152779832482 0.34591194968553457
0.0014036791399121284 0.35639412997903563
0.001423681853339076 0.3668763102725367
0.0014546709135174751 0.37735849056603776
0.0014659557491540909 0.38784067085953877
0.0014851815067231655 0.39832285115303984
0.0015094641130417585 0.4088050314465409
0.0015559408348053694 0.4192872117400419
0.001582728000357747 0.429769392033543
0.0015979311428964138 0.44025157232704404
0.0016309352358803153 0.45073375262054505
0.0016525096725672483 0.4612159329140461
0.0016806386411190033 0.4716981132075472
0.0017116364324465394 0.48218029350104824
0.0017310533439740539 0.49266247379454925
0.001772718271240592 0.5031446540880503
0.001800880185328424 0.5136268343815513
0.0018188481917604804 0.5241090146750524
0.00185574556235224 0.5345911949685535
0.0018949577352032065 0.5450733752620545
0.0019192518666386604 0.5555555555555556
0.0019488126272335649 0.5660377358490566
0.0019893553107976913 0.5765199161425576
0.002028822200372815 0.5870020964360587
0.002072955947369337 0.5974842767295597
0.002091829665005207 0.6079664570230608
0.0021205954253673553 0.6184486373165619
0.0021629142574965954 0.6289308176100629
0.0022006859071552753 0.639412997903564
0.002229376696050167 0.649895178197065
0.0023013402242213488 0.660377358490566
0.002341057173907757 0.6708595387840671
0.002370743779465556 0.6813417190775681
0.002409803681075573 0.6918238993710691
0.0024538645520806313 0.7023060796645703
0.002538055879995227 0.7127882599580713
0.002595476806163788 0.7232704402515723
0.0026425914838910103 0.7337526205450734
0.0026593273505568504 0.7442348008385744
0.002707537729293108 0.7547169811320755
0.002772493287920952 0.7651991614255765
0.0028212484903633595 0.7756813417190775
0.0029115043580532074 0.7861635220125787
0.002983076497912407 0.7966457023060797
0.0030586489010602236 0.8071278825995807
0.0031389023642987013 0.8176100628930818
0.003223889507353306 0.8280922431865828
0.00331337982788682 0.8385744234800838
0.0034543941728770733 0.8490566037735849
0.0035865213721990585 0.859538784067086
0.003716147504746914 0.870020964360587
0.0037904230412095785 0.8805031446540881
0.003919542301446199 0.8909853249475891
0.004148160107433796 0.9014675052410901
0.00442357175052166 0.9119496855345912
0.004639840219169855 0.9224318658280922
0.004909690469503403 0.9329140461215933
0.005243049003183842 0.9433962264150944
0.0057718027383089066 0.9538784067085954
0.006542887073010206 0.9643605870020965
0.007714324630796909 0.9748427672955975
0.009060271084308624 0.9853249475890985
0.01132368016988039 0.9958071278825996
0.025634925812482834 1.0


==> figures/eval/baseline/DGCNN/curv/gsda.txt <==
0.0003927962970919907 0.0
0.0004733588721137494 0.010482180293501049
0.000545024813618511 0.020964360587002098
0.0006182871293276548 0.031446540880503145
0.0006477602291852236 0.041928721174004195
0.0006977757439017296 0.05241090146750524
0.0007275863317772746 0.06289308176100629
0.0007464983500540257 0.07337526205450734
0.0007774599944241345 0.08385744234800839
0.0008049284806475043 0.09433962264150944
0.0008266477379947901 0.10482180293501048
0.0008491218904964626 0.11530398322851153
0.0008697189623489976 0.12578616352201258
0.0008899973472580314 0.13626834381551362
0.000910454080440104 0.14675052410901468
0.0009354904759675264 0.15723270440251572
0.000956477306317538 0.16771488469601678
0.0009670348954387009 0.17819706498951782
0.00098872696980834 0.18867924528301888
0.0010083105880767107 0.19916142557651992
0.001035403343848884 0.20964360587002095
0.0010503811063244939 0.22012578616352202
0.001067815930582583 0.23060796645702306
0.0010914771119132638 0.24109014675052412
0.0011245980858802795 0.25157232704402516
0.0011487745214253664 0.2620545073375262
0.0011741062626242638 0.27253668763102723
0.001196688157506287 0.2830188679245283
0.0012375304941087961 0.29350104821802936
0.0012516698334366083 0.3039832285115304
0.0012746923603117466 0.31446540880503143
0.001311775529757142 0.3249475890985325
0.0013267715694382787 0.33542976939203356
0.0013463497161865234 0.34591194968553457
0.0013724234886467457 0.35639412997903563
0.0013970742002129555 0.3668763102725367
0.0014147600159049034 0.37735849056603776
0.0014433785108849406 0.38784067085953877
0.0014690152602270246 0.39832285115303984
0.0015040156431496143 0.4088050314465409
0.0015219250926747918 0.4192872117400419
0.0015586692607030272 0.429769392033543
0.0015805732691660523 0.44025157232704404
0.0016275558155030012 0.45073375262054505
0.0016547194682061672 0.4612159329140461
0.0016735384706407785 0.4716981132075472
0.001696323393844068 0.48218029350104824
0.001729689771309495 0.49266247379454925
0.001757267164066434 0.5031446540880503
0.0018222059588879347 0.5136268343815513
0.0018658755579963326 0.5241090146750524
0.0019391467794775963 0.5345911949685535
0.0019592982716858387 0.5450733752620545
0.0020186903420835733 0.5555555555555556
0.0020543443970382214 0.5660377358490566
0.00208461401052773 0.5765199161425576
0.0021318206563591957 0.5870020964360587
0.002197923604398966 0.5974842767295597
0.0022783945314586163 0.6079664570230608
0.0023379847407341003 0.6184486373165619
0.002396784722805023 0.6289308176100629
0.0024647503159940243 0.639412997903564
0.002523902803659439 0.649895178197065
0.002574409358203411 0.660377358490566
0.002626926638185978 0.6708595387840671
0.002663549967110157 0.6813417190775681
0.002721236553043127 0.6918238993710691
0.0027928161434829235 0.7023060796645703
0.0028589051216840744 0.7127882599580713
0.0029126107692718506 0.7232704402515723
0.0030106445774435997 0.7337526205450734
0.003097192384302616 0.7442348008385744
0.0031585730612277985 0.7547169811320755
0.003261685837060213 0.7651991614255765
0.0033490012865513563 0.7756813417190775
0.003447274211794138 0.7861635220125787
0.003502155654132366 0.7966457023060797
0.0036421013064682484 0.8071278825995807
0.0037817368283867836 0.8176100628930818
0.003877642098814249 0.8280922431865828
0.0041063157841563225 0.8385744234800838
0.004221294540911913 0.8490566037735849
0.004352218471467495 0.859538784067086
0.004525156691670418 0.870020964360587
0.0047113606706261635 0.8805031446540881
0.004951806738972664 0.8909853249475891
0.0052551766857504845 0.9014675052410901
0.005684861913323402 0.9119496855345912
0.006167788989841938 0.9224318658280922
0.006603130139410496 0.9329140461215933
0.007186795584857464 0.9433962264150944
0.007843278348445892 0.9538784067085954
0.009318288415670395 0.9643605870020965
0.010276911780238152 0.9748427672955975
0.011935364454984665 0.9853249475890985
0.01651887223124504 0.9958071278825996
0.029389170929789543 1.0


==> figures/eval/baseline/DGCNN/curv/ours.txt <==
1.6409824610263968e-08 0.0
0.0001129515003412962 0.010482180293501049
0.00022495252778753638 0.020964360587002098
0.0003044642216991633 0.031446540880503145
0.00036857009399682283 0.041928721174004195
0.0004316207196097821 0.05241090146750524
0.0004899628693237901 0.06289308176100629
0.0005481211701408029 0.07337526205450734
0.0006035881815478206 0.08385744234800839
0.000646351370960474 0.09433962264150944
0.0006713296752423048 0.10482180293501048
0.0007276159012690187 0.11530398322851153
0.0007771181408315897 0.12578616352201258
0.0008333842270076275 0.13626834381551362
0.0009227644186466932 0.14675052410901468
0.0009874389506876469 0.15723270440251572
0.0010404081549495459 0.16771488469601678
0.0010833896230906248 0.17819706498951782
0.0011250163661316037 0.18867924528301888
0.0012264776742085814 0.19916142557651992
0.0012776388321071863 0.20964360587002095
0.0012962527107447386 0.22012578616352202
0.0014249266823753715 0.23060796645702306
0.0014870427548885345 0.24109014675052412
0.0015904256142675877 0.25157232704402516
0.001653877436183393 0.2620545073375262
0.0017059782985597849 0.27253668763102723
0.0017740639159455895 0.2830188679245283
0.0018410823540762067 0.29350104821802936
0.0019017786253243685 0.3039832285115304
0.0019925872329622507 0.31446540880503143
0.0020451771561056376 0.3249475890985325
0.0020987088792026043 0.33542976939203356
0.002166533609852195 0.34591194968553457
0.0022605014964938164 0.35639412997903563
0.0023792898282408714 0.3668763102725367
0.002446176949888468 0.37735849056603776
0.002588446717709303 0.38784067085953877
0.002722910838201642 0.39832285115303984
0.0028085829690098763 0.4088050314465409
0.002853724639862776 0.4192872117400419
0.0029989404138177633 0.429769392033543
0.003127289703115821 0.44025157232704404
0.0032112919725477695 0.45073375262054505
0.003286979626864195 0.4612159329140461
0.003426128998398781 0.4716981132075472
0.0035853201989084482 0.48218029350104824
0.003735822392627597 0.49266247379454925
0.003867663908749819 0.5031446540880503
0.00399002293124795 0.5136268343815513
0.004134479910135269 0.5241090146750524
0.004330059513449669 0.5345911949685535
0.004441584460437298 0.5450733752620545
0.004585633985698223 0.5555555555555556
0.004665817134082317 0.5660377358490566
0.004778383765369654 0.5765199161425576
0.004973906558007002 0.5870020964360587
0.005124344490468502 0.5974842767295597
0.005225164815783501 0.6079664570230608
0.0054032946936786175 0.6184486373165619
0.005553937517106533 0.6289308176100629
0.005624798126518726 0.639412997903564
0.005755653604865074 0.649895178197065
0.005964376963675022 0.660377358490566
0.006156360264867544 0.6708595387840671
0.006434643641114235 0.6813417190775681
0.006596650928258896 0.6918238993710691
0.006736288778483868 0.7023060796645703
0.006903711706399918 0.7127882599580713
0.007126959972083569 0.7232704402515723
0.007296143099665642 0.7337526205450734
0.0074974652379751205 0.7442348008385744
0.007676971610635519 0.7547169811320755
0.007946798577904701 0.7651991614255765
0.008113402873277664 0.7756813417190775
0.008270259015262127 0.7861635220125787
0.008500240743160248 0.7966457023060797
0.00887765921652317 0.8071278825995807
0.009255334734916687 0.8176100628930818
0.009576264768838882 0.8280922431865828
0.009899197146296501 0.8385744234800838
0.01011896412819624 0.8490566037735849
0.01047683134675026 0.859538784067086
0.010824345983564854 0.870020964360587
0.011315807700157166 0.8805031446540881
0.011565321125090122 0.8909853249475891
0.01199300866574049 0.9014675052410901
0.012645124457776546 0.9119496855345912
0.012938641011714935 0.9224318658280922
0.013597475364804268 0.9329140461215933
0.014201974496245384 0.9433962264150944
0.01552182249724865 0.9538784067085954
0.016074329614639282 0.9643605870020965
0.017442816868424416 0.9748427672955975
0.01857791841030121 0.9853249475890985
0.024984145537018776 0.9958071278825996
0.03582622483372688 1.0


==> figures/eval/baseline/DGCNN/curv/si_adv.txt <==
8.703538333065808e-05 0.0
0.0006792317144572735 0.010482180293501049
0.0008837812929414213 0.020964360587002098
0.0010542571544647217 0.031446540880503145
0.0011996575631201267 0.041928721174004195
0.0015022584702819586 0.05241090146750524
0.0017170545179396868 0.06289308176100629
0.0018508507637307048 0.07337526205450734
0.002014952013269067 0.08385744234800839
0.002089947462081909 0.09433962264150944
0.002190654631704092 0.10482180293501048
0.0022806869819760323 0.11530398322851153
0.002332447562366724 0.12578616352201258
0.0024962271563708782 0.13626834381551362
0.002658122917637229 0.14675052410901468
0.0027651560958474874 0.15723270440251572
0.0030061437282711267 0.16771488469601678
0.0031654872000217438 0.17819706498951782
0.0032815365120768547 0.18867924528301888
0.0033685858361423016 0.19916142557651992
0.0035888999700546265 0.20964360587002095
0.0037713926285505295 0.22012578616352202
0.003892288077622652 0.23060796645702306
0.004046088084578514 0.24109014675052412
0.0041412534192204475 0.25157232704402516
0.004275359679013491 0.2620545073375262
0.0044228024780750275 0.27253668763102723
0.004563368856906891 0.2830188679245283
0.004683070816099644 0.29350104821802936
0.004833240061998367 0.3039832285115304
0.004955064505338669 0.31446540880503143
0.005083885509520769 0.3249475890985325
0.005293350666761398 0.33542976939203356
0.0054168617352843285 0.34591194968553457
0.005579805932939053 0.35639412997903563
0.005689528770744801 0.3668763102725367
0.005918754264712334 0.37735849056603776
0.006039912346750498 0.38784067085953877
0.006308076437562704 0.39832285115303984
0.006542154587805271 0.4088050314465409
0.006824888754636049 0.4192872117400419
0.007036883383989334 0.429769392033543
0.0072110979817807674 0.44025157232704404
0.007397740613669157 0.45073375262054505
0.0075807124376297 0.4612159329140461
0.00768921198323369 0.4716981132075472
0.007869446650147438 0.48218029350104824
0.008110344409942627 0.49266247379454925
0.008523283526301384 0.5031446540880503
0.008655302226543427 0.5136268343815513
0.00885236170142889 0.5241090146750524
0.0090858843177557 0.5345911949685535
0.009244441986083984 0.5450733752620545
0.009385251440107822 0.5555555555555556
0.00980643555521965 0.5660377358490566
0.009992978535592556 0.5765199161425576
0.01022433117032051 0.5870020964360587
0.010469052940607071 0.5974842767295597
0.010780956596136093 0.6079664570230608
0.011038888245821 0.6184486373165619
0.011416370049118996 0.6289308176100629
0.01172192394733429 0.639412997903564
0.012060044333338737 0.649895178197065
0.012379618361592293 0.660377358490566
0.012674062512814999 0.6708595387840671
0.012972244992852211 0.6813417190775681
0.013126522302627563 0.6918238993710691
0.013338377699255943 0.7023060796645703
0.013695783913135529 0.7127882599580713
0.014020757749676704 0.7232704402515723
0.01439802348613739 0.7337526205450734
0.01453825831413269 0.7442348008385744
0.014826357364654541 0.7547169811320755
0.015296884812414646 0.7651991614255765
0.015608740970492363 0.7756813417190775
0.015850432217121124 0.7861635220125787
0.016136033460497856 0.7966457023060797
0.01656506210565567 0.8071278825995807
0.01708950847387314 0.8176100628930818
0.017441358417272568 0.8280922431865828
0.017796549946069717 0.8385744234800838
0.01828131452202797 0.8490566037735849
0.01879233308136463 0.859538784067086
0.01930183544754982 0.870020964360587
0.01995454728603363 0.8805031446540881
0.020748641341924667 0.8909853249475891
0.021467946469783783 0.9014675052410901
0.022005129605531693 0.9119496855345912
0.022709611803293228 0.9224318658280922
0.023892294615507126 0.9329140461215933
0.02489452064037323 0.9433962264150944
0.025698203593492508 0.9538784067085954
0.026487067341804504 0.9643605870020965
0.02768705040216446 0.9748427672955975
0.029260259121656418 0.9853249475890985
0.0375954732298851 0.9958071278825996
0.04264366254210472 1.0


==> figures/eval/baseline/DGCNN/hd/geoa3.txt <==
0.0003757355734705925 0.0
0.0004031524294987321 0.010482180293501049
0.0004089659487362951 0.020964360587002098
0.00041537804645486176 0.031446540880503145
0.00042299815686419606 0.041928721174004195
0.00042761838994920254 0.05241090146750524
0.00043164598173461854 0.06289308176100629
0.0004396098665893078 0.07337526205450734
0.0013164113042876124 0.08385744234800839
0.0018159301253035665 0.09433962264150944
0.0019089948618784547 0.10482180293501048
0.001949315657839179 0.11530398322851153
0.0020944196730852127 0.12578616352201258
0.002198992995545268 0.13626834381551362
0.002291987184435129 0.14675052410901468
0.0023728113155812025 0.15723270440251572
0.002429734217002988 0.16771488469601678
0.0025035017170011997 0.17819706498951782
0.0025986337568610907 0.18867924528301888
0.0026394801679998636 0.19916142557651992
0.002703957725316286 0.20964360587002095
0.0027906126342713833 0.22012578616352202
0.0028188577853143215 0.23060796645702306
0.00285578821785748 0.24109014675052412
0.0029253773391246796 0.25157232704402516
0.002988002495840192 0.2620545073375262
0.003045147517696023 0.27253668763102723
0.0031319912523031235 0.2830188679245283
0.003212954616174102 0.29350104821802936
0.003257335163652897 0.3039832285115304
0.003320172894746065 0.31446540880503143
0.0033571377862244844 0.3249475890985325
0.003406868316233158 0.33542976939203356
0.0034367151092737913 0.34591194968553457
0.0035075643099844456 0.35639412997903563
0.0035399438347667456 0.3668763102725367
0.003615395165979862 0.37735849056603776
0.0036376984789967537 0.38784067085953877
0.0036857437808066607 0.39832285115303984
0.003722609020769596 0.4088050314465409
0.003792128060013056 0.4192872117400419
0.0038487587589770555 0.429769392033543
0.0039001188706606627 0.44025157232704404
0.003950209356844425 0.45073375262054505
0.004018672741949558 0.4612159329140461
0.004071273375302553 0.4716981132075472
0.004103457555174828 0.48218029350104824
0.004155701957643032 0.49266247379454925
0.004191300831735134 0.5031446540880503
0.004259057343006134 0.5136268343815513
0.004308854229748249 0.5241090146750524
0.004370531532913446 0.5345911949685535
0.00439984817057848 0.5450733752620545
0.004427688661962748 0.5555555555555556
0.004482278134673834 0.5660377358490566
0.004551301710307598 0.5765199161425576
0.0046521807089447975 0.5870020964360587
0.004718044772744179 0.5974842767295597
0.004786995239555836 0.6079664570230608
0.00485790241509676 0.6184486373165619
0.004902947228401899 0.6289308176100629
0.004961618222296238 0.639412997903564
0.005068890284746885 0.649895178197065
0.005137613508850336 0.660377358490566
0.005222691223025322 0.6708595387840671
0.005300217308104038 0.6813417190775681
0.005390509031713009 0.6918238993710691
0.005469626747071743 0.7023060796645703
0.005543099716305733 0.7127882599580713
0.005614151246845722 0.7232704402515723
0.0057296170853078365 0.7337526205450734
0.005814108531922102 0.7442348008385744
0.005935004446655512 0.7547169811320755
0.00600859522819519 0.7651991614255765
0.0061265514232218266 0.7756813417190775
0.006187398452311754 0.7861635220125787
0.006292770151048899 0.7966457023060797
0.006421478930860758 0.8071278825995807
0.006475234869867563 0.8176100628930818
0.0067001571878790855 0.8280922431865828
0.006819635163992643 0.8385744234800838
0.0070876008830964565 0.8490566037735849
0.007233201526105404 0.859538784067086
0.007471035700291395 0.870020964360587
0.007627173326909542 0.8805031446540881
0.007853328250348568 0.8909853249475891
0.008103478699922562 0.9014675052410901
0.008450073190033436 0.9119496855345912
0.008664682507514954 0.9224318658280922
0.009063118137419224 0.9329140461215933
0.009558342397212982 0.9433962264150944
0.010012648068368435 0.9538784067085954
0.010780510492622852 0.9643605870020965
0.011443473398685455 0.9748427672955975
0.012224878184497356 0.9853249475890985
0.016924263909459114 0.9958071278825996
0.020455485209822655 1.0


==> figures/eval/baseline/DGCNN/hd/gsda.txt <==
0.0011748779797926545 0.0
0.0016581426607444882 0.010482180293501049
0.0018436202080920339 0.020964360587002098
0.001990279648452997 0.031446540880503145
0.002064128639176488 0.041928721174004195
0.002174751367419958 0.05241090146750524
0.0023241452872753143 0.06289308176100629
0.002445972291752696 0.07337526205450734
0.002523078816011548 0.08385744234800839
0.002609510440379381 0.09433962264150944
0.0027377817314118147 0.10482180293501048
0.002778411377221346 0.11530398322851153
0.0028637631330639124 0.12578616352201258
0.0029167078901082277 0.13626834381551362
0.002990583423525095 0.14675052410901468
0.003056679852306843 0.15723270440251572
0.0031219455413520336 0.16771488469601678
0.0031926685478538275 0.17819706498951782
0.003241582540795207 0.18867924528301888
0.0032784827053546906 0.19916142557651992
0.003315297421067953 0.20964360587002095
0.0033880886621773243 0.22012578616352202
0.003461690852418542 0.23060796645702306
0.003520762547850609 0.24109014675052412
0.0035674634855240583 0.25157232704402516
0.0036110389046370983 0.2620545073375262
0.0036377431824803352 0.27253668763102723
0.0036681422498077154 0.2830188679245283
0.0037257480435073376 0.29350104821802936
0.0037766906898468733 0.3039832285115304
0.0038162712007761 0.31446540880503143
0.003853961592540145 0.3249475890985325
0.003904279787093401 0.33542976939203356
0.003940293565392494 0.34591194968553457
0.004004077520221472 0.35639412997903563
0.004036786500364542 0.3668763102725367
0.004073548596352339 0.37735849056603776
0.004114940762519836 0.38784067085953877
0.004153790418058634 0.39832285115303984
0.004209689795970917 0.4088050314465409
0.004265849944204092 0.4192872117400419
0.004305943381041288 0.429769392033543
0.004365958273410797 0.44025157232704404
0.004415255971252918 0.45073375262054505
0.004461085423827171 0.4612159329140461
0.004494708497077227 0.4716981132075472
0.004577494692057371 0.48218029350104824
0.0046134390868246555 0.49266247379454925
0.004696464631706476 0.5031446540880503
0.004756891634315252 0.5136268343815513
0.004818273708224297 0.5241090146750524
0.004892175085842609 0.5345911949685535
0.004952782765030861 0.5450733752620545
0.005007438827306032 0.5555555555555556
0.005056615453213453 0.5660377358490566
0.0051009743474423885 0.5765199161425576
0.005215207114815712 0.5870020964360587
0.005299162585288286 0.5974842767295597
0.00536736473441124 0.6079664570230608
0.005451465491205454 0.6184486373165619
0.0055304160341620445 0.6289308176100629
0.005623620003461838 0.639412997903564
0.005690249148756266 0.649895178197065
0.0057914527133107185 0.660377358490566
0.0058754077181220055 0.6708595387840671
0.0059624603018164635 0.6813417190775681
0.006018323823809624 0.6918238993710691
0.006122739054262638 0.7023060796645703
0.006236216984689236 0.7127882599580713
0.0063843922689557076 0.7232704402515723
0.006510138977319002 0.7337526205450734
0.0065919687040150166 0.7442348008385744
0.006699098274111748 0.7547169811320755
0.006831340957432985 0.7651991614255765
0.00698559544980526 0.7756813417190775
0.007104153744876385 0.7861635220125787
0.007176190614700317 0.7966457023060797
0.007303948048502207 0.8071278825995807
0.0074532111175358295 0.8176100628930818
0.0075500644743442535 0.8280922431865828
0.007713387254625559 0.8385744234800838
0.007856478914618492 0.8490566037735849
0.008028714917600155 0.859538784067086
0.008175204508006573 0.870020964360587
0.008344592526555061 0.8805031446540881
0.008548474870622158 0.8909853249475891
0.008731059730052948 0.9014675052410901
0.009141726419329643 0.9119496855345912
0.009494726546108723 0.9224318658280922
0.009870546869933605 0.9329140461215933
0.01008226815611124 0.9433962264150944
0.01087974477559328 0.9538784067085954
0.011662659235298634 0.9643605870020965
0.012881445698440075 0.9748427672955975
0.013835640624165535 0.9853249475890985
0.01699967123568058 0.9958071278825996
0.01971481367945671 1.0


==> figures/eval/baseline/DGCNN/hd/ours.txt <==
2.5053662255913878e-08 0.0
7.593804912175983e-05 0.010482180293501049
0.00030872930074110627 0.020964360587002098
0.00036336484481580555 0.031446540880503145
0.0004593103949446231 0.041928721174004195
0.000520668167155236 0.05241090146750524
0.0005621193558908999 0.06289308176100629
0.0006208147387951612 0.07337526205450734
0.0006549244280904531 0.08385744234800839
0.0007047844119369984 0.09433962264150944
0.0007373226690106094 0.10482180293501048
0.0007789763039909303 0.11530398322851153
0.0008138479897752404 0.12578616352201258
0.0008602564339525998 0.13626834381551362
0.0009223572560586035 0.14675052410901468
0.0009495242848061025 0.15723270440251572
0.0010019129840657115 0.16771488469601678
0.0010227379389107227 0.17819706498951782
0.001070561120286584 0.18867924528301888
0.0011103543220087886 0.19916142557651992
0.0011391041334718466 0.20964360587002095
0.0011692706029862165 0.22012578616352202
0.0012119075981900096 0.23060796645702306
0.0013038665056228638 0.24109014675052412
0.0013553330209106207 0.25157232704402516
0.0014328986871987581 0.2620545073375262
0.0014844483230262995 0.27253668763102723
0.0015231805155053735 0.2830188679245283
0.001557868905365467 0.29350104821802936
0.0015960950404405594 0.3039832285115304
0.0016382723115384579 0.31446540880503143
0.0017052141483873129 0.3249475890985325
0.0017616301774978638 0.33542976939203356
0.0018206436652690172 0.34591194968553457
0.0019130836008116603 0.35639412997903563
0.0019924098160117865 0.3668763102725367
0.0020877032075077295 0.37735849056603776
0.002144919941201806 0.38784067085953877
0.0022239151876419783 0.39832285115303984
0.002258959924802184 0.4088050314465409
0.0022866257932037115 0.4192872117400419
0.0023915048222988844 0.429769392033543
0.002477750414982438 0.44025157232704404
0.00253818416967988 0.45073375262054505
0.0026943706907331944 0.4612159329140461
0.0027727121487259865 0.4716981132075472
0.002839426277205348 0.48218029350104824
0.0029219454154372215 0.49266247379454925
0.0030279180500656366 0.5031446540880503
0.0031393624376505613 0.5136268343815513
0.0032834948506206274 0.5241090146750524
0.0033588081132620573 0.5345911949685535
0.0034533950965851545 0.5450733752620545
0.003613648936152458 0.5555555555555556
0.0036993036046624184 0.5660377358490566
0.003810660680755973 0.5765199161425576
0.003952270373702049 0.5870020964360587
0.004052308388054371 0.5974842767295597
0.004205712582916021 0.6079664570230608
0.00438905181363225 0.6184486373165619
0.004527444019913673 0.6289308176100629
0.004642096813768148 0.639412997903564
0.0047466326504945755 0.649895178197065
0.004915647674351931 0.660377358490566
0.005016729701310396 0.6708595387840671
0.005183069966733456 0.6813417190775681
0.005387005861848593 0.6918238993710691
0.005620811600238085 0.7023060796645703
0.0057396297343075275 0.7127882599580713
0.00599485682323575 0.7232704402515723
0.006117955781519413 0.7337526205450734
0.006287220399826765 0.7442348008385744
0.006452566012740135 0.7547169811320755
0.0066216206178069115 0.7651991614255765
0.006918942090123892 0.7756813417190775
0.007141587790101767 0.7861635220125787
0.007397202309221029 0.7966457023060797
0.007692029234021902 0.8071278825995807
0.007937452755868435 0.8176100628930818
0.008267013356089592 0.8280922431865828
0.008628107607364655 0.8385744234800838
0.00887696910649538 0.8490566037735849
0.00927740428596735 0.859538784067086
0.009487482719123363 0.870020964360587
0.009939291514456272 0.8805031446540881
0.010559344664216042 0.8909853249475891
0.01090035680681467 0.9014675052410901
0.01143663376569748 0.9119496855345912
0.011758837848901749 0.9224318658280922
0.012279576621949673 0.9329140461215933
0.012832335196435452 0.9433962264150944
0.013400454074144363 0.9538784067085954
0.014357376843690872 0.9643605870020965
0.015366771258413792 0.9748427672955975
0.017228128388524055 0.9853249475890985
0.022883377969264984 0.9958071278825996
0.02677585743367672 1.0


==> figures/eval/baseline/DGCNN/hd/si_adv.txt <==
0.001911717583425343 0.0
0.0034394741524010897 0.010482180293501049
0.0041127256117761135 0.020964360587002098
0.004651898983865976 0.031446540880503145
0.0050062816590070724 0.041928721174004195
0.005651603918522596 0.05241090146750524
0.006358764134347439 0.06289308176100629
0.007320141885429621 0.07337526205450734
0.00814754143357277 0.08385744234800839
0.008386674337089062 0.09433962264150944
0.008680291473865509 0.10482180293501048
0.009071338921785355 0.11530398322851153
0.009706842713057995 0.12578616352201258
0.010311962105333805 0.13626834381551362
0.01153614278882742 0.14675052410901468
0.012062757275998592 0.15723270440251572
0.012551144696772099 0.16771488469601678
0.013179770670831203 0.17819706498951782
0.01365495566278696 0.18867924528301888
0.014142641797661781 0.19916142557651992
0.014561417512595654 0.20964360587002095
0.015408136881887913 0.22012578616352202
0.01591777242720127 0.23060796645702306
0.0166799146682024 0.24109014675052412
0.017544247210025787 0.25157232704402516
0.01865353062748909 0.2620545073375262
0.018952257931232452 0.27253668763102723
0.019655246287584305 0.2830188679245283
0.020064765587449074 0.29350104821802936
0.020649315789341927 0.3039832285115304
0.021254368126392365 0.31446540880503143
0.02175484225153923 0.3249475890985325
0.022582655772566795 0.33542976939203356
0.022940997034311295 0.34591194968553457
0.02333165891468525 0.35639412997903563
0.023882608860731125 0.3668763102725367
0.024540534242987633 0.37735849056603776
0.025107303634285927 0.38784067085953877
0.025636881589889526 0.39832285115303984
0.025971533730626106 0.4088050314465409
0.026220763102173805 0.4192872117400419
0.026417799293994904 0.429769392033543
0.026806360110640526 0.44025157232704404
0.027067605406045914 0.45073375262054505
0.027387583628296852 0.4612159329140461
0.027621878311038017 0.4716981132075472
0.027919486165046692 0.48218029350104824
0.02824251540005207 0.49266247379454925
0.02851434051990509 0.5031446540880503
0.02870405837893486 0.5136268343815513
0.02905362844467163 0.5241090146750524
0.029388809576630592 0.5345911949685535
0.029712021350860596 0.5450733752620545
0.030150478705763817 0.5555555555555556
0.0304565466940403 0.5660377358490566
0.030780896544456482 0.5765199161425576
0.03115077130496502 0.5870020964360587
0.03180859610438347 0.5974842767295597
0.03260337933897972 0.6079664570230608
0.03318474069237709 0.6184486373165619
0.03392745554447174 0.6289308176100629
0.03440869227051735 0.639412997903564
0.035235077142715454 0.649895178197065
0.035754840821027756 0.660377358490566
0.03599855303764343 0.6708595387840671
0.036354273557662964 0.6813417190775681
0.03682944178581238 0.6918238993710691
0.03761258348822594 0.7023060796645703
0.03818593546748161 0.7127882599580713
0.03871899098157883 0.7232704402515723
0.03936386853456497 0.7337526205450734
0.04001780226826668 0.7442348008385744
0.04050061106681824 0.7547169811320755
0.04120005667209625 0.7651991614255765
0.04165523499250412 0.7756813417190775
0.04215455800294876 0.7861635220125787
0.042936261743307114 0.7966457023060797
0.04377162456512451 0.8071278825995807
0.04458392783999443 0.8176100628930818
0.04525051265954971 0.8280922431865828
0.04639880731701851 0.8385744234800838
0.04757003113627434 0.8490566037735849
0.04865633696317673 0.859538784067086
0.049317777156829834 0.870020964360587
0.05010407418012619 0.8805031446540881
0.05078212916851044 0.8909853249475891
0.05128876492381096 0.9014675052410901
0.05197426676750183 0.9119496855345912
0.052549414336681366 0.9224318658280922
0.053101468831300735 0.9329140461215933
0.054218027740716934 0.9433962264150944
0.056059230118989944 0.9538784067085954
0.058398593217134476 0.9643605870020965
0.06065832078456879 0.9748427672955975
0.06489318609237671 0.9853249475890985
0.0732775628566742 0.9958071278825996
0.07680001109838486 1.0


==> figures/eval/baseline/DGCNN/l2/geoa3.txt <==
0.294586181640625 0.0
0.30055394768714905 0.010482180293501049
0.3046448826789856 0.020964360587002098
0.30742496252059937 0.031446540880503145
0.30855774879455566 0.041928721174004195
0.308997243642807 0.05241090146750524
0.31009888648986816 0.06289308176100629
0.3110314905643463 0.07337526205450734
0.4652233421802521 0.08385744234800839
0.626133143901825 0.09433962264150944
0.7056490182876587 0.10482180293501048
0.8083428740501404 0.11530398322851153
0.9269099235534668 0.12578616352201258
0.9814746379852295 0.13626834381551362
1.075749158859253 0.14675052410901468
1.1451094150543213 0.15723270440251572
1.229464054107666 0.16771488469601678
1.3124499320983887 0.17819706498951782
1.468427300453186 0.18867924528301888
1.5694966316223145 0.19916142557651992
1.649843692779541 0.20964360587002095
1.7946395874023438 0.22012578616352202
1.9331895112991333 0.23060796645702306
2.061414957046509 0.24109014675052412
2.183919906616211 0.25157232704402516
2.2351462841033936 0.2620545073375262
2.3634915351867676 0.27253668763102723
2.4733633995056152 0.2830188679245283
2.822360038757324 0.29350104821802936
2.9346609115600586 0.3039832285115304
3.1807005405426025 0.31446540880503143
3.3324718475341797 0.3249475890985325
3.4733428955078125 0.33542976939203356
3.716143846511841 0.34591194968553457
3.972409248352051 0.35639412997903563
4.0873003005981445 0.3668763102725367
4.222634315490723 0.37735849056603776
4.423488616943359 0.38784067085953877
4.673390865325928 0.39832285115303984
4.953829288482666 0.4088050314465409
5.223793029785156 0.4192872117400419
5.471014976501465 0.429769392033543
5.8800811767578125 0.44025157232704404
6.14260721206665 0.45073375262054505
6.828357696533203 0.4612159329140461
7.431833744049072 0.4716981132075472
7.714459419250488 0.48218029350104824
8.202718734741211 0.49266247379454925
8.785560607910156 0.5031446540880503
9.661027908325195 0.5136268343815513
10.328376770019531 0.5241090146750524
10.991251945495605 0.5345911949685535
11.925004959106445 0.5450733752620545
12.700727462768555 0.5555555555555556
13.80088996887207 0.5660377358490566
15.023792266845703 0.5765199161425576
16.11365509033203 0.5870020964360587
16.856870651245117 0.5974842767295597
17.75054168701172 0.6079664570230608
18.94719886779785 0.6184486373165619
19.872600555419922 0.6289308176100629
21.180978775024414 0.639412997903564
21.75563621520996 0.649895178197065
22.795589447021484 0.660377358490566
23.907939910888672 0.6708595387840671
25.190982818603516 0.6813417190775681
25.838504791259766 0.6918238993710691
26.948925018310547 0.7023060796645703
27.88292694091797 0.7127882599580713
30.230316162109375 0.7232704402515723
31.27322006225586 0.7337526205450734
32.34404754638672 0.7442348008385744
33.14549255371094 0.7547169811320755
34.59383773803711 0.7651991614255765
35.86415481567383 0.7756813417190775
37.36833953857422 0.7861635220125787
38.88521957397461 0.7966457023060797
40.45989227294922 0.8071278825995807
41.7646369934082 0.8176100628930818
42.81040954589844 0.8280922431865828
44.50737762451172 0.8385744234800838
45.99453353881836 0.8490566037735849
47.20410919189453 0.859538784067086
48.35673522949219 0.870020964360587
49.743202209472656 0.8805031446540881
51.46388244628906 0.8909853249475891
53.28047180175781 0.9014675052410901
54.986663818359375 0.9119496855345912
56.53060531616211 0.9224318658280922
59.23786544799805 0.9329140461215933
63.80237579345703 0.9433962264150944
68.15648651123047 0.9538784067085954
70.97360229492188 0.9643605870020965
76.91788482666016 0.9748427672955975
81.97379302978516 0.9853249475890985
88.36865234375 0.9958071278825996
97.64588165283203 1.0


==> figures/eval/baseline/DGCNN/l2/gsda.txt <==
0.2948119640350342 0.0
0.3010205626487732 0.010482180293501049
0.3053639233112335 0.020964360587002098
0.3076229691505432 0.031446540880503145
0.30874985456466675 0.041928721174004195
0.309490442276001 0.05241090146750524
0.3099532127380371 0.06289308176100629
0.3105252981185913 0.07337526205450734
0.31114089488983154 0.08385744234800839
0.31201037764549255 0.09433962264150944
0.3174748122692108 0.10482180293501048
0.3265015184879303 0.11530398322851153
0.34767505526542664 0.12578616352201258
0.40260761976242065 0.13626834381551362
0.6742856502532959 0.14675052410901468
0.8870784044265747 0.15723270440251572
1.1110649108886719 0.16771488469601678
1.337615966796875 0.17819706498951782
1.4869801998138428 0.18867924528301888
1.5850119590759277 0.19916142557651992
1.6760607957839966 0.20964360587002095
1.8442506790161133 0.22012578616352202
1.9311048984527588 0.23060796645702306
2.0555269718170166 0.24109014675052412
2.142007827758789 0.25157232704402516
2.2700741291046143 0.2620545073375262
2.4250903129577637 0.27253668763102723
2.586972713470459 0.2830188679245283
2.7069244384765625 0.29350104821802936
2.8083462715148926 0.3039832285115304
2.930582046508789 0.31446540880503143
3.038276195526123 0.3249475890985325
3.2105629444122314 0.33542976939203356
3.3699288368225098 0.34591194968553457
3.5587568283081055 0.35639412997903563
3.709620475769043 0.3668763102725367
3.95829439163208 0.37735849056603776
4.138330936431885 0.38784067085953877
4.38819694519043 0.39832285115303984
4.783394813537598 0.4088050314465409
5.1212263107299805 0.4192872117400419
5.539646148681641 0.429769392033543
6.123707294464111 0.44025157232704404
6.513440132141113 0.45073375262054505
6.858316421508789 0.4612159329140461
7.240232467651367 0.4716981132075472
7.695507526397705 0.48218029350104824
8.006326675415039 0.49266247379454925
8.428564071655273 0.5031446540880503
9.081912994384766 0.5136268343815513
9.979525566101074 0.5241090146750524
10.428630828857422 0.5345911949685535
10.916461944580078 0.5450733752620545
11.262543678283691 0.5555555555555556
11.610268592834473 0.5660377358490566
12.214252471923828 0.5765199161425576
12.527082443237305 0.5870020964360587
12.95211410522461 0.5974842767295597
13.528250694274902 0.6079664570230608
14.160646438598633 0.6184486373165619
14.558225631713867 0.6289308176100629
15.374147415161133 0.639412997903564
15.718833923339844 0.649895178197065
16.073993682861328 0.660377358490566
17.01894760131836 0.6708595387840671
17.609603881835938 0.6813417190775681
18.366113662719727 0.6918238993710691
19.086551666259766 0.7023060796645703
20.16222381591797 0.7127882599580713
21.338436126708984 0.7232704402515723
22.14942169189453 0.7337526205450734
22.81315040588379 0.7442348008385744
23.21952247619629 0.7547169811320755
23.9062557220459 0.7651991614255765
24.999404907226562 0.7756813417190775
26.020353317260742 0.7861635220125787
26.602893829345703 0.7966457023060797
28.04803466796875 0.8071278825995807
28.819711685180664 0.8176100628930818
29.769927978515625 0.8280922431865828
30.838130950927734 0.8385744234800838
32.40635681152344 0.8490566037735849
33.1700439453125 0.859538784067086
33.945377349853516 0.870020964360587
35.22304153442383 0.8805031446540881
36.52007293701172 0.8909853249475891
38.60539627075195 0.9014675052410901
39.39940643310547 0.9119496855345912
40.10487365722656 0.9224318658280922
42.64070129394531 0.9329140461215933
44.870399475097656 0.9433962264150944
47.90852355957031 0.9538784067085954
50.48515319824219 0.9643605870020965
54.880943298339844 0.9748427672955975
60.190799713134766 0.9853249475890985
69.83009338378906 0.9958071278825996
101.52027893066406 1.0


==> figures/eval/baseline/DGCNN/l2/ours.txt <==
1.2130872164561879e-06 0.0
0.017466120421886444 0.010482180293501049
0.049270957708358765 0.020964360587002098
0.0642215758562088 0.031446540880503145
0.1099480390548706 0.041928721174004195
0.12445782124996185 0.05241090146750524
0.13564161956310272 0.06289308176100629
0.16437050700187683 0.07337526205450734
0.19271689653396606 0.08385744234800839
0.21500566601753235 0.09433962264150944
0.24259009957313538 0.10482180293501048
0.27244430780410767 0.11530398322851153
0.3112063407897949 0.12578616352201258
0.35300540924072266 0.13626834381551362
0.39539575576782227 0.14675052410901468
0.4350337088108063 0.15723270440251572
0.4765976071357727 0.16771488469601678
0.5024306774139404 0.17819706498951782
0.5559580326080322 0.18867924528301888
0.6176580190658569 0.19916142557651992
0.6760148406028748 0.20964360587002095
0.6953661441802979 0.22012578616352202
0.7457844614982605 0.23060796645702306
0.788877546787262 0.24109014675052412
0.8392382860183716 0.25157232704402516
0.8897578716278076 0.2620545073375262
0.915543258190155 0.27253668763102723
0.9795224070549011 0.2830188679245283
1.0114891529083252 0.29350104821802936
1.0543086528778076 0.3039832285115304
1.0899039506912231 0.31446540880503143
1.1523656845092773 0.3249475890985325
1.1827467679977417 0.33542976939203356
1.2210333347320557 0.34591194968553457
1.2523524761199951 0.35639412997903563
1.305534839630127 0.3668763102725367
1.33295738697052 0.37735849056603776
1.3538833856582642 0.38784067085953877
1.3842828273773193 0.39832285115303984
1.4265429973602295 0.4088050314465409
1.4703075885772705 0.4192872117400419
1.5066115856170654 0.429769392033543
1.6060307025909424 0.44025157232704404
1.6690466403961182 0.45073375262054505
1.7163286209106445 0.4612159329140461
1.777174949645996 0.4716981132075472
1.8239994049072266 0.48218029350104824
1.872889518737793 0.49266247379454925
1.920783519744873 0.5031446540880503
1.9563877582550049 0.5136268343815513
2.0122427940368652 0.5241090146750524
2.0659008026123047 0.5345911949685535
2.116813898086548 0.5450733752620545
2.1760244369506836 0.5555555555555556
2.2353620529174805 0.5660377358490566
2.2703731060028076 0.5765199161425576
2.327826976776123 0.5870020964360587
2.4287400245666504 0.5974842767295597
2.472996950149536 0.6079664570230608
2.5232088565826416 0.6184486373165619
2.5760579109191895 0.6289308176100629
2.66164231300354 0.639412997903564
2.735640525817871 0.649895178197065
2.8124306201934814 0.660377358490566
2.8747730255126953 0.6708595387840671
2.949540615081787 0.6813417190775681
3.0119078159332275 0.6918238993710691
3.054903507232666 0.7023060796645703
3.1460800170898438 0.7127882599580713
3.267507553100586 0.7232704402515723
3.3728859424591064 0.7337526205450734
3.440080165863037 0.7442348008385744
3.5070509910583496 0.7547169811320755
3.569277763366699 0.7651991614255765
3.654191017150879 0.7756813417190775
3.7522618770599365 0.7861635220125787
3.8389110565185547 0.7966457023060797
3.9767420291900635 0.8071278825995807
4.090851783752441 0.8176100628930818
4.202284812927246 0.8280922431865828
4.331933498382568 0.8385744234800838
4.438368797302246 0.8490566037735849
4.512388229370117 0.859538784067086
4.59377384185791 0.870020964360587
4.722063064575195 0.8805031446540881
4.895195484161377 0.8909853249475891
5.037337779998779 0.9014675052410901
5.19966983795166 0.9119496855345912
5.340729713439941 0.9224318658280922
5.704998970031738 0.9329140461215933
5.865408897399902 0.9433962264150944
6.332087516784668 0.9538784067085954
6.75367546081543 0.9643605870020965
7.193864822387695 0.9748427672955975
7.8206400871276855 0.9853249475890985
10.762921333312988 0.9958071278825996
13.327194213867188 1.0


==> figures/eval/baseline/DGCNN/l2/si_adv.txt <==
0.15051937103271484 0.0
0.15052801370620728 0.010482180293501049
0.15053078532218933 0.020964360587002098
0.1505439281463623 0.031446540880503145
0.30085620284080505 0.041928721174004195
0.31281596422195435 0.05241090146750524
0.31861335039138794 0.06289308176100629
0.3366941213607788 0.07337526205450734
0.47658571600914 0.08385744234800839
0.48545587062835693 0.09433962264150944
0.4982801079750061 0.10482180293501048
0.6284966468811035 0.11530398322851153
0.6686376929283142 0.12578616352201258
0.6971257925033569 0.13626834381551362
0.787022590637207 0.14675052410901468
0.8441445231437683 0.15723270440251572
0.873907744884491 0.16771488469601678
0.9716079831123352 0.17819706498951782
1.0275309085845947 0.18867924528301888
1.0675404071807861 0.19916142557651992
1.151925802230835 0.20964360587002095
1.2132461071014404 0.22012578616352202
1.258110523223877 0.23060796645702306
1.2879447937011719 0.24109014675052412
1.3462045192718506 0.25157232704402516
1.3898770809173584 0.2620545073375262
1.4466252326965332 0.27253668763102723
1.496190071105957 0.2830188679245283
1.5814836025238037 0.29350104821802936
1.645423412322998 0.3039832285115304
1.6778820753097534 0.31446540880503143
1.7316370010375977 0.3249475890985325
1.7832112312316895 0.33542976939203356
1.8464170694351196 0.34591194968553457
1.8731869459152222 0.35639412997903563
1.8936680555343628 0.3668763102725367
1.962296724319458 0.37735849056603776
2.0205583572387695 0.38784067085953877
2.0494213104248047 0.39832285115303984
2.1017251014709473 0.4088050314465409
2.1366448402404785 0.4192872117400419
2.2144579887390137 0.429769392033543
2.2718396186828613 0.44025157232704404
2.337005376815796 0.45073375262054505
2.427493095397949 0.4612159329140461
2.4804773330688477 0.4716981132075472
2.5530619621276855 0.48218029350104824
2.611826181411743 0.49266247379454925
2.6751675605773926 0.5031446540880503
2.7513318061828613 0.5136268343815513
2.8007402420043945 0.5241090146750524
2.8656368255615234 0.5345911949685535
2.953457832336426 0.5450733752620545
2.9932143688201904 0.5555555555555556
3.0373148918151855 0.5660377358490566
3.129495620727539 0.5765199161425576
3.1879210472106934 0.5870020964360587
3.2468349933624268 0.5974842767295597
3.326622486114502 0.6079664570230608
3.3768744468688965 0.6184486373165619
3.4553537368774414 0.6289308176100629
3.557980537414551 0.639412997903564
3.6310062408447266 0.649895178197065
3.6818013191223145 0.660377358490566
3.835864543914795 0.6708595387840671
3.898305892944336 0.6813417190775681
3.953138828277588 0.6918238993710691
4.042043209075928 0.7023060796645703
4.137770652770996 0.7127882599580713
4.220259189605713 0.7232704402515723
4.318689346313477 0.7337526205450734
4.442509651184082 0.7442348008385744
4.540232181549072 0.7547169811320755
4.598845481872559 0.7651991614255765
4.709754467010498 0.7756813417190775
4.785786151885986 0.7861635220125787
4.878464698791504 0.7966457023060797
5.011453628540039 0.8071278825995807
5.146228790283203 0.8176100628930818
5.233146667480469 0.8280922431865828
5.35005521774292 0.8385744234800838
5.4320807456970215 0.8490566037735849
5.569471836090088 0.859538784067086
5.640212059020996 0.870020964360587
5.866174697875977 0.8805031446540881
6.0694966316223145 0.8909853249475891
6.250063419342041 0.9014675052410901
6.386238098144531 0.9119496855345912
6.7033491134643555 0.9224318658280922
6.9125142097473145 0.9329140461215933
7.212810516357422 0.9433962264150944
7.381606101989746 0.9538784067085954
8.167839050292969 0.9643605870020965
8.587337493896484 0.9748427672955975
9.527900695800781 0.9853249475890985
11.673087120056152 0.9958071278825996
14.220550537109375 1.0


==> figures/eval/baseline/DGCNN/smooth/geoa3.txt <==
0.00035860101343132555 0.0
0.0007547848508693278 0.010482180293501049
0.0008102316642180085 0.020964360587002098
0.0008559887064620852 0.031446540880503145
0.000912112242076546 0.041928721174004195
0.0009485086193308234 0.05241090146750524
0.0010028815595433116 0.06289308176100629
0.001019230461679399 0.07337526205450734
0.0010427790693938732 0.08385744234800839
0.001078762230463326 0.09433962264150944
0.0011155620450153947 0.10482180293501048
0.0011308572720736265 0.11530398322851153
0.0011461138492450118 0.12578616352201258
0.0011614791583269835 0.13626834381551362
0.0011891638860106468 0.14675052410901468
0.001201435225084424 0.15723270440251572
0.0012372874189168215 0.16771488469601678
0.001262914389371872 0.17819706498951782
0.0012853960506618023 0.18867924528301888
0.0013153296895325184 0.19916142557651992
0.0013312839437276125 0.20964360587002095
0.0013511128490790725 0.22012578616352202
0.0013667666353285313 0.23060796645702306
0.0014011015882715583 0.24109014675052412
0.0014190047513693571 0.25157232704402516
0.0014403832610696554 0.2620545073375262
0.00145796372089535 0.27253668763102723
0.0014760034391656518 0.2830188679245283
0.0014996847603470087 0.29350104821802936
0.0015263148816302419 0.3039832285115304
0.0015498227439820766 0.31446540880503143
0.001568310079164803 0.3249475890985325
0.001581293297931552 0.33542976939203356
0.0015981089090928435 0.34591194968553457
0.0016157892532646656 0.35639412997903563
0.0016409342642873526 0.3668763102725367
0.0016686154995113611 0.37735849056603776
0.0016930552665144205 0.38784067085953877
0.0017132081557065248 0.39832285115303984
0.0017320587066933513 0.4088050314465409
0.001769975759088993 0.4192872117400419
0.0017873955657705665 0.429769392033543
0.0018035263055935502 0.44025157232704404
0.0018202017527073622 0.45073375262054505
0.0018428817857056856 0.4612159329140461
0.001873531611636281 0.4716981132075472
0.0019024512730538845 0.48218029350104824
0.0019366312772035599 0.49266247379454925
0.0019632994662970304 0.5031446540880503
0.0019808197394013405 0.5136268343815513
0.0020133343059569597 0.5241090146750524
0.0020504735875874758 0.5345911949685535
0.0020868934225291014 0.5450733752620545
0.002114715985953808 0.5555555555555556
0.0021413047797977924 0.5660377358490566
0.002164767123758793 0.5765199161425576
0.0021925538312643766 0.5870020964360587
0.0022155428305268288 0.5974842767295597
0.0022589610889554024 0.6079664570230608
0.0022876602597534657 0.6184486373165619
0.00231952010653913 0.6289308176100629
0.0023577818647027016 0.639412997903564
0.0023833594750612974 0.649895178197065
0.002395815681666136 0.660377358490566
0.002426277380436659 0.6708595387840671
0.002445490565150976 0.6813417190775681
0.002469180151820183 0.6918238993710691
0.002485572826117277 0.7023060796645703
0.002502058632671833 0.7127882599580713
0.0025269973557442427 0.7232704402515723
0.002547691809013486 0.7337526205450734
0.002567084040492773 0.7442348008385744
0.002592772711068392 0.7547169811320755
0.0026194823440164328 0.7651991614255765
0.0026451144367456436 0.7756813417190775
0.0026947096921503544 0.7861635220125787
0.002720821416005492 0.7966457023060797
0.002751593478024006 0.8071278825995807
0.0027806879952549934 0.8176100628930818
0.0028161059599369764 0.8280922431865828
0.0028350334614515305 0.8385744234800838
0.0028819111175835133 0.8490566037735849
0.0028997939079999924 0.859538784067086
0.002928295871242881 0.870020964360587
0.002971428446471691 0.8805031446540881
0.0030167116783559322 0.8909853249475891
0.00305210892111063 0.9014675052410901
0.003110964549705386 0.9119496855345912
0.003164905123412609 0.9224318658280922
0.0032316858414560556 0.9329140461215933
0.0033411062322556973 0.9433962264150944
0.003405471332371235 0.9538784067085954
0.0034939958713948727 0.9643605870020965
0.003638066817075014 0.9748427672955975
0.0038289669901132584 0.9853249475890985
0.004492706619203091 0.9958071278825996
0.006190919782966375 1.0


==> figures/eval/baseline/DGCNN/smooth/gsda.txt <==
0.0003534494317136705 0.0
0.0006030395161360502 0.010482180293501049
0.0006859523709863424 0.020964360587002098
0.0007747147465124726 0.031446540880503145
0.0008196026901714504 0.041928721174004195
0.0008628169307485223 0.05241090146750524
0.0009114216081798077 0.06289308176100629
0.0009451932273805141 0.07337526205450734
0.0009761877590790391 0.08385744234800839
0.001006469246931374 0.09433962264150944
0.0010367443319410086 0.10482180293501048
0.0010574335465207696 0.11530398322851153
0.001082640141248703 0.12578616352201258
0.0011078619863837957 0.13626834381551362
0.0011268638772889972 0.14675052410901468
0.0011468145530670881 0.15723270440251572
0.0011749266413971782 0.16771488469601678
0.0011987363686785102 0.17819706498951782
0.0012532430700957775 0.18867924528301888
0.0012718979269266129 0.19916142557651992
0.0013018758036196232 0.20964360587002095
0.0013264066074043512 0.22012578616352202
0.001360855414532125 0.23060796645702306
0.0013790512457489967 0.24109014675052412
0.0014145091408863664 0.25157232704402516
0.0014242976903915405 0.2620545073375262
0.0014463334809988737 0.27253668763102723
0.0014699636958539486 0.2830188679245283
0.001483278232626617 0.29350104821802936
0.0015003724256530404 0.3039832285115304
0.0015191404381766915 0.31446540880503143
0.0015428204787895083 0.3249475890985325
0.0015643134247511625 0.33542976939203356
0.0015841883141547441 0.34591194968553457
0.0016025092918425798 0.35639412997903563
0.0016250325134024024 0.3668763102725367
0.0016466683009639382 0.37735849056603776
0.0016595590859651566 0.38784067085953877
0.0016772736562415957 0.39832285115303984
0.0017054097261279821 0.4088050314465409
0.0017310712719336152 0.4192872117400419
0.0017535097431391478 0.429769392033543
0.0017690688837319613 0.44025157232704404
0.001786655979231 0.45073375262054505
0.001807676861062646 0.4612159329140461
0.0018273458117619157 0.4716981132075472
0.0018417836399748921 0.48218029350104824
0.0018685320392251015 0.49266247379454925
0.0018891459330916405 0.5031446540880503
0.0019084002124145627 0.5136268343815513
0.0019219389650970697 0.5241090146750524
0.0019537312909960747 0.5345911949685535
0.001975219463929534 0.5450733752620545
0.002010498195886612 0.5555555555555556
0.002028069691732526 0.5660377358490566
0.002048185560852289 0.5765199161425576
0.0020717703737318516 0.5870020964360587
0.0020906119607388973 0.5974842767295597
0.002120903693139553 0.6079664570230608
0.002138521522283554 0.6184486373165619
0.002162238350138068 0.6289308176100629
0.0021754377521574497 0.639412997903564
0.0021973117254674435 0.649895178197065
0.002220741705968976 0.660377358490566
0.002253802726045251 0.6708595387840671
0.0022807749919593334 0.6813417190775681
0.0023168211337178946 0.6918238993710691
0.002333523239940405 0.7023060796645703
0.0023553790524601936 0.7127882599580713
0.0023762667551636696 0.7232704402515723
0.0023963889107108116 0.7337526205450734
0.002413871232420206 0.7442348008385744
0.002430153079330921 0.7547169811320755
0.0024560655001550913 0.7651991614255765
0.002484518801793456 0.7756813417190775
0.0025138077326118946 0.7861635220125787
0.002541671507060528 0.7966457023060797
0.002568372990936041 0.8071278825995807
0.002603864762932062 0.8176100628930818
0.002622033702209592 0.8280922431865828
0.0026459968648850918 0.8385744234800838
0.002704283222556114 0.8490566037735849
0.0027478490956127644 0.859538784067086
0.0027960417792201042 0.870020964360587
0.002836834639310837 0.8805031446540881
0.0028673987835645676 0.8909853249475891
0.0029004632961004972 0.9014675052410901
0.002943743485957384 0.9119496855345912
0.0029899287037551403 0.9224318658280922
0.003042710479348898 0.9329140461215933
0.0031051153782755136 0.9433962264150944
0.0032036658376455307 0.9538784067085954
0.0033342582173645496 0.9643605870020965
0.0034346184693276882 0.9748427672955975
0.0037248986773192883 0.9853249475890985
0.004623548127710819 0.9958071278825996
0.0064416383393108845 1.0


==> figures/eval/baseline/DGCNN/smooth/ours.txt <==
0.00030199543107300997 0.0
0.0004896240425296128 0.010482180293501049
0.0005816547200083733 0.020964360587002098
0.0006550522521138191 0.031446540880503145
0.0006886960472911596 0.041928721174004195
0.0007308946223929524 0.05241090146750524
0.0007524667307734489 0.06289308176100629
0.0007875282317399979 0.07337526205450734
0.0008173955138772726 0.08385744234800839
0.0008486696751788259 0.09433962264150944
0.0008744757506065071 0.10482180293501048
0.0009011390502564609 0.11530398322851153
0.0009185062954202294 0.12578616352201258
0.0009363513672724366 0.13626834381551362
0.0009603573125787079 0.14675052410901468
0.0009887211490422487 0.15723270440251572
0.001015624264255166 0.16771488469601678
0.0010423569474369287 0.17819706498951782
0.0010570348240435123 0.18867924528301888
0.0010792554821819067 0.19916142557651992
0.0010973066091537476 0.20964360587002095
0.0011117385001853108 0.22012578616352202
0.0011398372007533908 0.23060796645702306
0.0011610201327130198 0.24109014675052412
0.0011939002433791757 0.25157232704402516
0.001218226971104741 0.2620545073375262
0.0012356603983789682 0.27253668763102723
0.001271924702450633 0.2830188679245283
0.0013163264375180006 0.29350104821802936
0.0013235174119472504 0.3039832285115304
0.0013374153058975935 0.31446540880503143
0.0013586594723165035 0.3249475890985325
0.0013936810428276658 0.33542976939203356
0.0014177126577124 0.34591194968553457
0.001434750622138381 0.35639412997903563
0.0014564620796591043 0.3668763102725367
0.0014666973147541285 0.37735849056603776
0.0014793651644140482 0.38784067085953877
0.0015015651006251574 0.39832285115303984
0.001522261300124228 0.4088050314465409
0.0015377546660602093 0.4192872117400419
0.0015621102647855878 0.429769392033543
0.001584338489919901 0.44025157232704404
0.0016083612572401762 0.45073375262054505
0.001628269674256444 0.4612159329140461
0.0016563653480261564 0.4716981132075472
0.0016657644882798195 0.48218029350104824
0.0016794708790257573 0.49266247379454925
0.0016956344479694963 0.5031446540880503
0.001722873654216528 0.5136268343815513
0.001742633292451501 0.5241090146750524
0.001769952243193984 0.5345911949685535
0.0017852293094620109 0.5450733752620545
0.0018186867237091064 0.5555555555555556
0.0018476652912795544 0.5660377358490566
0.0018745760899037123 0.5765199161425576
0.0019058530451729894 0.5870020964360587
0.0019174044718965888 0.5974842767295597
0.0019558542408049107 0.6079664570230608
0.0019712105859071016 0.6184486373165619
0.0019899059552699327 0.6289308176100629
0.0020161077845841646 0.639412997903564
0.002039087936282158 0.649895178197065
0.0020674807019531727 0.660377358490566
0.002100120298564434 0.6708595387840671
0.0021285274997353554 0.6813417190775681
0.002159534953534603 0.6918238993710691
0.0022023827768862247 0.7023060796645703
0.00224111694842577 0.7127882599580713
0.0022749335039407015 0.7232704402515723
0.0023100338876247406 0.7337526205450734
0.0023385698441416025 0.7442348008385744
0.002349528018385172 0.7547169811320755
0.002392078749835491 0.7651991614255765
0.002409149892628193 0.7756813417190775
0.0024402448907494545 0.7861635220125787
0.0024631943088024855 0.7966457023060797
0.002494585467502475 0.8071278825995807
0.0025141758378595114 0.8176100628930818
0.0025421329773962498 0.8280922431865828
0.0025715576484799385 0.8385744234800838
0.0025967275723814964 0.8490566037735849
0.0026398610789328814 0.859538784067086
0.0027026759926229715 0.870020964360587
0.0027343211695551872 0.8805031446540881
0.002765095327049494 0.8909853249475891
0.002799231791868806 0.9014675052410901
0.0028347307816147804 0.9119496855345912
0.002944591222330928 0.9224318658280922
0.002996825147420168 0.9329140461215933
0.00306775514036417 0.9433962264150944
0.003161188680678606 0.9538784067085954
0.003374566324055195 0.9643605870020965
0.003566391533240676 0.9748427672955975
0.0037301797419786453 0.9853249475890985
0.0044547258876264095 0.9958071278825996
0.005937516689300537 1.0


==> figures/eval/baseline/DGCNN/smooth/si_adv.txt <==
0.000131807173602283 0.0
0.00032069708686321974 0.010482180293501049
0.00043505686335265636 0.020964360587002098
0.0005323142395354807 0.031446540880503145
0.0005859668599441648 0.041928721174004195
0.0006163040525279939 0.05241090146750524
0.0006731257308274508 0.06289308176100629
0.0007292282534763217 0.07337526205450734
0.0007651912164874375 0.08385744234800839
0.0008157051051966846 0.09433962264150944
0.0008417170029133558 0.10482180293501048
0.000858146813698113 0.11530398322851153
0.0008777415496297181 0.12578616352201258
0.0008977977558970451 0.13626834381551362
0.0009167714742943645 0.14675052410901468
0.0009488726500421762 0.15723270440251572
0.0009768540039658546 0.16771488469601678
0.0010046048555523157 0.17819706498951782
0.0010281719733029604 0.18867924528301888
0.0010543655371293426 0.19916142557651992
0.0010811930987983942 0.20964360587002095
0.001093726372346282 0.22012578616352202
0.0011257121805101633 0.23060796645702306
0.0011535524390637875 0.24109014675052412
0.0011722258059307933 0.25157232704402516
0.001194669515825808 0.2620545073375262
0.0012103891931474209 0.27253668763102723
0.0012342390837147832 0.2830188679245283
0.0012602368369698524 0.29350104821802936
0.0012782389530912042 0.3039832285115304
0.0012918172869831324 0.31446540880503143
0.001319311442784965 0.3249475890985325
0.001334981992840767 0.33542976939203356
0.0013572439784184098 0.34591194968553457
0.0013699409319087863 0.35639412997903563
0.0013843580381944776 0.3668763102725367
0.001406651921570301 0.37735849056603776
0.001428545918315649 0.38784067085953877
0.0014478315133601427 0.39832285115303984
0.0014608565252274275 0.4088050314465409
0.001486309920437634 0.4192872117400419
0.0015024608001112938 0.429769392033543
0.0015294154873117805 0.44025157232704404
0.0015413241926580667 0.45073375262054505
0.0015582061605527997 0.4612159329140461
0.0015809738542884588 0.4716981132075472
0.0015974307898432016 0.48218029350104824
0.0016128072747960687 0.49266247379454925
0.0016351549420505762 0.5031446540880503
0.0016532099107280374 0.5136268343815513
0.0016674278303980827 0.5241090146750524
0.0016847563674673438 0.5345911949685535
0.001704881782643497 0.5450733752620545
0.0017238534055650234 0.5555555555555556
0.0017444497207179666 0.5660377358490566
0.001757369376718998 0.5765199161425576
0.0017860447987914085 0.5870020964360587
0.0018105597700923681 0.5974842767295597
0.0018267360283061862 0.6079664570230608
0.0018481826409697533 0.6184486373165619
0.0018703965470194817 0.6289308176100629
0.0019035906298086047 0.639412997903564
0.0019232351332902908 0.649895178197065
0.0019501519855111837 0.660377358490566
0.0019584638066589832 0.6708595387840671
0.001984433503821492 0.6813417190775681
0.0020035996567457914 0.6918238993710691
0.0020207036286592484 0.7023060796645703
0.0020398797933012247 0.7127882599580713
0.002054522279649973 0.7232704402515723
0.0020787385292351246 0.7337526205450734
0.0021095764823257923 0.7442348008385744
0.002152822446078062 0.7547169811320755
0.0021851584315299988 0.7651991614255765
0.002223122166469693 0.7756813417190775
0.0022619105875492096 0.7861635220125787
0.0022994461469352245 0.7966457023060797
0.002347909612581134 0.8071278825995807
0.002397064585238695 0.8176100628930818
0.002428180305287242 0.8280922431865828
0.0024780440144240856 0.8385744234800838
0.002496618777513504 0.8490566037735849
0.0025435450952500105 0.859538784067086
0.0025796571280807257 0.870020964360587
0.002641915576532483 0.8805031446540881
0.0027105105109512806 0.8909853249475891
0.0027508847415447235 0.9014675052410901
0.0028146407566964626 0.9119496855345912
0.0028763003647327423 0.9224318658280922
0.0029646707698702812 0.9329140461215933
0.003042351920157671 0.9433962264150944
0.0031039630994200706 0.9538784067085954
0.0033157547004520893 0.9643605870020965
0.003475598059594631 0.9748427672955975
0.0036165043711662292 0.9853249475890985
0.004282067995518446 0.9958071278825996
0.005500716622918844 1.0


==> figures/eval/baseline/PTrans/cd/geoa3.txt <==
5.386430348153226e-05 0.0
0.00010773841495392844 0.010718113612004287
0.0001244609447894618 0.021436227224008574
0.00015278937644325197 0.03215434083601286
0.0001661751593928784 0.04287245444801715
0.00019419399905018508 0.05359056806002144
0.00020970906189177185 0.06430868167202572
0.00021855789236724377 0.07502679528403002
0.00023257780412677675 0.0857449088960343
0.00024211809795815498 0.09646302250803858
0.0002497690438758582 0.10718113612004287
0.0002561285509727895 0.11789924973204716
0.0002725205849856138 0.12861736334405144
0.00028407108038663864 0.13933547695605572
0.00028709141770377755 0.15005359056806003
0.00028872524853795767 0.1607717041800643
0.0002907424932345748 0.1714898177920686
0.00029223377350717783 0.18220793140407288
0.0002950903435703367 0.19292604501607716
0.00029705814085900784 0.20364415862808147
0.0002994877868331969 0.21436227224008575
0.0003021471784450114 0.22508038585209003
0.00030285969842225313 0.2357984994640943
0.00030690719722770154 0.2465166130760986
0.00032262277090922 0.2572347266881029
0.0003355490625835955 0.2679528403001072
0.00034624722320586443 0.27867095391211144
0.0003644729149527848 0.28938906752411575
0.000378507626010105 0.30010718113612006
0.0003915224806405604 0.3108252947481243
0.0004025793168693781 0.3215434083601286
0.00042020578985102475 0.3322615219721329
0.00043744745198637247 0.3429796355841372
0.0004446918028406799 0.3536977491961415
0.0004604356945492327 0.36441586280814575
0.00047664460726082325 0.37513397642015006
0.0005084227304905653 0.3858520900321543
0.0005213954718783498 0.3965702036441586
0.0005533394869416952 0.40728831725616294
0.0005876646609976888 0.4180064308681672
0.0006099544698372483 0.4287245444801715
0.0006470076623372734 0.43944265809217575
0.0006698914803564548 0.45016077170418006
0.0007033028523437679 0.4608788853161844
0.0007281305734068155 0.4715969989281886
0.0007521442021243274 0.48231511254019294
0.0007759953150525689 0.4930332261521972
0.0008120815036818385 0.5037513397642015
0.0008788196719251573 0.5144694533762058
0.0009558191522955894 0.5251875669882101
0.0010000073816627264 0.5359056806002144
0.0010869994293898344 0.5466237942122186
0.0011692779371514916 0.5573419078242229
0.0012578049208968878 0.5680600214362272
0.00133168650791049 0.5787781350482315
0.001421466819010675 0.5894962486602358
0.001596919959411025 0.6002143622722401
0.0018492733361199498 0.6109324758842444
0.002395407762378454 0.6216505894962486
0.0061189159750938416 0.6280814576634512


==> figures/eval/baseline/PTrans/cd/gsda.txt <==
5.2874562243232504e-05 0.0
0.00010453104914631695 0.010718113612004287
0.00012201363279018551 0.021436227224008574
0.0001396964944433421 0.03215434083601286
0.00015215955500025302 0.04287245444801715
0.00016897804744075984 0.05359056806002144
0.0001835124276112765 0.06430868167202572
0.00019428672385402024 0.07502679528403002
0.00020564268925227225 0.0857449088960343
0.0002151400549337268 0.09646302250803858
0.00022768776398152113 0.10718113612004287
0.00024097011191770434 0.11789924973204716
0.00024922314332798123 0.12861736334405144
0.00025551707949489355 0.13933547695605572
0.00025942595675587654 0.15005359056806003
0.00026722141774371266 0.1607717041800643
0.0002706123050302267 0.1714898177920686
0.00027477796538732946 0.18220793140407288
0.00027903346926905215 0.19292604501607716
0.0002816915512084961 0.20364415862808147
0.0002836565545294434 0.21436227224008575
0.00028620270313695073 0.22508038585209003
0.0002914514043368399 0.2357984994640943
0.00029720086604356766 0.2465166130760986
0.00030350754968822 0.2572347266881029
0.00032366503728553653 0.2679528403001072
0.00034422308090142906 0.27867095391211144
0.00037086650263518095 0.28938906752411575
0.000380541110644117 0.30010718113612006
0.00039267580723389983 0.3108252947481243
0.0004145852290093899 0.3215434083601286
0.000436041213106364 0.3322615219721329
0.00045300766942091286 0.3429796355841372
0.0004743895842693746 0.3536977491961415
0.0005064619472250342 0.36441586280814575
0.0005256737349554896 0.37513397642015006
0.0005487240850925446 0.3858520900321543
0.0005681514739990234 0.3965702036441586
0.0005964823067188263 0.40728831725616294
0.0006121725309640169 0.4180064308681672
0.0006371563067659736 0.4287245444801715
0.0006753322668373585 0.43944265809217575
0.0006991463014855981 0.45016077170418006
0.0007478642510250211 0.4608788853161844
0.0007798991282470524 0.4715969989281886
0.0008144711027853191 0.48231511254019294
0.000846195500344038 0.4930332261521972
0.000873736513312906 0.5037513397642015
0.000929821515455842 0.5144694533762058
0.000981917604804039 0.5251875669882101
0.0010460012126713991 0.5359056806002144
0.0011161263100802898 0.5466237942122186
0.0011620915029197931 0.5573419078242229
0.0012202179059386253 0.5680600214362272
0.0013075136812403798 0.5787781350482315
0.0013942252844572067 0.5894962486602358
0.0015478653367608786 0.6002143622722401
0.0017673422116786242 0.6109324758842444
0.0019027777016162872 0.6216505894962486
0.003116310341283679 0.632368703108253


==> figures/eval/baseline/PTrans/cd/ours.txt <==
9.572515224931522e-09 0.0
1.6921127610203257e-07 0.010718113612004287
1.3050090501565137e-06 0.021436227224008574
4.391245965962298e-06 0.03215434083601286
8.07750711828703e-06 0.04287245444801715
1.2770784451276995e-05 0.05359056806002144
1.5585141227347776e-05 0.06430868167202572
1.942768540175166e-05 0.07502679528403002
2.2975485990173183e-05 0.0857449088960343
2.7071753720520064e-05 0.09646302250803858
2.9372493372648023e-05 0.10718113612004287
3.2867275876924396e-05 0.11789924973204716
3.625417593866587e-05 0.12861736334405144
3.888278661179356e-05 0.13933547695605572
4.3441978050395846e-05 0.15005359056806003
4.664780863095075e-05 0.1607717041800643
5.008607331546955e-05 0.1714898177920686
5.402933311415836e-05 0.18220793140407288
5.782392690889537e-05 0.19292604501607716
6.198734627105296e-05 0.20364415862808147
6.62783277221024e-05 0.21436227224008575
6.954066338948905e-05 0.22508038585209003
7.210852345451713e-05 0.2357984994640943
7.494260353269055e-05 0.2465166130760986
7.922342047095299e-05 0.2572347266881029
8.239372982643545e-05 0.2679528403001072
8.569085184717551e-05 0.27867095391211144
8.808721031527966e-05 0.28938906752411575
9.093793050851673e-05 0.30010718113612006
9.481764573138207e-05 0.3108252947481243
9.839447739068419e-05 0.3215434083601286
0.00010126573033630848 0.3322615219721329
0.00010318489512428641 0.3429796355841372
0.00010679183469619602 0.3536977491961415
0.00011140397691633552 0.36441586280814575
0.00011349537089699879 0.37513397642015006
0.00011710416583810002 0.3858520900321543
0.00011989833728875965 0.3965702036441586
0.00012340405373834074 0.40728831725616294
0.00012671295553445816 0.4180064308681672
0.00013020429469179362 0.4287245444801715
0.0001347704092040658 0.43944265809217575
0.00013979153300169855 0.45016077170418006
0.00014352865400724113 0.4608788853161844
0.00014628208009526134 0.4715969989281886
0.00014905791613273323 0.48231511254019294
0.00015259950305335224 0.4930332261521972
0.00015614417497999966 0.5037513397642015
0.00016011667321436107 0.5144694533762058
0.00016248071915470064 0.5251875669882101
0.00016451577539555728 0.5359056806002144
0.0001684677554294467 0.5466237942122186
0.00017116303206421435 0.5573419078242229
0.00017504522111266851 0.5680600214362272
0.00018017159891314805 0.5787781350482315
0.00018473027739673853 0.5894962486602358
0.0001893359440146014 0.6002143622722401
0.00019224744755774736 0.6109324758842444
0.00019575507030822337 0.6216505894962486
0.00019921631610486656 0.632368703108253
0.00020302250050008297 0.6430868167202572
0.00020545191364362836 0.6538049303322615
0.0002089763875119388 0.6645230439442658
0.00021573006233666092 0.6752411575562701
0.00021862826542928815 0.6859592711682744
0.00022201097453944385 0.6966773847802786
0.00022403245384339243 0.707395498392283
0.00022870350221637636 0.7181136120042872
0.0002314265730092302 0.7288317256162915
0.0002354772004764527 0.7395498392282959
0.00023970686015672982 0.7502679528403001
0.00024529226357117295 0.7609860664523044
0.00025083660148084164 0.7717041800643086
0.0002550632634665817 0.782422293676313
0.00026020605582743883 0.7931404072883173
0.00026549864560365677 0.8038585209003215
0.0002707496169023216 0.8145766345123259
0.00027733496972359717 0.8252947481243301
0.0002823065151460469 0.8360128617363344
0.0002885826397687197 0.8467309753483387
0.00029528391314670444 0.857449088960343
0.0003024197358172387 0.8681672025723473
0.00031319251866079867 0.8788853161843515
0.00031925749499350786 0.8896034297963559
0.00033249883563257754 0.9003215434083601
0.0003411088546272367 0.9110396570203644
0.00035606749588623643 0.9217577706323687
0.00036604353226721287 0.932475884244373
0.00037745130248367786 0.9431939978563773
0.0003922089817933738 0.9539121114683816
0.0004152911133132875 0.9646302250803859
0.000439068884588778 0.9753483386923901
0.00046329054748639464 0.9860664523043944
0.0004922281368635595 0.9967845659163987
0.0005424723494797945 1.007502679528403
0.0006628925912082195 1.0182207931404073
0.0010868820827454329 1.022508038585209


==> figures/eval/baseline/PTrans/cd/si_adv.txt <==
5.133238300913945e-05 0.0
9.228935959981754e-05 0.010718113612004287
0.00010649097384884953 0.021436227224008574
0.00011216919665457681 0.03215434083601286
0.00011876957432832569 0.04287245444801715
0.0001293082459596917 0.05359056806002144
0.00016608675650786608 0.06430868167202572
0.00018817682575900108 0.07502679528403002
0.00020651861268561333 0.0857449088960343
0.0002164405887015164 0.09646302250803858
0.0002313334116479382 0.10718113612004287
0.0002495999215170741 0.11789924973204716
0.0002702940837480128 0.12861736334405144
0.00029423681553453207 0.13933547695605572
0.0003128510434180498 0.15005359056806003
0.0003255165065638721 0.1607717041800643
0.00033557889400981367 0.1714898177920686
0.00034669198794290423 0.18220793140407288
0.00037017703289166093 0.19292604501607716
0.00037812741356901824 0.20364415862808147
0.0003885053447447717 0.21436227224008575
0.00039968336932361126 0.22508038585209003
0.00040877616265788674 0.2357984994640943
0.00041927112033590674 0.2465166130760986
0.00042930306517519057 0.2572347266881029
0.00043825755710713565 0.2679528403001072
0.0004472648724913597 0.27867095391211144
0.00046490435488522053 0.28938906752411575
0.00046812716755084693 0.30010718113612006
0.00047524285037070513 0.3108252947481243
0.0004835008876398206 0.3215434083601286
0.0004956044140271842 0.3322615219721329
0.0005036859074607491 0.3429796355841372
0.0005100503331050277 0.3536977491961415
0.0005206546629779041 0.36441586280814575
0.0005278583848848939 0.37513397642015006
0.0005365371471270919 0.3858520900321543
0.0005467843147926033 0.3965702036441586
0.0005508017493411899 0.40728831725616294
0.0005629779770970345 0.4180064308681672
0.0005679765599779785 0.4287245444801715
0.0005745027447119355 0.43944265809217575
0.000581808271817863 0.45016077170418006
0.0005876286304555833 0.4608788853161844
0.0005958203691989183 0.4715969989281886
0.0006019392749294639 0.48231511254019294
0.0006084744818508625 0.4930332261521972
0.0006188093102537096 0.5037513397642015
0.0006265924894250929 0.5144694533762058
0.0006322914268821478 0.5251875669882101
0.0006417852127924562 0.5359056806002144
0.0006524299387820065 0.5466237942122186
0.0006634683813899755 0.5573419078242229
0.0006705076666548848 0.5680600214362272
0.000676190247759223 0.5787781350482315
0.0006814309163019061 0.5894962486602358
0.0006910567753948271 0.6002143622722401
0.0006985170766711235 0.6109324758842444
0.0007034342270344496 0.6216505894962486
0.0007085636025294662 0.632368703108253
0.000716300739441067 0.6430868167202572
0.0007266787579283118 0.6538049303322615
0.0007350371452048421 0.6645230439442658
0.0007484541274607182 0.6752411575562701
0.0007606915896758437 0.6859592711682744
0.0007667017634958029 0.6966773847802786
0.000774951302446425 0.707395498392283
0.0007843403145670891 0.7181136120042872
0.0007931734435260296 0.7288317256162915
0.0007975372136570513 0.7395498392282959
0.0008070209878496826 0.7502679528403001
0.0008175115217454731 0.7609860664523044
0.0008273182902485132 0.7717041800643086
0.0008380144136026502 0.782422293676313
0.0008467722218483686 0.7931404072883173
0.0008517688838765025 0.8038585209003215
0.0008598191197961569 0.8145766345123259
0.0008682659827172756 0.8252947481243301
0.0008794653695076704 0.8360128617363344
0.0008926131995394826 0.8467309753483387
0.000903442851267755 0.857449088960343
0.0009131411788985133 0.8681672025723473
0.0009300473611801863 0.8788853161843515
0.0009503241744823754 0.8896034297963559
0.0009591208654455841 0.9003215434083601
0.0009694438776932657 0.9110396570203644
0.0009875529212877154 0.9217577706323687
0.0010111798765137792 0.932475884244373
0.001031761523336172 0.9431939978563773
0.0010528207058086991 0.9539121114683816
0.0010995285119861364 0.9646302250803859
0.001123531605117023 0.9753483386923901
0.0011513808276504278 0.9860664523043944
0.0012465182226151228 0.9967845659163987
0.0013277651742100716 1.007502679528403
0.001431783428415656 1.0182207931404073
0.002106895437464118 1.022508038585209


==> figures/eval/baseline/PTrans/curv/geoa3.txt <==
0.00011724515934474766 0.0
0.0003501875326037407 0.010718113612004287
0.0004549702280201018 0.021436227224008574
0.0005586268380284309 0.03215434083601286
0.0006652463343925774 0.04287245444801715
0.00071864970959723 0.05359056806002144
0.0007751507218927145 0.06430868167202572
0.0008589003700762987 0.07502679528403002
0.0009557341691106558 0.0857449088960343
0.0010433049174025655 0.09646302250803858
0.0010959161445498466 0.10718113612004287
0.0012270926963537931 0.11789924973204716
0.0012816661037504673 0.12861736334405144
0.0013851432595402002 0.13933547695605572
0.0015160877956077456 0.15005359056806003
0.0016899516340345144 0.1607717041800643
0.0017728481907397509 0.1714898177920686
0.0018815884832292795 0.18220793140407288
0.0019454758148640394 0.19292604501607716
0.0020305544603616 0.20364415862808147
0.0021504992619156837 0.21436227224008575
0.0023266973439604044 0.22508038585209003
0.002519975882023573 0.2357984994640943
0.002610588911920786 0.2465166130760986
0.0027003213763237 0.2572347266881029
0.002955620875582099 0.2679528403001072
0.0031240780372172594 0.27867095391211144
0.003268242347985506 0.28938906752411575
0.0035350818652659655 0.30010718113612006
0.0037539415061473846 0.3108252947481243
0.0039000248070806265 0.3215434083601286
0.004101201891899109 0.3322615219721329
0.004312585107982159 0.3429796355841372
0.004458261653780937 0.3536977491961415
0.00462013203650713 0.36441586280814575
0.004829223267734051 0.37513397642015006
0.005020937882363796 0.3858520900321543
0.005303422920405865 0.3965702036441586
0.005542422644793987 0.40728831725616294
0.0057065668515861034 0.4180064308681672
0.006085466593503952 0.4287245444801715
0.006265509873628616 0.43944265809217575
0.006477488204836845 0.45016077170418006
0.006811982952058315 0.4608788853161844
0.007120740599930286 0.4715969989281886
0.007591867819428444 0.48231511254019294
0.00816313549876213 0.4930332261521972
0.008702828548848629 0.5037513397642015
0.009109766222536564 0.5144694533762058
0.010505408979952335 0.5251875669882101
0.011274140328168869 0.5359056806002144
0.012915904633700848 0.5466237942122186
0.014159871265292168 0.5573419078242229
0.016452670097351074 0.5680600214362272
0.01866845414042473 0.5787781350482315
0.021014263853430748 0.5894962486602358
0.026565587148070335 0.6002143622722401
0.03765120357275009 0.6109324758842444
0.05413607507944107 0.6216505894962486
0.08539628982543945 0.6280814576634512


==> figures/eval/baseline/PTrans/curv/gsda.txt <==
0.00013670750195160508 0.0
0.00039516977267339826 0.010718113612004287
0.0004366973298601806 0.021436227224008574
0.0005557485856115818 0.03215434083601286
0.0006124794017523527 0.04287245444801715
0.0006873204838484526 0.05359056806002144
0.0007726197363808751 0.06430868167202572
0.0008667977526783943 0.07502679528403002
0.0009347553714178503 0.0857449088960343
0.0010401008184999228 0.09646302250803858
0.001111451769247651 0.10718113612004287
0.00125224725343287 0.11789924973204716
0.0013648091116920114 0.12861736334405144
0.0014397879131138325 0.13933547695605572
0.0015457188710570335 0.15005359056806003
0.0016261874698102474 0.1607717041800643
0.0017891584429889917 0.1714898177920686
0.0019505611853674054 0.18220793140407288
0.002042702864855528 0.19292604501607716
0.0021914863027632236 0.20364415862808147
0.0024528889916837215 0.21436227224008575
0.002626147586852312 0.22508038585209003
0.002823410788550973 0.2357984994640943
0.002942325547337532 0.2465166130760986
0.0031378655694425106 0.2572347266881029
0.0033314633183181286 0.2679528403001072
0.0035888110287487507 0.27867095391211144
0.003983469679951668 0.28938906752411575
0.004294272046536207 0.30010718113612006
0.004459132440388203 0.3108252947481243
0.0047632139176130295 0.3215434083601286
0.005179439205676317 0.3322615219721329
0.005490737967193127 0.3429796355841372
0.005753474310040474 0.3536977491961415
0.006162622012197971 0.36441586280814575
0.006471936125308275 0.37513397642015006
0.006797285284847021 0.3858520900321543
0.007132832892239094 0.3965702036441586
0.007790672592818737 0.40728831725616294
0.008164018392562866 0.4180064308681672
0.00884123146533966 0.4287245444801715
0.00910612940788269 0.43944265809217575
0.009490249678492546 0.45016077170418006
0.009989140555262566 0.4608788853161844
0.010932550765573978 0.4715969989281886
0.011516688391566277 0.48231511254019294
0.012701813131570816 0.4930332261521972
0.013433844782412052 0.5037513397642015
0.01419619657099247 0.5144694533762058
0.014591870829463005 0.5251875669882101
0.01615842431783676 0.5359056806002144
0.01732286997139454 0.5466237942122186
0.0188380628824234 0.5573419078242229
0.02124614082276821 0.5680600214362272
0.022800423204898834 0.5787781350482315
0.026821520179510117 0.5894962486602358
0.030068157240748405 0.6002143622722401
0.03464001789689064 0.6109324758842444
0.04171132296323776 0.6216505894962486
0.057434141635894775 0.632368703108253


==> figures/eval/baseline/PTrans/curv/ours.txt <==
1.7141182979685254e-06 0.0
1.7813055819715373e-05 0.010718113612004287
4.934720345772803e-05 0.021436227224008574
0.00010160616511711851 0.03215434083601286
0.00018695820472203195 0.04287245444801715
0.00025418802397325635 0.05359056806002144
0.00029907870339229703 0.06430868167202572
0.00035292457323521376 0.07502679528403002
0.00039994780672714114 0.0857449088960343
0.00043978230678476393 0.09646302250803858
0.0004761941381730139 0.10718113612004287
0.0004957516794092953 0.11789924973204716
0.000521256763022393 0.12861736334405144
0.0005622931057587266 0.13933547695605572
0.0006381960120052099 0.15005359056806003
0.0006587480893358588 0.1607717041800643
0.0006873357342556119 0.1714898177920686
0.0007159715751186013 0.18220793140407288
0.000740468967705965 0.19292604501607716
0.0007701162248849869 0.20364415862808147
0.0008040249813348055 0.21436227224008575
0.0008558687986806035 0.22508038585209003
0.000878666527569294 0.2357984994640943
0.000898411322850734 0.2465166130760986
0.0009244802640751004 0.2572347266881029
0.0009907856583595276 0.2679528403001072
0.001026396406814456 0.27867095391211144
0.001067061792127788 0.28938906752411575
0.001088207820430398 0.30010718113612006
0.0011344271479174495 0.3108252947481243
0.0011777740437537432 0.3215434083601286
0.0012436192482709885 0.3322615219721329
0.0012843238655477762 0.3429796355841372
0.0013013208517804742 0.3536977491961415
0.0013290874194353819 0.36441586280814575
0.0013496875762939453 0.37513397642015006
0.001379020162858069 0.3858520900321543
0.0014159348793327808 0.3965702036441586
0.0014536554226651788 0.40728831725616294
0.001494052936322987 0.4180064308681672
0.001569026499055326 0.4287245444801715
0.0016245185397565365 0.43944265809217575
0.0016619511879980564 0.45016077170418006
0.001709496951662004 0.4608788853161844
0.0017664771294221282 0.4715969989281886
0.0017955551156774163 0.48231511254019294
0.0018251176225021482 0.4930332261521972
0.0018754631746560335 0.5037513397642015
0.0019366326741874218 0.5144694533762058
0.001983858644962311 0.5251875669882101
0.0020215832628309727 0.5359056806002144
0.0020715920254588127 0.5466237942122186
0.0021330215968191624 0.5573419078242229
0.0021645117085427046 0.5680600214362272
0.002218355191871524 0.5787781350482315
0.002276563085615635 0.5894962486602358
0.0023349446710199118 0.6002143622722401
0.0023956317454576492 0.6109324758842444
0.0024481741711497307 0.6216505894962486
0.00248780008405447 0.632368703108253
0.0025476543232798576 0.6430868167202572
0.00258225342258811 0.6538049303322615
0.0026869121938943863 0.6645230439442658
0.0028028024826198816 0.6752411575562701
0.002857284154742956 0.6859592711682744
0.002896462567150593 0.6966773847802786
0.0029732626862823963 0.707395498392283
0.003022268181666732 0.7181136120042872
0.0030722497031092644 0.7288317256162915
0.0031600366346538067 0.7395498392282959
0.003224233165383339 0.7502679528403001
0.0033535826951265335 0.7609860664523044
0.0034851054660975933 0.7717041800643086
0.003537916112691164 0.782422293676313
0.0036763204261660576 0.7931404072883173
0.003740783780813217 0.8038585209003215
0.0038164977449923754 0.8145766345123259
0.0038937865756452084 0.8252947481243301
0.004000014625489712 0.8360128617363344
0.004068808630108833 0.8467309753483387
0.004145896527916193 0.857449088960343
0.0042335838079452515 0.8681672025723473
0.0043838005512952805 0.8788853161843515
0.004571415483951569 0.8896034297963559
0.004690161906182766 0.9003215434083601
0.004806080367416143 0.9110396570203644
0.004926057066768408 0.9217577706323687
0.005068182945251465 0.932475884244373
0.005253487266600132 0.9431939978563773
0.005409376695752144 0.9539121114683816
0.0056442562490701675 0.9646302250803859
0.005821472965180874 0.9753483386923901
0.006187731400132179 0.9860664523043944
0.006534871645271778 0.9967845659163987
0.007351342123001814 1.007502679528403
0.01030491478741169 1.0182207931404073
0.014091667719185352 1.022508038585209


==> figures/eval/baseline/PTrans/curv/si_adv.txt <==
0.0002659256279002875 0.0
0.0005898813251405954 0.010718113612004287
0.0007215175428427756 0.021436227224008574
0.000954041606746614 0.03215434083601286
0.001086690230295062 0.04287245444801715
0.0012157366145402193 0.05359056806002144
0.0013760622823610902 0.06430868167202572
0.0014909462770447135 0.07502679528403002
0.0015633180737495422 0.0857449088960343
0.00170876772608608 0.09646302250803858
0.0019205621210858226 0.10718113612004287
0.002070644171908498 0.11789924973204716
0.002202451229095459 0.12861736334405144
0.0023714813869446516 0.13933547695605572
0.0025381669402122498 0.15005359056806003
0.0026972927153110504 0.1607717041800643
0.0027505350299179554 0.1714898177920686
0.0028338758274912834 0.18220793140407288
0.0029283403418958187 0.19292604501607716
0.0029882844537496567 0.20364415862808147
0.0030661141499876976 0.21436227224008575
0.003173466771841049 0.22508038585209003
0.0032973741181194782 0.2357984994640943
0.003403859678655863 0.2465166130760986
0.0034432089887559414 0.2572347266881029
0.0035124793648719788 0.2679528403001072
0.0036127802450209856 0.27867095391211144
0.0036988649517297745 0.28938906752411575
0.003791560884565115 0.30010718113612006
0.003883145749568939 0.3108252947481243
0.00404533464461565 0.3215434083601286
0.0041275629773736 0.3322615219721329
0.004241553600877523 0.3429796355841372
0.004313336685299873 0.3536977491961415
0.004403223749250174 0.36441586280814575
0.0044939699582755566 0.37513397642015006
0.004622337408363819 0.3858520900321543
0.004732722416520119 0.3965702036441586
0.004821228329092264 0.40728831725616294
0.004954076372087002 0.4180064308681672
0.005023173056542873 0.4287245444801715
0.005178617779165506 0.43944265809217575
0.005244909785687923 0.45016077170418006
0.005339103750884533 0.4608788853161844
0.005479792598634958 0.4715969989281886
0.005584602244198322 0.48231511254019294
0.005701322108507156 0.4930332261521972
0.0058083138428628445 0.5037513397642015
0.005917808972299099 0.5144694533762058
0.006076794117689133 0.5251875669882101
0.006183600053191185 0.5359056806002144
0.006272826809436083 0.5466237942122186
0.0063322470523417 0.5573419078242229
0.006382642313838005 0.5680600214362272
0.006501960568130016 0.5787781350482315
0.006656654179096222 0.5894962486602358
0.006799735594540834 0.6002143622722401
0.006851249374449253 0.6109324758842444
0.006976124830543995 0.6216505894962486
0.007119188085198402 0.632368703108253
0.007230180781334639 0.6430868167202572
0.007327673491090536 0.6538049303322615
0.007542735897004604 0.6645230439442658
0.007673193700611591 0.6752411575562701
0.007832936942577362 0.6859592711682744
0.007968904450535774 0.6966773847802786
0.008073078468441963 0.707395498392283
0.008149683475494385 0.7181136120042872
0.008274538442492485 0.7288317256162915
0.008436983451247215 0.7395498392282959
0.008571390993893147 0.7502679528403001
0.008713200688362122 0.7609860664523044
0.00886697880923748 0.7717041800643086
0.009056937880814075 0.782422293676313
0.009291356429457664 0.7931404072883173
0.009417558088898659 0.8038585209003215
0.009697205387055874 0.8145766345123259
0.009925315156579018 0.8252947481243301
0.010121317580342293 0.8360128617363344
0.01036708615720272 0.8467309753483387
0.010604380629956722 0.857449088960343
0.010777981951832771 0.8681672025723473
0.0110350102186203 0.8788853161843515
0.011165590956807137 0.8896034297963559
0.011491190642118454 0.9003215434083601
0.011730452999472618 0.9110396570203644
0.011922666803002357 0.9217577706323687
0.012179379351437092 0.932475884244373
0.012700513005256653 0.9431939978563773
0.012920481152832508 0.9539121114683816
0.013426069170236588 0.9646302250803859
0.014069274999201298 0.9753483386923901
0.015144909732043743 0.9860664523043944
0.01608012244105339 0.9967845659163987
0.017377177253365517 1.007502679528403
0.022164901718497276 1.0182207931404073
0.027868380770087242 1.022508038585209


==> figures/eval/baseline/PTrans/hd/geoa3.txt <==
0.0003729166346602142 0.0
0.000392769870813936 0.010718113612004287
0.0004004191723652184 0.021436227224008574
0.0004066021356265992 0.03215434083601286
0.0004126635321881622 0.04287245444801715
0.0004183816781733185 0.05359056806002144
0.00042385185952298343 0.06430868167202572
0.0004259950655978173 0.07502679528403002
0.0004298602289054543 0.0857449088960343
0.00088707689428702 0.09646302250803858
0.0013268652837723494 0.10718113612004287
0.001529549015685916 0.11789924973204716
0.0016495328163728118 0.12861736334405144
0.0017165535828098655 0.13933547695605572
0.0018228912958875299 0.15005359056806003
0.0018783212872222066 0.1607717041800643
0.001997820334509015 0.1714898177920686
0.0021072891540825367 0.18220793140407288
0.0021855197846889496 0.19292604501607716
0.0022382389288395643 0.20364415862808147
0.002325312700122595 0.21436227224008575
0.0024385210126638412 0.22508038585209003
0.0025024418719112873 0.2357984994640943
0.00260109081864357 0.2465166130760986
0.0026652775704860687 0.2572347266881029
0.0027831390034407377 0.2679528403001072
0.0029096005018800497 0.27867095391211144
0.0029946102295070887 0.28938906752411575
0.003076352644711733 0.30010718113612006
0.003227949608117342 0.3108252947481243
0.003381182439625263 0.3215434083601286
0.0034438648726791143 0.3322615219721329
0.0035244624596089125 0.3429796355841372
0.0037180939689278603 0.3536977491961415
0.0037935932632535696 0.36441586280814575
0.003912920132279396 0.37513397642015006
0.004012984689325094 0.3858520900321543
0.004135838244110346 0.3965702036441586
0.004311106167733669 0.40728831725616294
0.0044578793458640575 0.4180064308681672
0.00459308922290802 0.4287245444801715
0.004788785707205534 0.43944265809217575
0.004973089788109064 0.45016077170418006
0.005131577607244253 0.4608788853161844
0.00523741077631712 0.4715969989281886
0.005442244000732899 0.48231511254019294
0.005627969279885292 0.4930332261521972
0.005902282893657684 0.5037513397642015
0.006273149978369474 0.5144694533762058
0.006680899299681187 0.5251875669882101
0.007082860451191664 0.5359056806002144
0.007661482319235802 0.5466237942122186
0.00826250109821558 0.5573419078242229
0.008938498795032501 0.5680600214362272
0.010215379297733307 0.5787781350482315
0.0117147546261549 0.5894962486602358
0.013319580815732479 0.6002143622722401
0.015440128743648529 0.6109324758842444
0.021062007173895836 0.6216505894962486
0.0542561300098896 0.6280814576634512


==> figures/eval/baseline/PTrans/hd/gsda.txt <==
0.0007631977205164731 0.0
0.0015817922540009022 0.010718113612004287
0.0017485989956185222 0.021436227224008574
0.001936524175107479 0.03215434083601286
0.0021516103297472 0.04287245444801715
0.00234804954379797 0.05359056806002144
0.0025926316156983376 0.06430868167202572
0.0028380805160850286 0.07502679528403002
0.003167587798088789 0.0857449088960343
0.0033546199556440115 0.09646302250803858
0.0035007798578590155 0.10718113612004287
0.003740471787750721 0.11789924973204716
0.003958368673920631 0.12861736334405144
0.004236049484461546 0.13933547695605572
0.004429046530276537 0.15005359056806003
0.00463067227974534 0.1607717041800643
0.004812179133296013 0.1714898177920686
0.005069667007774115 0.18220793140407288
0.005423844326287508 0.19292604501607716
0.0057263546623289585 0.20364415862808147
0.005919111892580986 0.21436227224008575
0.006224996410310268 0.22508038585209003
0.0064909616485238075 0.2357984994640943
0.007092800922691822 0.2465166130760986
0.007357695605605841 0.2572347266881029
0.008031238801777363 0.2679528403001072
0.008265886455774307 0.27867095391211144
0.008580389432609081 0.28938906752411575
0.009160399436950684 0.30010718113612006
0.009331455454230309 0.3108252947481243
0.00984187051653862 0.3215434083601286
0.01029284205287695 0.3322615219721329
0.01099381223320961 0.3429796355841372
0.011577094905078411 0.3536977491961415
0.01285554375499487 0.36441586280814575
0.013959530740976334 0.37513397642015006
0.01524660736322403 0.3858520900321543
0.016622966155409813 0.3965702036441586
0.017557557672262192 0.40728831725616294
0.01859954185783863 0.4180064308681672
0.02031918801367283 0.4287245444801715
0.02184481732547283 0.43944265809217575
0.024048397317528725 0.45016077170418006
0.025896290317177773 0.4608788853161844
0.028659675270318985 0.4715969989281886
0.03042074479162693 0.48231511254019294
0.031955279409885406 0.4930332261521972
0.03414611518383026 0.5037513397642015
0.036801185458898544 0.5144694533762058
0.03957415744662285 0.5251875669882101
0.04261496663093567 0.5359056806002144
0.04692814499139786 0.5466237942122186
0.05061707645654678 0.5573419078242229
0.055158164352178574 0.5680600214362272
0.06410752981901169 0.5787781350482315
0.07108797878026962 0.5894962486602358
0.07754533737897873 0.6002143622722401
0.08459024876356125 0.6109324758842444
0.10697617381811142 0.6216505894962486
0.15343600511550903 0.632368703108253


==> figures/eval/baseline/PTrans/hd/ours.txt <==
3.5049589541813475e-07 0.0
1.4242866200220305e-05 0.010718113612004287
0.00013429457612801343 0.021436227224008574
0.00026986360899172723 0.03215434083601286
0.00041026086546480656 0.04287245444801715
0.00043804271263070405 0.05359056806002144
0.0005098455585539341 0.06430868167202572
0.0005554985837079585 0.07502679528403002
0.0005985898314975202 0.0857449088960343
0.0006584643269889057 0.09646302250803858
0.0006863950402475893 0.10718113612004287
0.0007478426559828222 0.11789924973204716
0.0007903887308202684 0.12861736334405144
0.0008504969300702214 0.13933547695605572
0.0008952326024882495 0.15005359056806003
0.0009540878818370402 0.1607717041800643
0.0010312244994565845 0.1714898177920686
0.0010956068290397525 0.18220793140407288
0.0011317862663418055 0.19292604501607716
0.0011688669910654426 0.20364415862808147
0.0012087859213352203 0.21436227224008575
0.0012302204268053174 0.22508038585209003
0.0012652123114094138 0.2357984994640943
0.0013225347502157092 0.2465166130760986
0.0013853040290996432 0.2572347266881029
0.0014203496975824237 0.2679528403001072
0.0014644694747403264 0.27867095391211144
0.0015203842194750905 0.28938906752411575
0.0015613874420523643 0.30010718113612006
0.0016122511588037014 0.3108252947481243
0.001660535461269319 0.3215434083601286
0.0017405145335942507 0.3322615219721329
0.0017857555067166686 0.3429796355841372
0.0018339877715334296 0.3536977491961415
0.0019047384848818183 0.36441586280814575
0.002002956112846732 0.37513397642015006
0.002068130997940898 0.3858520900321543
0.00218049599789083 0.3965702036441586
0.002262979047372937 0.40728831725616294
0.0023642457090318203 0.4180064308681672
0.0024498230777680874 0.4287245444801715
0.0025016956496983767 0.43944265809217575
0.0025841197930276394 0.45016077170418006
0.0026503289118409157 0.4608788853161844
0.002761147916316986 0.4715969989281886
0.002863149391487241 0.48231511254019294
0.0029789952095597982 0.4930332261521972
0.0030735733453184366 0.5037513397642015
0.0031490596011281013 0.5144694533762058
0.0032617775723338127 0.5251875669882101
0.003339759074151516 0.5359056806002144
0.003431167220696807 0.5466237942122186
0.0035012701991945505 0.5573419078242229
0.0035576047375798225 0.5680600214362272
0.0036608909722417593 0.5787781350482315
0.00377835426479578 0.5894962486602358
0.0038707556668668985 0.6002143622722401
0.004017603117972612 0.6109324758842444
0.00411378126591444 0.6216505894962486
0.004319251514971256 0.632368703108253
0.004450220614671707 0.6430868167202572
0.0044890474528074265 0.6538049303322615
0.004552542697638273 0.6645230439442658
0.004630471114069223 0.6752411575562701
0.004772011656314135 0.6859592711682744
0.004872022662311792 0.6966773847802786
0.004930137190967798 0.707395498392283
0.005080008879303932 0.7181136120042872
0.0051924786530435085 0.7288317256162915
0.005300161428749561 0.7395498392282959
0.005367081146687269 0.7502679528403001
0.005451159551739693 0.7609860664523044
0.005565333180129528 0.7717041800643086
0.005739226471632719 0.782422293676313
0.005854250863194466 0.7931404072883173
0.005965489894151688 0.8038585209003215
0.006110968068242073 0.8145766345123259
0.006175512447953224 0.8252947481243301
0.006353138014674187 0.8360128617363344
0.006454225163906813 0.8467309753483387
0.006605308037251234 0.857449088960343
0.006787895690649748 0.8681672025723473
0.006933873053640127 0.8788853161843515
0.007065899204462767 0.8896034297963559
0.007163939066231251 0.9003215434083601
0.007298637647181749 0.9110396570203644
0.007569435052573681 0.9217577706323687
0.007865458726882935 0.932475884244373
0.00809647049754858 0.9431939978563773
0.008442332968115807 0.9539121114683816
0.008616775274276733 0.9646302250803859
0.009151921607553959 0.9753483386923901
0.00968432892113924 0.9860664523043944
0.010790749453008175 0.9967845659163987
0.011647163890302181 1.007502679528403
0.013460836373269558 1.0182207931404073
0.02101154625415802 1.022508038585209


==> figures/eval/baseline/PTrans/hd/si_adv.txt <==
0.0020832307636737823 0.0
0.006741696037352085 0.010718113612004287
0.008831420913338661 0.021436227224008574
0.010110924020409584 0.03215434083601286
0.011560499668121338 0.04287245444801715
0.013024783693253994 0.05359056806002144
0.01527708675712347 0.06430868167202572
0.01613016426563263 0.07502679528403002
0.017040010541677475 0.0857449088960343
0.01764422468841076 0.09646302250803858
0.018445437774062157 0.10718113612004287
0.01918807253241539 0.11789924973204716
0.019962387159466743 0.12861736334405144
0.021374104544520378 0.13933547695605572
0.022879911586642265 0.15005359056806003
0.023437006399035454 0.1607717041800643
0.02410888671875 0.1714898177920686
0.02478746324777603 0.18220793140407288
0.025278715416789055 0.19292604501607716
0.025703515857458115 0.20364415862808147
0.025858959183096886 0.21436227224008575
0.02628902532160282 0.22508038585209003
0.026621060445904732 0.2357984994640943
0.0270377304404974 0.2465166130760986
0.027275485917925835 0.2572347266881029
0.02766181156039238 0.2679528403001072
0.028064372017979622 0.27867095391211144
0.028243502601981163 0.28938906752411575
0.028603138402104378 0.30010718113612006
0.028801754117012024 0.3108252947481243
0.029232973232865334 0.3215434083601286
0.029438897967338562 0.3322615219721329
0.029803499579429626 0.3429796355841372
0.030083272606134415 0.3536977491961415
0.030486326664686203 0.36441586280814575
0.030876660719513893 0.37513397642015006
0.031348276883363724 0.3858520900321543
0.03173789009451866 0.3965702036441586
0.03199239447712898 0.40728831725616294
0.03228913992643356 0.4180064308681672
0.03267557546496391 0.4287245444801715
0.03314108029007912 0.43944265809217575
0.03367767855525017 0.45016077170418006
0.03408240154385567 0.4608788853161844
0.0343569852411747 0.4715969989281886
0.03464258462190628 0.48231511254019294
0.03508922830224037 0.4930332261521972
0.035482317209243774 0.5037513397642015
0.03571867570281029 0.5144694533762058
0.03611696511507034 0.5251875669882101
0.036464449018239975 0.5359056806002144
0.03677962347865105 0.5466237942122186
0.037396904081106186 0.5573419078242229
0.037909701466560364 0.5680600214362272
0.038395099341869354 0.5787781350482315
0.03864537551999092 0.5894962486602358
0.03908751904964447 0.6002143622722401
0.039689887315034866 0.6109324758842444
0.04018523916602135 0.6216505894962486
0.0406697653234005 0.632368703108253
0.04101115092635155 0.6430868167202572
0.04147376865148544 0.6538049303322615
0.04159417003393173 0.6645230439442658
0.04200303554534912 0.6752411575562701
0.04234772548079491 0.6859592711682744
0.04281114414334297 0.6966773847802786
0.043367233127355576 0.707395498392283
0.04387807101011276 0.7181136120042872
0.04463140293955803 0.7288317256162915
0.045380692929029465 0.7395498392282959
0.04572354629635811 0.7502679528403001
0.04603857919573784 0.7609860664523044
0.04626534506678581 0.7717041800643086
0.04665534570813179 0.782422293676313
0.04703117907047272 0.7931404072883173
0.047704536467790604 0.8038585209003215
0.048161961138248444 0.8145766345123259
0.04874596372246742 0.8252947481243301
0.049471884965896606 0.8360128617363344
0.050051383674144745 0.8467309753483387
0.05039673298597336 0.857449088960343
0.051089681684970856 0.8681672025723473
0.0513417050242424 0.8788853161843515
0.05157601460814476 0.8896034297963559
0.051948606967926025 0.9003215434083601
0.05258914828300476 0.9110396570203644
0.05312671512365341 0.9217577706323687
0.0539759024977684 0.932475884244373
0.054882969707250595 0.9431939978563773
0.05615345761179924 0.9539121114683816
0.05722944065928459 0.9646302250803859
0.05838926509022713 0.9753483386923901
0.06145892292261124 0.9860664523043944
0.06437034159898758 0.9967845659163987
0.06922105699777603 1.007502679528403
0.0763864666223526 1.0182207931404073
0.07679998874664307 1.022508038585209


==> figures/eval/baseline/PTrans/l2/geoa3.txt <==
0.12561605870723724 0.0
0.24662038683891296 0.010718113612004287
0.28947699069976807 0.021436227224008574
0.2945157289505005 0.03215434083601286
0.2964159846305847 0.04287245444801715
0.29859310388565063 0.05359056806002144
0.30128034949302673 0.06430868167202572
0.304187536239624 0.07502679528403002
0.30696022510528564 0.0857449088960343
0.30953699350357056 0.09646302250803858
0.310475617647171 0.10718113612004287
0.3604068458080292 0.11789924973204716
0.41447457671165466 0.12861736334405144
0.5226780772209167 0.13933547695605572
0.5698987245559692 0.15005359056806003
0.6122270822525024 0.1607717041800643
0.6689973473548889 0.1714898177920686
0.7184849977493286 0.18220793140407288
0.8023973107337952 0.19292604501607716
0.892612636089325 0.20364415862808147
0.9383513927459717 0.21436227224008575
1.0037460327148438 0.22508038585209003
1.1204304695129395 0.2357984994640943
1.1631639003753662 0.2465166130760986
1.2236319780349731 0.2572347266881029
1.3089213371276855 0.2679528403001072
1.4035353660583496 0.27867095391211144
1.5023750066757202 0.28938906752411575
1.6024556159973145 0.30010718113612006
1.7090058326721191 0.3108252947481243
1.8303954601287842 0.3215434083601286
1.9124677181243896 0.3322615219721329
2.0857198238372803 0.3429796355841372
2.2219738960266113 0.3536977491961415
2.3145182132720947 0.36441586280814575
2.422168731689453 0.37513397642015006
2.5575714111328125 0.3858520900321543
2.697741985321045 0.3965702036441586
2.8214616775512695 0.40728831725616294
3.1792984008789062 0.4180064308681672
3.432157278060913 0.4287245444801715
3.655874729156494 0.43944265809217575
3.84157133102417 0.45016077170418006
4.182735443115234 0.4608788853161844
4.798015117645264 0.4715969989281886
5.053698539733887 0.48231511254019294
5.526675224304199 0.4930332261521972
6.277899265289307 0.5037513397642015
6.974197864532471 0.5144694533762058
7.826162338256836 0.5251875669882101
8.725261688232422 0.5359056806002144
9.533453941345215 0.5466237942122186
10.696252822875977 0.5573419078242229
12.202986717224121 0.5680600214362272
14.672484397888184 0.5787781350482315
18.913311004638672 0.5894962486602358
26.173561096191406 0.6002143622722401
29.823745727539062 0.6109324758842444
41.18528366088867 0.6216505894962486
51.7450065612793 0.6280814576634512


==> figures/eval/baseline/PTrans/l2/gsda.txt <==
0.2883826792240143 0.0
0.2922709584236145 0.010718113612004287
0.29534912109375 0.021436227224008574
0.29971152544021606 0.03215434083601286
0.30401819944381714 0.04287245444801715
0.30699700117111206 0.05359056806002144
0.3093956708908081 0.06430868167202572
0.31069424748420715 0.07502679528403002
0.3461780548095703 0.0857449088960343
0.49586594104766846 0.09646302250803858
0.5715125203132629 0.10718113612004287
0.6629961729049683 0.11789924973204716
0.7397392392158508 0.12861736334405144
0.8373399972915649 0.13933547695605572
0.9562506079673767 0.15005359056806003
1.023439884185791 0.1607717041800643
1.1323509216308594 0.1714898177920686
1.273213505744934 0.18220793140407288
1.4430612325668335 0.19292604501607716
1.5862089395523071 0.20364415862808147
1.6632683277130127 0.21436227224008575
1.7499747276306152 0.22508038585209003
1.915615200996399 0.2357984994640943
2.122267246246338 0.2465166130760986
2.2844934463500977 0.2572347266881029
2.54403018951416 0.2679528403001072
2.734186887741089 0.27867095391211144
3.0088250637054443 0.28938906752411575
3.1720597743988037 0.30010718113612006
3.3235411643981934 0.3108252947481243
3.51993465423584 0.3215434083601286
3.7329678535461426 0.3322615219721329
4.01603889465332 0.3429796355841372
4.217408180236816 0.3536977491961415
4.412617206573486 0.36441586280814575
4.643292427062988 0.37513397642015006
4.897703170776367 0.3858520900321543
5.150589942932129 0.3965702036441586
5.438632011413574 0.40728831725616294
5.816323280334473 0.4180064308681672
6.188023567199707 0.4287245444801715
6.596438884735107 0.43944265809217575
6.862682342529297 0.45016077170418006
7.320535659790039 0.4608788853161844
7.6357550621032715 0.4715969989281886
8.01107406616211 0.48231511254019294
8.599193572998047 0.4930332261521972
9.001616477966309 0.5037513397642015
9.672454833984375 0.5144694533762058
10.413482666015625 0.5251875669882101
11.289006233215332 0.5359056806002144
11.900432586669922 0.5466237942122186
12.650343894958496 0.5573419078242229
13.586360931396484 0.5680600214362272
14.947688102722168 0.5787781350482315
17.722688674926758 0.5894962486602358
19.812393188476562 0.6002143622722401
22.544225692749023 0.6109324758842444
27.0340576171875 0.6216505894962486
46.32129669189453 0.632368703108253


==> figures/eval/baseline/PTrans/l2/ours.txt <==
9.802254680835176e-06 0.0
0.00017327234672848135 0.010718113612004287
0.0017323344945907593 0.021436227224008574
0.017105402424931526 0.03215434083601286
0.0477721244096756 0.04287245444801715
0.058872345834970474 0.05359056806002144
0.08003447949886322 0.06430868167202572
0.09032974392175674 0.07502679528403002
0.1038893312215805 0.0857449088960343
0.1186123937368393 0.09646302250803858
0.12874320149421692 0.10718113612004287
0.1383848786354065 0.11789924973204716
0.15801018476486206 0.12861736334405144
0.1658100038766861 0.13933547695605572
0.17644931375980377 0.15005359056806003
0.18421319127082825 0.1607717041800643
0.19665181636810303 0.1714898177920686
0.20907504856586456 0.18220793140407288
0.22379080951213837 0.19292604501607716
0.2351967692375183 0.20364415862808147
0.24863232672214508 0.21436227224008575
0.2628476321697235 0.22508038585209003
0.27643322944641113 0.2357984994640943
0.28708016872406006 0.2465166130760986
0.29504406452178955 0.2572347266881029
0.30829137563705444 0.2679528403001072
0.3213203251361847 0.27867095391211144
0.3281380534172058 0.28938906752411575
0.33936572074890137 0.30010718113612006
0.3501570224761963 0.3108252947481243
0.37368398904800415 0.3215434083601286
0.378034770488739 0.3322615219721329
0.39328068494796753 0.3429796355841372
0.40526944398880005 0.3536977491961415
0.4207102060317993 0.36441586280814575
0.4440958499908447 0.37513397642015006
0.45085299015045166 0.3858520900321543
0.45897433161735535 0.3965702036441586
0.46532106399536133 0.40728831725616294
0.4756944179534912 0.4180064308681672
0.4907636344432831 0.4287245444801715
0.5043888092041016 0.43944265809217575
0.5132076740264893 0.45016077170418006
0.5285243988037109 0.4608788853161844
0.5339269638061523 0.4715969989281886
0.5480203628540039 0.48231511254019294
0.561761200428009 0.4930332261521972
0.5736007690429688 0.5037513397642015
0.5900673270225525 0.5144694533762058
0.6038750410079956 0.5251875669882101
0.6179284453392029 0.5359056806002144
0.629570722579956 0.5466237942122186
0.6435529589653015 0.5573419078242229
0.6595594882965088 0.5680600214362272
0.675350546836853 0.5787781350482315
0.6861401796340942 0.5894962486602358
0.6991775631904602 0.6002143622722401
0.7234635949134827 0.6109324758842444
0.7431727647781372 0.6216505894962486
0.7631838321685791 0.632368703108253
0.7731793522834778 0.6430868167202572
0.7940148115158081 0.6538049303322615
0.8051888942718506 0.6645230439442658
0.8185860514640808 0.6752411575562701
0.8304631114006042 0.6859592711682744
0.8416515588760376 0.6966773847802786
0.855483889579773 0.707395498392283
0.8648757934570312 0.7181136120042872
0.8782861232757568 0.7288317256162915
0.8960791230201721 0.7395498392282959
0.9082006812095642 0.7502679528403001
0.9363179206848145 0.7609860664523044
0.9625027775764465 0.7717041800643086
0.980033278465271 0.782422293676313
1.001685380935669 0.7931404072883173
1.015769124031067 0.8038585209003215
1.0387910604476929 0.8145766345123259
1.0773134231567383 0.8252947481243301
1.095753788948059 0.8360128617363344
1.118215799331665 0.8467309753483387
1.1477798223495483 0.857449088960343
1.2023791074752808 0.8681672025723473
1.219362735748291 0.8788853161843515
1.2497317790985107 0.8896034297963559
1.2775509357452393 0.9003215434083601
1.310763955116272 0.9110396570203644
1.3420755863189697 0.9217577706323687
1.39913809299469 0.932475884244373
1.471726417541504 0.9431939978563773
1.5249460935592651 0.9539121114683816
1.5787444114685059 0.9646302250803859
1.6325546503067017 0.9753483386923901
1.7429388761520386 0.9860664523043944
1.859089970588684 0.9967845659163987
2.2073745727539062 1.007502679528403
2.947965145111084 1.0182207931404073
4.832867622375488 1.022508038585209


==> figures/eval/baseline/PTrans/l2/si_adv.txt <==
0.10934409499168396 0.0
0.14779886603355408 0.010718113612004287
0.15050649642944336 0.021436227224008574
0.15052874386310577 0.03215434083601286
0.1505407989025116 0.04287245444801715
0.1506531834602356 0.05359056806002144
0.26117777824401855 0.06430868167202572
0.28549331426620483 0.07502679528403002
0.3005499541759491 0.0857449088960343
0.3059763014316559 0.09646302250803858
0.3191959261894226 0.10718113612004287
0.3800221085548401 0.11789924973204716
0.43784385919570923 0.12861736334405144
0.4634436368942261 0.13933547695605572
0.47798049449920654 0.15005359056806003
0.49093103408813477 0.1607717041800643
0.5066930651664734 0.1714898177920686
0.5328350067138672 0.18220793140407288
0.5558335185050964 0.19292604501607716
0.5968542098999023 0.20364415862808147
0.6252307891845703 0.21436227224008575
0.6401953101158142 0.22508038585209003
0.6604509949684143 0.2357984994640943
0.6730682253837585 0.2465166130760986
0.6854438185691833 0.2572347266881029
0.7120633125305176 0.2679528403001072
0.7272202968597412 0.27867095391211144
0.7593975067138672 0.28938906752411575
0.7844210863113403 0.30010718113612006
0.7948042154312134 0.3108252947481243
0.8073299527168274 0.3215434083601286
0.8250458836555481 0.3322615219721329
0.8419144153594971 0.3429796355841372
0.8622947931289673 0.3536977491961415
0.8750436305999756 0.36441586280814575
0.8843124508857727 0.37513397642015006
0.9045289754867554 0.3858520900321543
0.9266981482505798 0.3965702036441586
0.9531557559967041 0.40728831725616294
0.974370002746582 0.4180064308681672
1.0040361881256104 0.4287245444801715
1.0179160833358765 0.43944265809217575
1.040849208831787 0.45016077170418006
1.0532865524291992 0.4608788853161844
1.076080560684204 0.4715969989281886
1.0858392715454102 0.48231511254019294
1.1182212829589844 0.4930332261521972
1.1312785148620605 0.5037513397642015
1.1530890464782715 0.5144694533762058
1.1730550527572632 0.5251875669882101
1.1862170696258545 0.5359056806002144
1.196664810180664 0.5466237942122186
1.229020595550537 0.5573419078242229
1.2493737936019897 0.5680600214362272
1.2582931518554688 0.5787781350482315
1.2802996635437012 0.5894962486602358
1.290225625038147 0.6002143622722401
1.3036187887191772 0.6109324758842444
1.3166460990905762 0.6216505894962486
1.33601975440979 0.632368703108253
1.3631845712661743 0.6430868167202572
1.38883638381958 0.6538049303322615
1.4106228351593018 0.6645230439442658
1.4376990795135498 0.6752411575562701
1.452763319015503 0.6859592711682744
1.4726616144180298 0.6966773847802786
1.490002989768982 0.707395498392283
1.5157463550567627 0.7181136120042872
1.542107343673706 0.7288317256162915
1.5634305477142334 0.7395498392282959
1.5849171876907349 0.7502679528403001
1.616634488105774 0.7609860664523044
1.6326930522918701 0.7717041800643086
1.659666895866394 0.782422293676313
1.670217514038086 0.7931404072883173
1.7169746160507202 0.8038585209003215
1.7423819303512573 0.8145766345123259
1.7683265209197998 0.8252947481243301
1.7883352041244507 0.8360128617363344
1.8278708457946777 0.8467309753483387
1.8784388303756714 0.857449088960343
1.9205163717269897 0.8681672025723473
1.9674991369247437 0.8788853161843515
2.020890235900879 0.8896034297963559
2.042959213256836 0.9003215434083601
2.097151041030884 0.9110396570203644
2.1511523723602295 0.9217577706323687
2.206602096557617 0.932475884244373
2.27230167388916 0.9431939978563773
2.3541834354400635 0.9539121114683816
2.4425883293151855 0.9646302250803859
2.5611960887908936 0.9753483386923901
2.632359504699707 0.9860664523043944
2.758572578430176 0.9967845659163987
3.10290265083313 1.007502679528403
4.114094257354736 1.0182207931404073
5.775605201721191 1.022508038585209


==> figures/eval/baseline/PTrans/smooth/geoa3.txt <==
0.00034556142054498196 0.0
0.0006160440389066935 0.010718113612004287
0.0007346048369072378 0.021436227224008574
0.0007891632849350572 0.03215434083601286
0.0008278358727693558 0.04287245444801715
0.0008549477788619697 0.05359056806002144
0.000906662899069488 0.06430868167202572
0.0009455896215513349 0.07502679528403002
0.000998913892544806 0.0857449088960343
0.0010519514326006174 0.09646302250803858
0.0010801958851516247 0.10718113612004287
0.0011067846789956093 0.11789924973204716
0.001156612066552043 0.12861736334405144
0.00118861289229244 0.13933547695605572
0.0012178642209619284 0.15005359056806003
0.0012571472907438874 0.1607717041800643
0.0012866257457062602 0.1714898177920686
0.001322058611549437 0.18220793140407288
0.0013876912416890264 0.19292604501607716
0.0014174433890730143 0.20364415862808147
0.0014507794985547662 0.21436227224008575
0.0014871010789647698 0.22508038585209003
0.0015260200016200542 0.2357984994640943
0.001553445472382009 0.2465166130760986
0.0015907854540273547 0.2572347266881029
0.0016613109037280083 0.2679528403001072
0.0016918058972805738 0.27867095391211144
0.0017523868009448051 0.28938906752411575
0.0017758458852767944 0.30010718113612006
0.0018077208660542965 0.3108252947481243
0.0018422475550323725 0.3215434083601286
0.0018849384505301714 0.3322615219721329
0.0019344245083630085 0.3429796355841372
0.0019766399636864662 0.3536977491961415
0.0020014122128486633 0.36441586280814575
0.0020243008621037006 0.37513397642015006
0.002055434277281165 0.3858520900321543
0.002106679370626807 0.3965702036441586
0.0021739467047154903 0.40728831725616294
0.002194065134972334 0.4180064308681672
0.0022316831164062023 0.4287245444801715
0.0022830204106867313 0.43944265809217575
0.0023462530225515366 0.45016077170418006
0.0023942217230796814 0.4608788853161844
0.0024658609181642532 0.4715969989281886
0.0025230245664715767 0.48231511254019294
0.002552898833528161 0.4930332261521972
0.002607799367979169 0.5037513397642015
0.0026352177374064922 0.5144694533762058
0.0026991437189280987 0.5251875669882101
0.0027537483256310225 0.5359056806002144
0.0028743036091327667 0.5466237942122186
0.0029215021058917046 0.5573419078242229
0.003041423624381423 0.5680600214362272
0.003210138762369752 0.5787781350482315
0.0033153104595839977 0.5894962486602358
0.0034409044310450554 0.6002143622722401
0.0035816386807709932 0.6109324758842444
0.004177733324468136 0.6216505894962486
0.006615945138037205 0.6280814576634512


==> figures/eval/baseline/PTrans/smooth/gsda.txt <==
0.00033694267040118575 0.0
0.00045653211418539286 0.010718113612004287
0.000506201817188412 0.021436227224008574
0.0005817829514853656 0.03215434083601286
0.0006434359820559621 0.04287245444801715
0.0006711049354635179 0.05359056806002144
0.0007367277285084128 0.06430868167202572
0.0008030482567846775 0.07502679528403002
0.0008275663130916655 0.0857449088960343
0.0008660807507112622 0.09646302250803858
0.0009017419070005417 0.10718113612004287
0.0009373798966407776 0.11789924973204716
0.001006308477371931 0.12861736334405144
0.0010522074298933148 0.13933547695605572
0.00109639554284513 0.15005359056806003
0.0011389623396098614 0.1607717041800643
0.0011758676264435053 0.1714898177920686
0.0012035954277962446 0.18220793140407288
0.0012411359930410981 0.19292604501607716
0.0012988850940018892 0.20364415862808147
0.0013761419104412198 0.21436227224008575
0.0013996177585795522 0.22508038585209003
0.001461774343624711 0.2357984994640943
0.0014848143327981234 0.2465166130760986
0.00150475581176579 0.2572347266881029
0.0015407958999276161 0.2679528403001072
0.001571660628542304 0.27867095391211144
0.0015949835069477558 0.28938906752411575
0.0016169131267815828 0.30010718113612006
0.00164960534311831 0.3108252947481243
0.0017052830662578344 0.3215434083601286
0.0017433897592127323 0.3322615219721329
0.0017796573229134083 0.3429796355841372
0.0018062908202409744 0.3536977491961415
0.0018420562846586108 0.36441586280814575
0.0018781464314088225 0.37513397642015006
0.0019078698242083192 0.3858520900321543
0.0019914843142032623 0.3965702036441586
0.002015358302742243 0.40728831725616294
0.0020511075854301453 0.4180064308681672
0.002074767369776964 0.4287245444801715
0.002108265645802021 0.43944265809217575
0.002149969572201371 0.45016077170418006
0.00218666298314929 0.4608788853161844
0.0022226362489163876 0.4715969989281886
0.0022555342875421047 0.48231511254019294
0.0022956677712500095 0.4930332261521972
0.0023533597122877836 0.5037513397642015
0.002414075192064047 0.5144694533762058
0.0024724877439439297 0.5251875669882101
0.0025455853901803493 0.5359056806002144
0.0026325432118028402 0.5466237942122186
0.0027269572019577026 0.5573419078242229
0.0028430214151740074 0.5680600214362272
0.002977496013045311 0.5787781350482315
0.0030951322987675667 0.5894962486602358
0.003208435606211424 0.6002143622722401
0.0034426653292030096 0.6109324758842444
0.0038128362502902746 0.6216505894962486
0.007011271081864834 0.632368703108253


==> figures/eval/baseline/PTrans/smooth/ours.txt <==
0.00018004750018008053 0.0
0.0003568175307009369 0.010718113612004287
0.0004479180497583002 0.021436227224008574
0.0005014162743464112 0.03215434083601286
0.0005654842825606465 0.04287245444801715
0.0006025640177540481 0.05359056806002144
0.0006298190564848483 0.06430868167202572
0.0006586285308003426 0.07502679528403002
0.0006903673056513071 0.0857449088960343
0.0007047324324958026 0.09646302250803858
0.0007195356301963329 0.10718113612004287
0.0007360700401477516 0.11789924973204716
0.0007717504631727934 0.12861736334405144
0.0007963522803038359 0.13933547695605572
0.0008085327572189271 0.15005359056806003
0.0008246273500844836 0.1607717041800643
0.000851477263495326 0.1714898177920686
0.0008765228558331728 0.18220793140407288
0.0008908282616175711 0.19292604501607716
0.0009093204280361533 0.20364415862808147
0.0009242033120244741 0.21436227224008575
0.0009366776794195175 0.22508038585209003
0.0009570069960318506 0.2357984994640943
0.0009831079514697194 0.2465166130760986
0.0010022838832810521 0.2572347266881029
0.0010419603204354644 0.2679528403001072
0.001063638599589467 0.27867095391211144
0.0010900759370997548 0.28938906752411575
0.0011116659734398127 0.30010718113612006
0.0011350600980222225 0.3108252947481243
0.0011554609518498182 0.3215434083601286
0.0011904563289135695 0.3322615219721329
0.0012157527962699533 0.3429796355841372
0.0012281257659196854 0.3536977491961415
0.0012588358949869871 0.36441586280814575
0.0012721464736387134 0.37513397642015006
0.001296596135944128 0.3858520900321543
0.0013115758774802089 0.3965702036441586
0.001329574966803193 0.40728831725616294
0.001355826505459845 0.4180064308681672
0.001380064059048891 0.4287245444801715
0.0013919579796493053 0.43944265809217575
0.0014090185286477208 0.45016077170418006
0.0014193289680406451 0.4608788853161844
0.0014372668229043484 0.4715969989281886
0.0014566299505531788 0.48231511254019294
0.0014773389557376504 0.4930332261521972
0.0014871737221255898 0.5037513397642015
0.001506963511928916 0.5144694533762058
0.0015285136178135872 0.5251875669882101
0.0015433435328304768 0.5359056806002144
0.001571488450281322 0.5466237942122186
0.0015912719536572695 0.5573419078242229
0.0016073747538030148 0.5680600214362272
0.0016220167744904757 0.5787781350482315
0.0016536281909793615 0.5894962486602358
0.0016912722494453192 0.6002143622722401
0.0017177502159029245 0.6109324758842444
0.001742191263474524 0.6216505894962486
0.0017611309885978699 0.632368703108253
0.0017817500047385693 0.6430868167202572
0.001807911554351449 0.6538049303322615
0.0018405613955110312 0.6645230439442658
0.001865885453298688 0.6752411575562701
0.0018795006908476353 0.6859592711682744
0.0019184089032933116 0.6966773847802786
0.001948832767084241 0.707395498392283
0.001981578767299652 0.7181136120042872
0.002013297053053975 0.7288317256162915
0.002039581537246704 0.7395498392282959
0.0020726104266941547 0.7502679528403001
0.0021097257267683744 0.7609860664523044
0.0021669194102287292 0.7717041800643086
0.0021959198638796806 0.782422293676313
0.002227874007076025 0.7931404072883173
0.0022514534648507833 0.8038585209003215
0.00228672381490469 0.8145766345123259
0.002315518446266651 0.8252947481243301
0.002365030348300934 0.8360128617363344
0.002385613974183798 0.8467309753483387
0.002436902606859803 0.857449088960343
0.0024746847338974476 0.8681672025723473
0.0025136531330645084 0.8788853161843515
0.0025733616203069687 0.8896034297963559
0.0026104270946234465 0.9003215434083601
0.0026514362543821335 0.9110396570203644
0.0027220880147069693 0.9217577706323687
0.0028430281672626734 0.932475884244373
0.0029084745328873396 0.9431939978563773
0.0029828897677361965 0.9539121114683816
0.0030621164478361607 0.9646302250803859
0.003161330707371235 0.9753483386923901
0.003248085267841816 0.9860664523043944
0.003439486026763916 0.9967845659163987
0.0036071902140975 1.007502679528403
0.004591558128595352 1.0182207931404073
0.006662076339125633 1.022508038585209


==> figures/eval/baseline/PTrans/smooth/si_adv.txt <==
0.0001499362988397479 0.0
0.0003285055863671005 0.010718113612004287
0.0003852890804409981 0.021436227224008574
0.0004262987640686333 0.03215434083601286
0.00048028124729171395 0.04287245444801715
0.0005098896799609065 0.05359056806002144
0.0005604862817563117 0.06430868167202572
0.0005876511568203568 0.07502679528403002
0.0006210815045051277 0.0857449088960343
0.0006507667130790651 0.09646302250803858
0.000695976079441607 0.10718113612004287
0.0007237830432131886 0.11789924973204716
0.0007579567027278244 0.12861736334405144
0.0007786940550431609 0.13933547695605572
0.000820230518002063 0.15005359056806003
0.0008376077166758478 0.1607717041800643
0.0008572947117500007 0.1714898177920686
0.0008813380263745785 0.18220793140407288
0.0008942032582126558 0.19292604501607716
0.0009123519412241876 0.20364415862808147
0.0009265018161386251 0.21436227224008575
0.0009515060810372233 0.22508038585209003
0.0009651688160374761 0.2357984994640943
0.0009823344880715013 0.2465166130760986
0.0009943058248609304 0.2572347266881029
0.0010042315116152167 0.2679528403001072
0.0010148986475542188 0.27867095391211144
0.001031762221828103 0.28938906752411575
0.0010443401988595724 0.30010718113612006
0.0010580462403595448 0.3108252947481243
0.001070409081876278 0.3215434083601286
0.001088834018446505 0.3322615219721329
0.0011030767345800996 0.3429796355841372
0.001119363121688366 0.3536977491961415
0.0011330791749060154 0.36441586280814575
0.0011439385125413537 0.37513397642015006
0.001162747386842966 0.3858520900321543
0.0011730478145182133 0.3965702036441586
0.0011801987420767546 0.40728831725616294
0.001188041758723557 0.4180064308681672
0.0012122002663090825 0.4287245444801715
0.0012265242403373122 0.43944265809217575
0.0012397157261148095 0.45016077170418006
0.0012567359954118729 0.4608788853161844
0.0012699209619313478 0.4715969989281886
0.0012849513441324234 0.48231511254019294
0.001296143396757543 0.4930332261521972
0.0013042197097092867 0.5037513397642015
0.001318707480095327 0.5144694533762058
0.001332403626292944 0.5251875669882101
0.0013492265716195107 0.5359056806002144
0.0013662023702636361 0.5466237942122186
0.0013884383952245116 0.5573419078242229
0.0014001720119267702 0.5680600214362272
0.0014200621517375112 0.5787781350482315
0.0014312048442661762 0.5894962486602358
0.0014506003353744745 0.6002143622722401
0.0014706255169585347 0.6109324758842444
0.0014954903163015842 0.6216505894962486
0.0015092679532244802 0.632368703108253
0.0015293930191546679 0.6430868167202572
0.001550205866806209 0.6538049303322615
0.0015755010535940528 0.6645230439442658
0.0015963449841365218 0.6752411575562701
0.0016153890173882246 0.6859592711682744
0.0016323798336088657 0.6966773847802786
0.0016603569965809584 0.707395498392283
0.001697539584711194 0.7181136120042872
0.0017185340402647853 0.7288317256162915
0.00172593561001122 0.7395498392282959
0.0017493467312306166 0.7502679528403001
0.0017694111447781324 0.7609860664523044
0.0018100023735314608 0.7717041800643086
0.0018411388155072927 0.782422293676313
0.0018708724528551102 0.7931404072883173
0.0018979342421516776 0.8038585209003215
0.0019460446201264858 0.8145766345123259
0.0019778257701545954 0.8252947481243301
0.002009748248383403 0.8360128617363344
0.002057107863947749 0.8467309753483387
0.0020836913026869297 0.857449088960343
0.0021420205011963844 0.8681672025723473
0.0021906052716076374 0.8788853161843515
0.002230644691735506 0.8896034297963559
0.0023243799805641174 0.9003215434083601
0.0023802549112588167 0.9110396570203644
0.0024588853120803833 0.9217577706323687
0.0025254697538912296 0.932475884244373
0.002670981688424945 0.9431939978563773
0.002752781379967928 0.9539121114683816
0.0028762498404830694 0.9646302250803859
0.0029797395691275597 0.9753483386923901
0.003093224950134754 0.9860664523043944
0.0033272167202085257 0.9967845659163987
0.003577975556254387 1.007502679528403
0.004216366447508335 1.0182207931404073
0.005686127580702305 1.022508038585209


==> figures/eval/baseline/PointNet/cd/geoa3.txt <==
4.984541010344401e-05 0.0
9.175836748909205e-05 0.010718113612004287
0.00010974738688673824 0.021436227224008574
0.0001261540746781975 0.03215434083601286
0.0001446673268219456 0.04287245444801715
0.00015464532771147788 0.05359056806002144
0.00016591374878771603 0.06430868167202572
0.0001754626864567399 0.07502679528403002
0.00018629818805493414 0.0857449088960343
0.000197492481674999 0.09646302250803858
0.0002095092204399407 0.10718113612004287
0.00022338461712934077 0.11789924973204716
0.00023797428002581 0.12861736334405144
0.0002473071217536926 0.13933547695605572
0.00025310670025646687 0.15005359056806003
0.0002572915400378406 0.1607717041800643
0.00026431004516780376 0.1714898177920686
0.00026847945991903543 0.18220793140407288
0.00027509412029758096 0.19292604501607716
0.0002804060932248831 0.20364415862808147
0.0002825818373821676 0.21436227224008575
0.0002847408759407699 0.22508038585209003
0.00028559024212881923 0.2357984994640943
0.00028654199559241533 0.2465166130760986
0.00028724217554554343 0.2572347266881029
0.00028881095931865275 0.2679528403001072
0.00028961204225197434 0.27867095391211144
0.00029125515720807016 0.28938906752411575
0.00029566240846179426 0.30010718113612006
0.0002990908396895975 0.3108252947481243
0.00030428776517510414 0.3215434083601286
0.0003091530525125563 0.3322615219721329
0.00031430606031790376 0.3429796355841372
0.00032485698466189206 0.3536977491961415
0.0003307454171590507 0.36441586280814575
0.0003378457622602582 0.37513397642015006
0.0003470684459898621 0.3858520900321543
0.00035426259273663163 0.3965702036441586
0.0003613013541325927 0.40728831725616294
0.0003729411109816283 0.4180064308681672
0.0003769989707507193 0.4287245444801715
0.000383261387469247 0.43944265809217575
0.00038956874050199986 0.45016077170418006
0.00039494154043495655 0.4608788853161844
0.0004014075384475291 0.4715969989281886
0.00040555535815656185 0.48231511254019294
0.00041258989949710667 0.4930332261521972
0.00041684001917019486 0.5037513397642015
0.0004242980503477156 0.5144694533762058
0.000434435554780066 0.5251875669882101
0.0004398941237013787 0.5359056806002144
0.0004504638200160116 0.5466237942122186
0.0004589211312122643 0.5573419078242229
0.00046308175660669804 0.5680600214362272
0.0004722599987871945 0.5787781350482315
0.00048003302072174847 0.5894962486602358
0.00048471998888999224 0.6002143622722401
0.0004914423916488886 0.6109324758842444
0.0005018278607167304 0.6216505894962486
0.0005095896776765585 0.632368703108253
0.000517234904691577 0.6430868167202572
0.0005274859722703695 0.6538049303322615
0.0005396809428930283 0.6645230439442658
0.0005442905239760876 0.6752411575562701
0.0005585305043496192 0.6859592711682744
0.0005650371313095093 0.6966773847802786
0.0005741172935813665 0.707395498392283
0.0005826001288369298 0.7181136120042872
0.0005944069707766175 0.7288317256162915
0.0006033353274688125 0.7395498392282959
0.0006145617226138711 0.7502679528403001
0.0006205017562024295 0.7609860664523044
0.0006337912636809051 0.7717041800643086
0.0006457845447584987 0.782422293676313
0.0006611549761146307 0.7931404072883173
0.000670564011670649 0.8038585209003215
0.0006850165082141757 0.8145766345123259
0.0007002687198109925 0.8252947481243301
0.0007282679434865713 0.8360128617363344
0.0007456447347067297 0.8467309753483387
0.0007635040092281997 0.857449088960343
0.0007933118031360209 0.8681672025723473
0.0008341351058334112 0.8788853161843515
0.0008869079174473882 0.8896034297963559
0.0009311503381468356 0.9003215434083601
0.0010002604685723782 0.9110396570203644
0.0010320288129150867 0.9217577706323687
0.001124140340834856 0.932475884244373
0.0012373588979244232 0.9431939978563773
0.0014370642602443695 0.9539121114683816
0.0015452300431206822 0.9646302250803859
0.5944934487342834 0.9753483386923901
0.6382080912590027 0.9860664523043944
1.175020694732666 0.9967845659163987
1.4094371795654297 1.0


==> figures/eval/baseline/PointNet/cd/gsda.txt <==
7.47469239286147e-05 0.0
0.00010506257240194827 0.010718113612004287
0.00012067861098330468 0.021436227224008574
0.00013431660772766918 0.03215434083601286
0.0001471471623517573 0.04287245444801715
0.0001690016797510907 0.05359056806002144
0.00017989560728892684 0.06430868167202572
0.00019096952746622264 0.07502679528403002
0.0002044893626589328 0.0857449088960343
0.00021116450079716742 0.09646302250803858
0.00021687358093913645 0.10718113612004287
0.00022524531232193112 0.11789924973204716
0.0002300229825777933 0.12861736334405144
0.00023597881954628974 0.13933547695605572
0.0002406133571639657 0.15005359056806003
0.0002433525223750621 0.1607717041800643
0.0002456148504279554 0.1714898177920686
0.0002500758564565331 0.18220793140407288
0.0002526500611566007 0.19292604501607716
0.0002553164667915553 0.20364415862808147
0.0002574539103079587 0.21436227224008575
0.00025867903605103493 0.22508038585209003
0.0002602349268272519 0.2357984994640943
0.00026237574638798833 0.2465166130760986
0.00026501205866225064 0.2572347266881029
0.00026635723770596087 0.2679528403001072
0.000267339899437502 0.27867095391211144
0.0002685909275896847 0.28938906752411575
0.00027046751347370446 0.30010718113612006
0.0002717730822041631 0.3108252947481243
0.00027318988577462733 0.3215434083601286
0.00027491553919389844 0.3322615219721329
0.0002755570749286562 0.3429796355841372
0.0002772702428046614 0.3536977491961415
0.00027934572426602244 0.36441586280814575
0.00028155205654911697 0.37513397642015006
0.000283066212432459 0.3858520900321543
0.00028533863951452076 0.3965702036441586
0.0002890585456043482 0.40728831725616294
0.000291690812446177 0.4180064308681672
0.00029556872323155403 0.4287245444801715
0.00030194479040801525 0.43944265809217575
0.0003107398224528879 0.45016077170418006
0.0003180201747454703 0.4608788853161844
0.00032417551847174764 0.4715969989281886
0.0003331743646413088 0.48231511254019294
0.0003407866752240807 0.4930332261521972
0.000349961657775566 0.5037513397642015
0.0003595573944039643 0.5144694533762058
0.0003681042871903628 0.5251875669882101
0.000376673269784078 0.5359056806002144
0.00038493936881422997 0.5466237942122186
0.0004006318631581962 0.5573419078242229
0.00041090213926509023 0.5680600214362272
0.0004194445500615984 0.5787781350482315
0.00042821338865906 0.5894962486602358
0.0004357825091574341 0.6002143622722401
0.0004453561268746853 0.6109324758842444
0.0004537165514193475 0.6216505894962486
0.0004700271529145539 0.632368703108253
0.00047903243103064597 0.6430868167202572
0.0004909768467769027 0.6538049303322615
0.0005015633068978786 0.6645230439442658
0.000513850012794137 0.6752411575562701
0.0005189953371882439 0.6859592711682744
0.000532274367287755 0.6966773847802786
0.0005480273975990713 0.707395498392283
0.0005676487926393747 0.7181136120042872
0.0005794495227746665 0.7288317256162915
0.0005925513105466962 0.7395498392282959
0.0006078104488551617 0.7502679528403001
0.0006256172200664878 0.7609860664523044
0.0006503161275759339 0.7717041800643086
0.0006609795964322984 0.782422293676313
0.000675743562169373 0.7931404072883173
0.000712125445716083 0.8038585209003215
0.0007304969476535916 0.8145766345123259
0.0007550208829343319 0.8252947481243301
0.0007918335031718016 0.8360128617363344
0.0008160010911524296 0.8467309753483387
0.0008658745209686458 0.857449088960343
0.0008873181650415063 0.8681672025723473
0.0009227919508703053 0.8788853161843515
0.0009803991997614503 0.8896034297963559
0.001023951219394803 0.9003215434083601
0.0011289461981505156 0.9110396570203644
0.0011697481386363506 0.9217577706323687
0.0012413149233907461 0.932475884244373
0.0013275339733809233 0.9431939978563773
0.0014047058066353202 0.9539121114683816
0.0015998154412955046 0.9646302250803859
0.5944934487342834 0.9753483386923901
0.6341015100479126 0.9860664523043944
0.8753225207328796 0.9967845659163987
1.2288329601287842 1.0


==> figures/eval/baseline/PointNet/cd/ours.txt <==
5.608129516332383e-09 0.0
2.205126463650231e-07 0.010718113612004287
6.222859383342438e-07 0.021436227224008574
1.2923158010380575e-06 0.03215434083601286
2.0970546756871045e-06 0.04287245444801715
4.679104677052237e-06 0.05359056806002144
8.026591785892379e-06 0.06430868167202572
1.0466270396136679e-05 0.07502679528403002
1.3026433407503646e-05 0.0857449088960343
1.4576567991753109e-05 0.09646302250803858
1.6332685845554806e-05 0.10718113612004287
1.8774273485178128e-05 0.11789924973204716
1.986549614230171e-05 0.12861736334405144
2.1138141164556146e-05 0.13933547695605572
2.3798786060069688e-05 0.15005359056806003
2.5363513486809097e-05 0.1607717041800643
2.645906715770252e-05 0.1714898177920686
2.770204264379572e-05 0.18220793140407288
2.9225035177660175e-05 0.19292604501607716
3.0375373171409592e-05 0.20364415862808147
3.1746756576467305e-05 0.21436227224008575
3.270047454861924e-05 0.22508038585209003
3.323306737001985e-05 0.2357984994640943
3.3906824683072045e-05 0.2465166130760986
3.4400181903038174e-05 0.2572347266881029
3.5392731660977006e-05 0.2679528403001072
3.7067336961627007e-05 0.27867095391211144
3.816794196609408e-05 0.28938906752411575
3.956070213462226e-05 0.30010718113612006
4.151809116592631e-05 0.3108252947481243
4.279882705304772e-05 0.3215434083601286
4.4039796193828806e-05 0.3322615219721329
4.4920117943547666e-05 0.3429796355841372
4.609807365341112e-05 0.3536977491961415
4.6727182052563876e-05 0.36441586280814575
4.825725773116574e-05 0.37513397642015006
4.9738853704184294e-05 0.3858520900321543
5.153836536919698e-05 0.3965702036441586
5.296511881169863e-05 0.40728831725616294
5.4717838793294504e-05 0.4180064308681672
5.600758595392108e-05 0.4287245444801715
5.843312828801572e-05 0.43944265809217575
6.0123304137960076e-05 0.45016077170418006
6.133299029897898e-05 0.4608788853161844
6.385021697496995e-05 0.4715969989281886
6.51018344797194e-05 0.48231511254019294
6.686871347483248e-05 0.4930332261521972
6.87455030856654e-05 0.5037513397642015
7.142372487578541e-05 0.5144694533762058
7.275410462170839e-05 0.5251875669882101
7.481362263206393e-05 0.5359056806002144
7.68388927099295e-05 0.5466237942122186
7.876622112235054e-05 0.5573419078242229
8.027283183764666e-05 0.5680600214362272
8.302219794131815e-05 0.5787781350482315
8.408271969528869e-05 0.5894962486602358
8.622944733360782e-05 0.6002143622722401
8.73018434504047e-05 0.6109324758842444
8.984634769149125e-05 0.6216505894962486
9.155442239716649e-05 0.632368703108253
9.32595066842623e-05 0.6430868167202572
9.584936924511567e-05 0.6538049303322615
9.829156624618918e-05 0.6645230439442658
0.00010093692981172353 0.6752411575562701
0.00010254498920403421 0.6859592711682744
0.00010438991739647463 0.6966773847802786
0.00010698533151298761 0.707395498392283
0.00010885360825341195 0.7181136120042872
0.00011541058483999223 0.7288317256162915
0.00011803130473708734 0.7395498392282959
0.00012036024418193847 0.7502679528403001
0.0001227921457029879 0.7609860664523044
0.0001278662821277976 0.7717041800643086
0.00013046976528130472 0.782422293676313
0.00013156779459677637 0.7931404072883173
0.00013678510731551796 0.8038585209003215
0.00014050862228032202 0.8145766345123259
0.00014312237908598036 0.8252947481243301
0.00014542615099344403 0.8360128617363344
0.00014871361781843007 0.8467309753483387
0.00015717938367743045 0.857449088960343
0.00016217135998886079 0.8681672025723473
0.0001669958874117583 0.8788853161843515
0.0001766619534464553 0.8896034297963559
0.00018236166215501726 0.9003215434083601
0.00019028957467526197 0.9110396570203644
0.00019780179718509316 0.9217577706323687
0.0002037634840235114 0.932475884244373
0.00022085238015279174 0.9431939978563773
0.00023527519078925252 0.9539121114683816
0.0002638175501488149 0.9646302250803859
0.00028250578907318413 0.9753483386923901
0.0003304359852336347 0.9860664523043944
0.0005303923971951008 0.9967845659163987
0.0007376506691798568 1.0


==> figures/eval/baseline/PointNet/cd/si_adv.txt <==
4.543641261989251e-05 0.0
6.665985711151734e-05 0.010718113612004287
7.213420030893758e-05 0.021436227224008574
8.670397801324725e-05 0.03215434083601286
8.991578943096101e-05 0.04287245444801715
9.523586049908772e-05 0.05359056806002144
9.807133028516546e-05 0.06430868167202572
0.00010194460628554225 0.07502679528403002
0.0001046173128997907 0.0857449088960343
0.00010861507325898856 0.09646302250803858
0.00011379206262063235 0.10718113612004287
0.00011876250937348232 0.11789924973204716
0.00012666024849750102 0.12861736334405144
0.00013816576392855495 0.13933547695605572
0.00014725296932738274 0.15005359056806003
0.00015281948435585946 0.1607717041800643
0.0001561610260978341 0.1714898177920686
0.0001601829135324806 0.18220793140407288
0.0001631027553230524 0.19292604501607716
0.0001659851404838264 0.20364415862808147
0.00016988208517432213 0.21436227224008575
0.00017543433932587504 0.22508038585209003
0.00017692195251584053 0.2357984994640943
0.00018023294978775084 0.2465166130760986
0.00018230584100820124 0.2572347266881029
0.00018541060853749514 0.2679528403001072
0.00018815707881003618 0.27867095391211144
0.0001913778396556154 0.28938906752411575
0.0001958662469405681 0.30010718113612006
0.0001994518970604986 0.3108252947481243
0.00020314648281782866 0.3215434083601286
0.00020732198026962578 0.3322615219721329
0.00020923558622598648 0.3429796355841372
0.0002129444619640708 0.3536977491961415
0.00021601995103992522 0.36441586280814575
0.0002184890618082136 0.37513397642015006
0.00022290150809567422 0.3858520900321543
0.00022683016140945256 0.3965702036441586
0.00022972044826019555 0.40728831725616294
0.0002327987749595195 0.4180064308681672
0.00023778430477250367 0.4287245444801715
0.0002409883018117398 0.43944265809217575
0.00024495701654814184 0.45016077170418006
0.0002477490925230086 0.4608788853161844
0.00025166795239783823 0.4715969989281886
0.00025598815409466624 0.48231511254019294
0.00025920075131580234 0.4930332261521972
0.0002660476020537317 0.5037513397642015
0.00027181554469279945 0.5144694533762058
0.0002771238796412945 0.5251875669882101
0.00028108502738177776 0.5359056806002144
0.00028990389546379447 0.5466237942122186
0.0002960182901006192 0.5573419078242229
0.00029903993709012866 0.5680600214362272
0.00030229444382712245 0.5787781350482315
0.0003083416086155921 0.5894962486602358
0.0003160337219014764 0.6002143622722401
0.00032123090932145715 0.6109324758842444
0.00032654107781127095 0.6216505894962486
0.000335427321260795 0.632368703108253
0.00033897600951604545 0.6430868167202572
0.0003433429228607565 0.6538049303322615
0.0003494955599308014 0.6645230439442658
0.0003554483992047608 0.6752411575562701
0.0003655079344753176 0.6859592711682744
0.0003689953591674566 0.6966773847802786
0.00037950428668409586 0.707395498392283
0.0003847942571155727 0.7181136120042872
0.00039053341606631875 0.7288317256162915
0.00039541354635730386 0.7395498392282959
0.00040066352812573314 0.7502679528403001
0.0004088106215931475 0.7609860664523044
0.00041840143967419863 0.7717041800643086
0.00042238368769176304 0.782422293676313
0.0004300594446249306 0.7931404072883173
0.00044271856313571334 0.8038585209003215
0.000454542925581336 0.8145766345123259
0.000463169242721051 0.8252947481243301
0.0004719047574326396 0.8360128617363344
0.00047692388761788607 0.8467309753483387
0.00048281048657372594 0.857449088960343
0.0004926854162476957 0.8681672025723473
0.0005095617962069809 0.8788853161843515
0.0005220049642957747 0.8896034297963559
0.0005487164598889649 0.9003215434083601
0.0005623092874884605 0.9110396570203644
0.0005751154385507107 0.9217577706323687
0.0005928939208388329 0.932475884244373
0.0006120681646279991 0.9431939978563773
0.0006441964651457965 0.9539121114683816
0.0006857913685962558 0.9646302250803859
0.0007585676503367722 0.9753483386923901
0.0008268790552392602 0.9860664523043944
0.001082019996829331 0.9967845659163987
0.0014069046592339873 1.0


==> figures/eval/baseline/PointNet/curv/geoa3.txt <==
0.00022855764837004244 0.0
0.00035269884392619133 0.010718113612004287
0.0004382137267384678 0.021436227224008574
0.0005026418366469443 0.03215434083601286
0.0005349320126697421 0.04287245444801715
0.000564387533813715 0.05359056806002144
0.0006067256908863783 0.06430868167202572
0.0006249622092582285 0.07502679528403002
0.0006579679902642965 0.0857449088960343
0.0006754533969797194 0.09646302250803858
0.0006992692942731082 0.10718113612004287
0.0007154974155128002 0.11789924973204716
0.0007449963595718145 0.12861736334405144
0.0007899836637079716 0.13933547695605572
0.0008248949889093637 0.15005359056806003
0.000858416547998786 0.1607717041800643
0.0008948649046942592 0.1714898177920686
0.0009399843984283507 0.18220793140407288
0.0009724348783493042 0.19292604501607716
0.0010180642129853368 0.20364415862808147
0.0010492878500372171 0.21436227224008575
0.0010901649948209524 0.22508038585209003
0.0011169693898409605 0.2357984994640943
0.0011708778329193592 0.2465166130760986
0.001228861976414919 0.2572347266881029
0.0012677465565502644 0.2679528403001072
0.0013386534992605448 0.27867095391211144
0.0013698023976758122 0.28938906752411575
0.001396881532855332 0.30010718113612006
0.0014338220935314894 0.3108252947481243
0.0014819871867075562 0.3215434083601286
0.001547719119116664 0.3322615219721329
0.0016201859107241035 0.3429796355841372
0.0016928021796047688 0.3536977491961415
0.0017953588394448161 0.36441586280814575
0.0018591186963021755 0.37513397642015006
0.0018947785720229149 0.3858520900321543
0.001984857954084873 0.3965702036441586
0.0020549166947603226 0.40728831725616294
0.0021323049440979958 0.4180064308681672
0.0022122047375887632 0.4287245444801715
0.002265774179250002 0.43944265809217575
0.002314123557880521 0.45016077170418006
0.0024207355454564095 0.4608788853161844
0.0024847243912518024 0.4715969989281886
0.002613404765725136 0.48231511254019294
0.002673833165317774 0.4930332261521972
0.002749883569777012 0.5037513397642015
0.0028053531423211098 0.5144694533762058
0.0029534166678786278 0.5251875669882101
0.0030974161345511675 0.5359056806002144
0.003188359085470438 0.5466237942122186
0.003273559268563986 0.5573419078242229
0.0033757416531443596 0.5680600214362272
0.0034741475246846676 0.5787781350482315
0.0035630103666335344 0.5894962486602358
0.0036625289358198643 0.6002143622722401
0.0037349481135606766 0.6109324758842444
0.0037980820052325726 0.6216505894962486
0.003949126228690147 0.632368703108253
0.004037288948893547 0.6430868167202572
0.004105198662728071 0.6538049303322615
0.004165838472545147 0.6645230439442658
0.0042776549234986305 0.6752411575562701
0.004348843824118376 0.6859592711682744
0.004473648965358734 0.6966773847802786
0.004632658325135708 0.707395498392283
0.004791830666363239 0.7181136120042872
0.004888819996267557 0.7288317256162915
0.005054534878581762 0.7395498392282959
0.00524087343364954 0.7502679528403001
0.005297478288412094 0.7609860664523044
0.005413521081209183 0.7717041800643086
0.005567524116486311 0.782422293676313
0.005660866852849722 0.7931404072883173
0.005820007063448429 0.8038585209003215
0.005978077184408903 0.8145766345123259
0.006154594477266073 0.8252947481243301
0.006343998946249485 0.8360128617363344
0.006640438921749592 0.8467309753483387
0.00688338465988636 0.857449088960343
0.0071988217532634735 0.8681672025723473
0.007600258104503155 0.8788853161843515
0.008091272786259651 0.8896034297963559
0.008696089498698711 0.9003215434083601
0.009017730131745338 0.9110396570203644
0.009617535397410393 0.9217577706323687
0.010126554407179356 0.932475884244373
0.01071973703801632 0.9431939978563773
0.011926407925784588 0.9539121114683816
0.01542007364332676 0.9646302250803859
0.08064427226781845 0.9753483386923901
0.334102064371109 0.9860664523043944
0.44597095251083374 0.9967845659163987
0.659113883972168 1.0


==> figures/eval/baseline/PointNet/curv/gsda.txt <==
0.0003649364225566387 0.0
0.00048322539078071713 0.010718113612004287
0.0005469104507938027 0.021436227224008574
0.0005923048593103886 0.03215434083601286
0.0006515728309750557 0.04287245444801715
0.0006935754790902138 0.05359056806002144
0.0007489628624171019 0.06430868167202572
0.000806500727776438 0.07502679528403002
0.0008340851636603475 0.0857449088960343
0.0008636520942673087 0.09646302250803858
0.0009235041216015816 0.10718113612004287
0.0009851658251136541 0.11789924973204716
0.001030996791087091 0.12861736334405144
0.0010868198005482554 0.13933547695605572
0.001142480643466115 0.15005359056806003
0.0012263926910236478 0.1607717041800643
0.0012783762067556381 0.1714898177920686
0.0013215055223554373 0.18220793140407288
0.0013784444890916348 0.19292604501607716
0.0014381175860762596 0.20364415862808147
0.0015713069587945938 0.21436227224008575
0.0016563688404858112 0.22508038585209003
0.001705035800114274 0.2357984994640943
0.0017637524288147688 0.2465166130760986
0.001808911096304655 0.2572347266881029
0.0018860456766560674 0.2679528403001072
0.0019709356129169464 0.27867095391211144
0.002037209691479802 0.28938906752411575
0.002126988023519516 0.30010718113612006
0.0022337562404572964 0.3108252947481243
0.002298167673870921 0.3215434083601286
0.002393049420788884 0.3322615219721329
0.0024495935067534447 0.3429796355841372
0.0025625196285545826 0.3536977491961415
0.0026220446452498436 0.36441586280814575
0.0026984182186424732 0.37513397642015006
0.002819593995809555 0.3858520900321543
0.0028828124050050974 0.3965702036441586
0.0029445565305650234 0.40728831725616294
0.003045320278033614 0.4180064308681672
0.003136941697448492 0.4287245444801715
0.0032264799810945988 0.43944265809217575
0.003321188036352396 0.45016077170418006
0.0033930842764675617 0.4608788853161844
0.003475927049294114 0.4715969989281886
0.003604988567531109 0.48231511254019294
0.0036532722879201174 0.4930332261521972
0.0037508292589336634 0.5037513397642015
0.0038460553623735905 0.5144694533762058
0.00394132174551487 0.5251875669882101
0.004054808057844639 0.5359056806002144
0.004200032912194729 0.5466237942122186
0.004265105351805687 0.5573419078242229
0.004407147411257029 0.5680600214362272
0.004539833404123783 0.5787781350482315
0.0046486095525324345 0.5894962486602358
0.00470685726031661 0.6002143622722401
0.0048667495138943195 0.6109324758842444
0.00501424353569746 0.6216505894962486
0.005173857789486647 0.632368703108253
0.005307801067829132 0.6430868167202572
0.005401495844125748 0.6538049303322615
0.00556696904823184 0.6645230439442658
0.005801179446280003 0.6752411575562701
0.00588543526828289 0.6859592711682744
0.006006577052175999 0.6966773847802786
0.006262442097067833 0.707395498392283
0.006473558489233255 0.7181136120042872
0.006781477481126785 0.7288317256162915
0.006998206488788128 0.7395498392282959
0.007313847541809082 0.7502679528403001
0.0074846334755420685 0.7609860664523044
0.007702791132032871 0.7717041800643086
0.007938388735055923 0.782422293676313
0.00817063543945551 0.7931404072883173
0.008438827469944954 0.8038585209003215
0.00879473052918911 0.8145766345123259
0.008957111276686192 0.8252947481243301
0.009373120032250881 0.8360128617363344
0.009607119485735893 0.8467309753483387
0.00990346446633339 0.857449088960343
0.010306639596819878 0.8681672025723473
0.010648652911186218 0.8788853161843515
0.011322611942887306 0.8896034297963559
0.011699307709932327 0.9003215434083601
0.012329590506851673 0.9110396570203644
0.013317020609974861 0.9217577706323687
0.014911213889718056 0.932475884244373
0.015935132279992104 0.9431939978563773
0.021253589540719986 0.9539121114683816
0.023707259446382523 0.9646302250803859
0.08064427226781845 0.9753483386923901
0.334102064371109 0.9860664523043944
0.44597095251083374 0.9967845659163987
0.479520320892334 1.0


==> figures/eval/baseline/PointNet/curv/ours.txt <==
4.866985818807734e-07 0.0
1.89011734619271e-05 0.010718113612004287
3.600601485231891e-05 0.021436227224008574
5.339806011761539e-05 0.03215434083601286
0.00010548130376264453 0.04287245444801715
0.00015364568389486521 0.05359056806002144
0.0001836700685089454 0.06430868167202572
0.00022110427380539477 0.07502679528403002
0.00025364814791828394 0.0857449088960343
0.0002714538131840527 0.09646302250803858
0.0002781574730761349 0.10718113612004287
0.0002929138718172908 0.11789924973204716
0.00030633737333118916 0.12861736334405144
0.0003175928723067045 0.13933547695605572
0.00032883367384783924 0.15005359056806003
0.00035016098991036415 0.1607717041800643
0.0003668005811050534 0.1714898177920686
0.00038178786053322256 0.18220793140407288
0.0004006975213997066 0.19292604501607716
0.000418088078731671 0.20364415862808147
0.0004330284718889743 0.21436227224008575
0.0004516150220297277 0.22508038585209003
0.00046633515739813447 0.2357984994640943
0.00048204296035692096 0.2465166130760986
0.0004998819204047322 0.2572347266881029
0.0005204203189350665 0.2679528403001072
0.0005346776451915503 0.27867095391211144
0.0005463174311444163 0.28938906752411575
0.000567245006095618 0.30010718113612006
0.0005795275792479515 0.3108252947481243
0.0005970740457996726 0.3215434083601286
0.0006098316516727209 0.3322615219721329
0.0006213448359631002 0.3429796355841372
0.0006320751272141933 0.3536977491961415
0.0006551971309818327 0.36441586280814575
0.0006769754108972847 0.37513397642015006
0.0006919567240402102 0.3858520900321543
0.0007055610185489058 0.3965702036441586
0.0007216930389404297 0.40728831725616294
0.0007373220287263393 0.4180064308681672
0.0007487401599064469 0.4287245444801715
0.0007640467374585569 0.43944265809217575
0.0007794179837219417 0.45016077170418006
0.000796667707618326 0.4608788853161844
0.0008135777316056192 0.4715969989281886
0.0008342890068888664 0.48231511254019294
0.000856917817145586 0.4930332261521972
0.0008747306419536471 0.5037513397642015
0.0008912145858630538 0.5144694533762058
0.0009151255944743752 0.5251875669882101
0.000930146430619061 0.5359056806002144
0.0009539599996060133 0.5466237942122186
0.0009771636687219143 0.5573419078242229
0.000994758796878159 0.5680600214362272
0.0010018638567999005 0.5787781350482315
0.0010181695688515902 0.5894962486602358
0.0010390144307166338 0.6002143622722401
0.001062426483258605 0.6109324758842444
0.0010726365726441145 0.6216505894962486
0.0010937211336567998 0.632368703108253
0.0011145258322358131 0.6430868167202572
0.0011298218742012978 0.6538049303322615
0.0011517417151480913 0.6645230439442658
0.001190629554912448 0.6752411575562701
0.0012107687070965767 0.6859592711682744
0.0012283034157007933 0.6966773847802786
0.0012474508257582784 0.707395498392283
0.001274465350434184 0.7181136120042872
0.0013144459808245301 0.7288317256162915
0.0013554145116358995 0.7395498392282959
0.0013848067028447986 0.7502679528403001
0.0014104146976023912 0.7609860664523044
0.0014503279235213995 0.7717041800643086
0.0014975657686591148 0.782422293676313
0.0015276808990165591 0.7931404072883173
0.001580914482474327 0.8038585209003215
0.0016210671747103333 0.8145766345123259
0.0016664877766743302 0.8252947481243301
0.0017025284469127655 0.8360128617363344
0.0017632197123020887 0.8467309753483387
0.0018495420226827264 0.857449088960343
0.0019328314810991287 0.8681672025723473
0.0020377058535814285 0.8788853161843515
0.002098974073305726 0.8896034297963559
0.0021569719538092613 0.9003215434083601
0.002235929947346449 0.9110396570203644
0.0023855408653616905 0.9217577706323687
0.0025518368929624557 0.932475884244373
0.002814043313264847 0.9431939978563773
0.0029698458965867758 0.9539121114683816
0.003240040037781 0.9646302250803859
0.0033974996767938137 0.9753483386923901
0.0038880063220858574 0.9860664523043944
0.005638345144689083 0.9967845659163987
0.006291923113167286 1.0


==> figures/eval/baseline/PointNet/curv/si_adv.txt <==
0.00020369660342112184 0.0
0.0004318649007473141 0.010718113612004287
0.000490154605358839 0.021436227224008574
0.0005418563960120082 0.03215434083601286
0.0006059254519641399 0.04287245444801715
0.0006430841749534011 0.05359056806002144
0.0007141842506825924 0.06430868167202572
0.0007517393678426743 0.07502679528403002
0.0008044174173846841 0.0857449088960343
0.0008401202503591776 0.09646302250803858
0.0008756339084357023 0.10718113612004287
0.0009181438945233822 0.11789924973204716
0.0009591744747012854 0.12861736334405144
0.000979865901172161 0.13933547695605572
0.001019808230921626 0.15005359056806003
0.0010537642519921064 0.1607717041800643
0.001091246260330081 0.1714898177920686
0.001113062258809805 0.18220793140407288
0.001139611704275012 0.19292604501607716
0.0011739677283912897 0.20364415862808147
0.001211431808769703 0.21436227224008575
0.0012315792264416814 0.22508038585209003
0.0012484790058806539 0.2357984994640943
0.001272968016564846 0.2465166130760986
0.0013023933861404657 0.2572347266881029
0.00135357107501477 0.2679528403001072
0.0013793840771541 0.27867095391211144
0.001424316200427711 0.28938906752411575
0.0014504268765449524 0.30010718113612006
0.0014715370489284396 0.3108252947481243
0.0015034775715321302 0.3215434083601286
0.0015316291246563196 0.3322615219721329
0.0015681821387261152 0.3429796355841372
0.0015861832071095705 0.3536977491961415
0.001616225577890873 0.36441586280814575
0.0016769864596426487 0.37513397642015006
0.001724544446915388 0.3858520900321543
0.0017494666390120983 0.3965702036441586
0.001798246055841446 0.40728831725616294
0.0018303554970771074 0.4180064308681672
0.001874057692475617 0.4287245444801715
0.0019018823513761163 0.43944265809217575
0.0019453956047073007 0.45016077170418006
0.0019733398221433163 0.4608788853161844
0.0020333377178758383 0.4715969989281886
0.0020641779992729425 0.48231511254019294
0.0020991091150790453 0.4930332261521972
0.0021502128802239895 0.5037513397642015
0.0022016260772943497 0.5144694533762058
0.0022407290525734425 0.5251875669882101
0.002281367313116789 0.5359056806002144
0.002291527111083269 0.5466237942122186
0.0023322319611907005 0.5573419078242229
0.00240279920399189 0.5680600214362272
0.002442551078274846 0.5787781350482315
0.0024749338626861572 0.5894962486602358
0.0025238788221031427 0.6002143622722401
0.0025470880791544914 0.6109324758842444
0.002633982105180621 0.6216505894962486
0.002694393740966916 0.632368703108253
0.002730017527937889 0.6430868167202572
0.002770037390291691 0.6538049303322615
0.0028046451043337584 0.6645230439442658
0.0028656290378421545 0.6752411575562701
0.0029250718653202057 0.6859592711682744
0.0030077253468334675 0.6966773847802786
0.0030487333424389362 0.707395498392283
0.0030813305638730526 0.7181136120042872
0.0031356168910861015 0.7288317256162915
0.003186951158568263 0.7395498392282959
0.003257395699620247 0.7502679528403001
0.0033267266117036343 0.7609860664523044
0.003458319930359721 0.7717041800643086
0.003526159096509218 0.782422293676313
0.0036667378153651953 0.7931404072883173
0.0038035577163100243 0.8038585209003215
0.0039330339059233665 0.8145766345123259
0.004028455354273319 0.8252947481243301
0.00421400461345911 0.8360128617363344
0.0043848417699337006 0.8467309753483387
0.004551187623292208 0.857449088960343
0.004667789209634066 0.8681672025723473
0.004796240478754044 0.8788853161843515
0.0049429647624492645 0.8896034297963559
0.005381016060709953 0.9003215434083601
0.005557450000196695 0.9110396570203644
0.005843092687427998 0.9217577706323687
0.006149590015411377 0.932475884244373
0.006581365130841732 0.9431939978563773
0.00707913376390934 0.9539121114683816
0.007763012778013945 0.9646302250803859
0.008647178299725056 0.9753483386923901
0.010068008676171303 0.9860664523043944
0.014528380706906319 0.9967845659163987
0.019115261733531952 1.0


==> figures/eval/baseline/PointNet/hd/geoa3.txt <==
0.00037761058774776757 0.0
0.0003896721755154431 0.010718113612004287
0.00039513467345386744 0.021436227224008574
0.0003993679420091212 0.03215434083601286
0.00040437697316519916 0.04287245444801715
0.0004106849373783916 0.05359056806002144
0.0004196582012809813 0.06430868167202572
0.001268905121833086 0.07502679528403002
0.0016507223481312394 0.0857449088960343
0.001831134664826095 0.09646302250803858
0.001931498060002923 0.10718113612004287
0.002053643576800823 0.11789924973204716
0.0022197605576366186 0.12861736334405144
0.0023303141351789236 0.13933547695605572
0.0024580899626016617 0.15005359056806003
0.0025590681470930576 0.1607717041800643
0.0026410396676510572 0.1714898177920686
0.002739846706390381 0.18220793140407288
0.002849077805876732 0.19292604501607716
0.0029445153195410967 0.20364415862808147
0.003000101074576378 0.21436227224008575
0.0031115422025322914 0.22508038585209003
0.0031679372768849134 0.2357984994640943
0.0032739832531660795 0.2465166130760986
0.0033679157495498657 0.2572347266881029
0.003449257928878069 0.2679528403001072
0.0035503956023603678 0.27867095391211144
0.0036692877765744925 0.28938906752411575
0.003732304787263274 0.30010718113612006
0.003803680185228586 0.3108252947481243
0.0038906526751816273 0.3215434083601286
0.004023954272270203 0.3322615219721329
0.004217515699565411 0.3429796355841372
0.004403505939990282 0.3536977491961415
0.004542466253042221 0.36441586280814575
0.004656276665627956 0.37513397642015006
0.0047489944845438 0.3858520900321543
0.00489774951711297 0.3965702036441586
0.0050168936140835285 0.40728831725616294
0.005224468652158976 0.4180064308681672
0.005343253258615732 0.4287245444801715
0.005450916476547718 0.43944265809217575
0.005581970326602459 0.45016077170418006
0.00588131183758378 0.4608788853161844
0.006006631068885326 0.4715969989281886
0.006160749588161707 0.48231511254019294
0.006340372376143932 0.4930332261521972
0.006499678827822208 0.5037513397642015
0.006641684100031853 0.5144694533762058
0.006758333649486303 0.5251875669882101
0.006843721494078636 0.5359056806002144
0.006988306064158678 0.5466237942122186
0.007074264343827963 0.5573419078242229
0.00732162082567811 0.5680600214362272
0.007478557992726564 0.5787781350482315
0.007658383343368769 0.5894962486602358
0.007848544977605343 0.6002143622722401
0.007971824146807194 0.6109324758842444
0.00820852629840374 0.6216505894962486
0.008276731707155704 0.632368703108253
0.00838902685791254 0.6430868167202572
0.008584781549870968 0.6538049303322615
0.008793315850198269 0.6645230439442658
0.00910682138055563 0.6752411575562701
0.00930914655327797 0.6859592711682744
0.009561322629451752 0.6966773847802786
0.009729607030749321 0.707395498392283
0.00985216535627842 0.7181136120042872
0.010097948834300041 0.7288317256162915
0.01042390987277031 0.7395498392282959
0.010668647475540638 0.7502679528403001
0.010842299088835716 0.7609860664523044
0.011154653504490852 0.7717041800643086
0.011379995383322239 0.782422293676313
0.011639839969575405 0.7931404072883173
0.011952755972743034 0.8038585209003215
0.012267330661416054 0.8145766345123259
0.01275945920497179 0.8252947481243301
0.01302928663790226 0.8360128617363344
0.013559549115598202 0.8467309753483387
0.013864846900105476 0.857449088960343
0.014118448831140995 0.8681672025723473
0.014403052628040314 0.8788853161843515
0.014990387484431267 0.8896034297963559
0.015612326562404633 0.9003215434083601
0.016447219997644424 0.9110396570203644
0.017108384519815445 0.9217577706323687
0.01783052645623684 0.932475884244373
0.018963409587740898 0.9431939978563773
0.019917385652661324 0.9539121114683816
0.023171955719590187 0.9646302250803859
0.5944934487342834 0.9753483386923901
0.6382080912590027 0.9860664523043944
1.175020694732666 0.9967845659163987
1.4094371795654297 1.0


==> figures/eval/baseline/PointNet/hd/gsda.txt <==
0.0012028268538415432 0.0
0.0024501921143382788 0.010718113612004287
0.0028656241483986378 0.021436227224008574
0.0031312271021306515 0.03215434083601286
0.003322100732475519 0.04287245444801715
0.0034892037510871887 0.05359056806002144
0.003727898932993412 0.06430868167202572
0.003910836763679981 0.07502679528403002
0.004088742658495903 0.0857449088960343
0.004374661482870579 0.09646302250803858
0.004638815298676491 0.10718113612004287
0.0047692470252513885 0.11789924973204716
0.005072298925369978 0.12861736334405144
0.0053245555609464645 0.13933547695605572
0.005598658230155706 0.15005359056806003
0.005796064157038927 0.1607717041800643
0.006102025043219328 0.1714898177920686
0.006316967774182558 0.18220793140407288
0.006590734701603651 0.19292604501607716
0.006855215411633253 0.20364415862808147
0.007152846548706293 0.21436227224008575
0.007308763451874256 0.22508038585209003
0.007716756779700518 0.2357984994640943
0.007869690656661987 0.2465166130760986
0.00821223109960556 0.2572347266881029
0.008660854771733284 0.2679528403001072
0.008873752318322659 0.27867095391211144
0.00901609193533659 0.28938906752411575
0.009292584843933582 0.30010718113612006
0.009568319655954838 0.3108252947481243
0.009720373898744583 0.3215434083601286
0.009981398470699787 0.3322615219721329
0.010199882090091705 0.3429796355841372
0.010545214638113976 0.3536977491961415
0.010971035808324814 0.36441586280814575
0.011464147828519344 0.37513397642015006
0.011642727069556713 0.3858520900321543
0.012180943973362446 0.3965702036441586
0.012457712553441525 0.40728831725616294
0.012799497693777084 0.4180064308681672
0.0131017304956913 0.4287245444801715
0.013623197562992573 0.43944265809217575
0.013985942117869854 0.45016077170418006
0.014372146688401699 0.4608788853161844
0.014805722050368786 0.4715969989281886
0.015160187147557735 0.48231511254019294
0.015777120366692543 0.4930332261521972
0.016238514333963394 0.5037513397642015
0.016698967665433884 0.5144694533762058
0.017230303958058357 0.5251875669882101
0.01818179339170456 0.5359056806002144
0.01906316913664341 0.5466237942122186
0.019983861595392227 0.5573419078242229
0.02059067040681839 0.5680600214362272
0.020971860736608505 0.5787781350482315
0.021154044196009636 0.5894962486602358
0.021664800122380257 0.6002143622722401
0.022156549617648125 0.6109324758842444
0.022816980257630348 0.6216505894962486
0.02337896265089512 0.632368703108253
0.024299966171383858 0.6430868167202572
0.025079941377043724 0.6538049303322615
0.02651202492415905 0.6645230439442658
0.02760648913681507 0.6752411575562701
0.028239063918590546 0.6859592711682744
0.029265649616718292 0.6966773847802786
0.03032614104449749 0.707395498392283
0.03136390075087547 0.7181136120042872
0.032178521156311035 0.7288317256162915
0.03269132226705551 0.7395498392282959
0.03337175026535988 0.7502679528403001
0.03513935208320618 0.7609860664523044
0.03730328381061554 0.7717041800643086
0.03874270245432854 0.782422293676313
0.041132617741823196 0.7931404072883173
0.04258204251527786 0.8038585209003215
0.04444635286927223 0.8145766345123259
0.04729919880628586 0.8252947481243301
0.04967788606882095 0.8360128617363344
0.05208934471011162 0.8467309753483387
0.05488435924053192 0.857449088960343
0.059527911245822906 0.8681672025723473
0.06411886215209961 0.8788853161843515
0.068455271422863 0.8896034297963559
0.07272657752037048 0.9003215434083601
0.08141405135393143 0.9110396570203644
0.08568579703569412 0.9217577706323687
0.09137648344039917 0.932475884244373
0.10736992210149765 0.9431939978563773
0.11880718171596527 0.9539121114683816
0.14425621926784515 0.9646302250803859
0.5944934487342834 0.9753483386923901
0.6341015100479126 0.9860664523043944
0.8753225207328796 0.9967845659163987
1.2288329601287842 1.0


==> figures/eval/baseline/PointNet/hd/ours.txt <==
3.219973905288498e-07 0.0
2.072730057989247e-05 0.010718113612004287
6.787635356886312e-05 0.021436227224008574
0.0001676612300798297 0.03215434083601286
0.0003279290976934135 0.04287245444801715
0.00046031613601371646 0.05359056806002144
0.0006036257254891098 0.06430868167202572
0.0007358192233368754 0.07502679528403002
0.0008227575453929603 0.0857449088960343
0.0008830127771943808 0.09646302250803858
0.000922599108889699 0.10718113612004287
0.0009806379675865173 0.11789924973204716
0.0010568622965365648 0.12861736334405144
0.0010938490740954876 0.13933547695605572
0.0011386218247935176 0.15005359056806003
0.0011890517780557275 0.1607717041800643
0.0012501240707933903 0.1714898177920686
0.0013076415052637458 0.18220793140407288
0.0013694718945771456 0.19292604501607716
0.001444701454602182 0.20364415862808147
0.0014855697518214583 0.21436227224008575
0.0015459660207852721 0.22508038585209003
0.0016341155860573053 0.2357984994640943
0.001701568835414946 0.2465166130760986
0.0017855111509561539 0.2572347266881029
0.0018325941637158394 0.2679528403001072
0.0018980748718604445 0.27867095391211144
0.0019622386898845434 0.28938906752411575
0.0020317966118454933 0.30010718113612006
0.002135462826117873 0.3108252947481243
0.0022628200240433216 0.3215434083601286
0.0023740611504763365 0.3322615219721329
0.0024546077474951744 0.3429796355841372
0.0025835412088781595 0.3536977491961415
0.0027121903840452433 0.36441586280814575
0.002888872055336833 0.37513397642015006
0.0030829482711851597 0.3858520900321543
0.003300773911178112 0.3965702036441586
0.0034681481774896383 0.40728831725616294
0.0036375466734170914 0.4180064308681672
0.0038881192449480295 0.4287245444801715
0.004137218929827213 0.43944265809217575
0.004411907866597176 0.45016077170418006
0.0045304326340556145 0.4608788853161844
0.004696831107139587 0.4715969989281886
0.004893525969237089 0.48231511254019294
0.005187582690268755 0.4930332261521972
0.005389957223087549 0.5037513397642015
0.005579201504588127 0.5144694533762058
0.00578939076513052 0.5251875669882101
0.006001626141369343 0.5359056806002144
0.006201755255460739 0.5466237942122186
0.006461307872086763 0.5573419078242229
0.006725768558681011 0.5680600214362272
0.0069274455308914185 0.5787781350482315
0.007081665098667145 0.5894962486602358
0.007285849191248417 0.6002143622722401
0.007466041017323732 0.6109324758842444
0.007850795984268188 0.6216505894962486
0.008034906350076199 0.632368703108253
0.00823704432696104 0.6430868167202572
0.008570525795221329 0.6538049303322615
0.008877173997461796 0.6645230439442658
0.00916772335767746 0.6752411575562701
0.009367900900542736 0.6859592711682744
0.00954991951584816 0.6966773847802786
0.009750097058713436 0.707395498392283
0.010086128488183022 0.7181136120042872
0.010259495116770267 0.7288317256162915
0.010630672797560692 0.7395498392282959
0.010965225286781788 0.7502679528403001
0.01124653872102499 0.7609860664523044
0.011570306494832039 0.7717041800643086
0.011758580803871155 0.782422293676313
0.012014226987957954 0.7931404072883173
0.012258832342922688 0.8038585209003215
0.012532565742731094 0.8145766345123259
0.012804197147488594 0.8252947481243301
0.01304310280829668 0.8360128617363344
0.01334990095347166 0.8467309753483387
0.014031062833964825 0.857449088960343
0.014383312314748764 0.8681672025723473
0.014813273213803768 0.8788853161843515
0.01527244970202446 0.8896034297963559
0.01584511622786522 0.9003215434083601
0.016789212822914124 0.9110396570203644
0.01755550689995289 0.9217577706323687
0.018086785450577736 0.932475884244373
0.01923646777868271 0.9431939978563773
0.020066728815436363 0.9539121114683816
0.021479949355125427 0.9646302250803859
0.023402905091643333 0.9753483386923901
0.02630104124546051 0.9860664523043944
0.033813487738370895 0.9967845659163987
0.0374007485806942 1.0


==> figures/eval/baseline/PointNet/hd/si_adv.txt <==
0.003224966349080205 0.0
0.0061499252915382385 0.010718113612004287
0.008812395855784416 0.021436227224008574
0.010018916800618172 0.03215434083601286
0.011238128878176212 0.04287245444801715
0.012055573984980583 0.05359056806002144
0.013047401793301105 0.06430868167202572
0.013654986396431923 0.07502679528403002
0.01467851921916008 0.0857449088960343
0.01551472581923008 0.09646302250803858
0.016405560076236725 0.10718113612004287
0.017242638394236565 0.11789924973204716
0.01763485185801983 0.12861736334405144
0.018567761406302452 0.13933547695605572
0.019252434372901917 0.15005359056806003
0.02047010324895382 0.1607717041800643
0.02133031189441681 0.1714898177920686
0.02245628833770752 0.18220793140407288
0.023081069812178612 0.19292604501607716
0.023638850077986717 0.20364415862808147
0.02436041831970215 0.21436227224008575
0.025285368785262108 0.22508038585209003
0.025647586211562157 0.2357984994640943
0.026049066334962845 0.2465166130760986
0.026447098702192307 0.2572347266881029
0.02662801556289196 0.2679528403001072
0.02706456556916237 0.27867095391211144
0.027321239933371544 0.28938906752411575
0.027878839522600174 0.30010718113612006
0.028417296707630157 0.3108252947481243
0.028966795653104782 0.3215434083601286
0.029612688347697258 0.3322615219721329
0.030123503878712654 0.3429796355841372
0.030737387016415596 0.3536977491961415
0.031558807939291 0.36441586280814575
0.032734617590904236 0.37513397642015006
0.033733028918504715 0.3858520900321543
0.03460093215107918 0.3965702036441586
0.03602835536003113 0.40728831725616294
0.0366365909576416 0.4180064308681672
0.03708905726671219 0.4287245444801715
0.03794968128204346 0.43944265809217575
0.03889252245426178 0.45016077170418006
0.03941209241747856 0.4608788853161844
0.040289197117090225 0.4715969989281886
0.04086391255259514 0.48231511254019294
0.041463371366262436 0.4930332261521972
0.043127115815877914 0.5037513397642015
0.04428872838616371 0.5144694533762058
0.04530612379312515 0.5251875669882101
0.04617122560739517 0.5359056806002144
0.047045815736055374 0.5466237942122186
0.04741716384887695 0.5573419078242229
0.0484234020113945 0.5680600214362272
0.04925669729709625 0.5787781350482315
0.05019143968820572 0.5894962486602358
0.05120030418038368 0.6002143622722401
0.05124211311340332 0.6109324758842444
0.05130619928240776 0.6216505894962486
0.05141700804233551 0.632368703108253
0.05155540630221367 0.6430868167202572
0.05185043811798096 0.6538049303322615
0.05207402631640434 0.6645230439442658
0.05232963711023331 0.6752411575562701
0.05280912667512894 0.6859592711682744
0.053358133882284164 0.6966773847802786
0.05377742648124695 0.707395498392283
0.054475028067827225 0.7181136120042872
0.05522729083895683 0.7288317256162915
0.05604858323931694 0.7395498392282959
0.056713808327913284 0.7502679528403001
0.05780602619051933 0.7609860664523044
0.05868903920054436 0.7717041800643086
0.05919240787625313 0.782422293676313
0.06036115065217018 0.7931404072883173
0.061365943402051926 0.8038585209003215
0.062030255794525146 0.8145766345123259
0.06288214027881622 0.8252947481243301
0.06434697657823563 0.8360128617363344
0.06488704681396484 0.8467309753483387
0.0659259632229805 0.857449088960343
0.0665462464094162 0.8681672025723473
0.06862491369247437 0.8788853161843515
0.07009977102279663 0.8896034297963559
0.07278458774089813 0.9003215434083601
0.07481439411640167 0.9110396570203644
0.07633133232593536 0.9217577706323687
0.07679997384548187 0.932475884244373
0.07679998874664307 0.9431939978563773
0.07679998874664307 0.9539121114683816
0.07679999619722366 0.9646302250803859
0.07680000364780426 0.9753483386923901
0.07680000364780426 0.9860664523043944
0.07680001109838486 0.9967845659163987
0.07680001854896545 1.0


==> figures/eval/baseline/PointNet/l2/geoa3.txt <==
0.17902033030986786 0.0
0.2711142301559448 0.010718113612004287
0.28787586092948914 0.021436227224008574
0.2913011908531189 0.03215434083601286
0.2928925156593323 0.04287245444801715
0.29363512992858887 0.05359056806002144
0.2952595055103302 0.06430868167202572
0.29656273126602173 0.07502679528403002
0.30495160818099976 0.0857449088960343
0.37956738471984863 0.09646302250803858
0.42465174198150635 0.10718113612004287
0.46059414744377136 0.11789924973204716
0.49062228202819824 0.12861736334405144
0.5047293305397034 0.13933547695605572
0.5415451526641846 0.15005359056806003
0.5820606350898743 0.1607717041800643
0.6195541620254517 0.1714898177920686
0.6776310205459595 0.18220793140407288
0.7164077162742615 0.19292604501607716
0.7826205492019653 0.20364415862808147
0.8421409130096436 0.21436227224008575
0.892796516418457 0.22508038585209003
0.9284245371818542 0.2357984994640943
0.9831632375717163 0.2465166130760986
1.025755524635315 0.2572347266881029
1.068136215209961 0.2679528403001072
1.1055220365524292 0.27867095391211144
1.145214319229126 0.28938906752411575
1.193079948425293 0.30010718113612006
1.2397518157958984 0.3108252947481243
1.3035622835159302 0.3215434083601286
1.3274133205413818 0.3322615219721329
1.3980329036712646 0.3429796355841372
1.4667173624038696 0.3536977491961415
1.5098726749420166 0.36441586280814575
1.559657096862793 0.37513397642015006
1.6394939422607422 0.3858520900321543
1.729903221130371 0.3965702036441586
1.771573543548584 0.40728831725616294
1.8217382431030273 0.4180064308681672
1.8728199005126953 0.4287245444801715
1.9515122175216675 0.43944265809217575
2.015819549560547 0.45016077170418006
2.0607492923736572 0.4608788853161844
2.147244930267334 0.4715969989281886
2.2314021587371826 0.48231511254019294
2.375102996826172 0.4930332261521972
2.458057403564453 0.5037513397642015
2.545527696609497 0.5144694533762058
2.637852907180786 0.5251875669882101
2.761209726333618 0.5359056806002144
2.8427679538726807 0.5466237942122186
2.960237979888916 0.5573419078242229
3.089717388153076 0.5680600214362272
3.1158437728881836 0.5787781350482315
3.1950840950012207 0.5894962486602358
3.2968082427978516 0.6002143622722401
3.3649747371673584 0.6109324758842444
3.4443416595458984 0.6216505894962486
3.5452380180358887 0.632368703108253
3.687060832977295 0.6430868167202572
3.7734456062316895 0.6538049303322615
3.939026117324829 0.6645230439442658
4.073013782501221 0.6752411575562701
4.21929407119751 0.6859592711682744
4.494046211242676 0.6966773847802786
4.616288185119629 0.707395498392283
4.716553688049316 0.7181136120042872
4.858731746673584 0.7288317256162915
5.034384727478027 0.7395498392282959
5.251590728759766 0.7502679528403001
5.6400651931762695 0.7609860664523044
5.831152439117432 0.7717041800643086
6.079829216003418 0.782422293676313
6.418476104736328 0.7931404072883173
7.061076641082764 0.8038585209003215
7.398914337158203 0.8145766345123259
8.381025314331055 0.8252947481243301
8.730537414550781 0.8360128617363344
9.483236312866211 0.8467309753483387
10.036789894104004 0.857449088960343
10.739034652709961 0.8681672025723473
11.819826126098633 0.8788853161843515
12.665775299072266 0.8896034297963559
13.337451934814453 0.9003215434083601
14.914129257202148 0.9110396570203644
16.57908058166504 0.9217577706323687
18.5208740234375 0.932475884244373
22.028841018676758 0.9431939978563773
23.594276428222656 0.9539121114683816
28.48845672607422 0.9646302250803859
3360.480712890625 0.9753483386923901
3428.0869140625 0.9860664523043944
3449.19091796875 0.9967845659163987
3481.863525390625 1.0


==> figures/eval/baseline/PointNet/l2/gsda.txt <==
0.28965845704078674 0.0
0.2921581566333771 0.010718113612004287
0.2967671751976013 0.021436227224008574
0.29865676164627075 0.03215434083601286
0.30009573698043823 0.04287245444801715
0.30151671171188354 0.05359056806002144
0.30373695492744446 0.06430868167202572
0.3052780330181122 0.07502679528403002
0.3064461946487427 0.0857449088960343
0.30750370025634766 0.09646302250803858
0.3082784414291382 0.10718113612004287
0.3090673089027405 0.11789924973204716
0.30991101264953613 0.12861736334405144
0.31101566553115845 0.13933547695605572
0.3162866532802582 0.15005359056806003
0.3230934143066406 0.1607717041800643
0.32828596234321594 0.1714898177920686
0.3418448269367218 0.18220793140407288
0.3610573410987854 0.19292604501607716
0.4781390428543091 0.20364415862808147
0.7381681799888611 0.21436227224008575
0.8879510760307312 0.22508038585209003
1.0298724174499512 0.2357984994640943
1.149213194847107 0.2465166130760986
1.2517223358154297 0.2572347266881029
1.4182888269424438 0.2679528403001072
1.5544731616973877 0.27867095391211144
1.6564406156539917 0.28938906752411575
1.7515383958816528 0.30010718113612006
1.8628630638122559 0.3108252947481243
1.926721215248108 0.3215434083601286
2.019578218460083 0.3322615219721329
2.1477131843566895 0.3429796355841372
2.2617480754852295 0.3536977491961415
2.344430923461914 0.36441586280814575
2.4168355464935303 0.37513397642015006
2.4636332988739014 0.3858520900321543
2.5713791847229004 0.3965702036441586
2.7263588905334473 0.40728831725616294
2.8609507083892822 0.4180064308681672
2.9184536933898926 0.4287245444801715
3.0334973335266113 0.43944265809217575
3.139026641845703 0.45016077170418006
3.319404125213623 0.4608788853161844
3.4137215614318848 0.4715969989281886
3.5076708793640137 0.48231511254019294
3.6318016052246094 0.4930332261521972
3.715656280517578 0.5037513397642015
3.8317084312438965 0.5144694533762058
3.9688220024108887 0.5251875669882101
4.045609474182129 0.5359056806002144
4.134212970733643 0.5466237942122186
4.389433860778809 0.5573419078242229
4.568902015686035 0.5680600214362272
4.706830024719238 0.5787781350482315
4.836071968078613 0.5894962486602358
4.988401889801025 0.6002143622722401
5.116338729858398 0.6109324758842444
5.342929363250732 0.6216505894962486
5.523096084594727 0.632368703108253
5.708209991455078 0.6430868167202572
5.917635917663574 0.6538049303322615
6.018383026123047 0.6645230439442658
6.300012588500977 0.6752411575562701
6.61750602722168 0.6859592711682744
6.836825370788574 0.6966773847802786
7.094308376312256 0.707395498392283
7.212860107421875 0.7181136120042872
7.5504560470581055 0.7288317256162915
7.7839813232421875 0.7395498392282959
8.001885414123535 0.7502679528403001
8.29983901977539 0.7609860664523044
8.607929229736328 0.7717041800643086
8.708620071411133 0.782422293676313
9.029783248901367 0.7931404072883173
9.41968822479248 0.8038585209003215
9.695673942565918 0.8145766345123259
10.033744812011719 0.8252947481243301
10.370695114135742 0.8360128617363344
10.842314720153809 0.8467309753483387
11.598997116088867 0.857449088960343
12.299266815185547 0.8681672025723473
13.059835433959961 0.8788853161843515
13.72012710571289 0.8896034297963559
14.317771911621094 0.9003215434083601
15.455053329467773 0.9110396570203644
16.589157104492188 0.9217577706323687
19.105846405029297 0.932475884244373
21.608776092529297 0.9431939978563773
24.982646942138672 0.9539121114683816
29.698286056518555 0.9646302250803859
3406.6103515625 0.9753483386923901
3427.45166015625 0.9860664523043944
3443.530517578125 0.9967845659163987
3481.863525390625 1.0


==> figures/eval/baseline/PointNet/l2/ours.txt <==
5.74272462472436e-06 0.0
0.00022580494987778366 0.010718113612004287
0.0006753988564014435 0.021436227224008574
0.0015145298093557358 0.03215434083601286
0.0022417190484702587 0.04287245444801715
0.007305727805942297 0.05359056806002144
0.018521014600992203 0.06430868167202572
0.031035302206873894 0.07502679528403002
0.03847178816795349 0.0857449088960343
0.045689359307289124 0.09646302250803858
0.051767587661743164 0.10718113612004287
0.057261914014816284 0.11789924973204716
0.06259164959192276 0.12861736334405144
0.06706033647060394 0.13933547695605572
0.07255026698112488 0.15005359056806003
0.07645860314369202 0.1607717041800643
0.08391153812408447 0.1714898177920686
0.08894636482000351 0.18220793140407288
0.09228526055812836 0.19292604501607716
0.09551993012428284 0.20364415862808147
0.09951361268758774 0.21436227224008575
0.10695747286081314 0.22508038585209003
0.11096157878637314 0.2357984994640943
0.1141456812620163 0.2465166130760986
0.11711356043815613 0.2572347266881029
0.12128762900829315 0.2679528403001072
0.12432261556386948 0.27867095391211144
0.12878374755382538 0.28938906752411575
0.13153602182865143 0.30010718113612006
0.1354650855064392 0.3108252947481243
0.13998977839946747 0.3215434083601286
0.14424268901348114 0.3322615219721329
0.1481701135635376 0.3429796355841372
0.15226900577545166 0.3536977491961415
0.15789522230625153 0.36441586280814575
0.16229891777038574 0.37513397642015006
0.16527539491653442 0.3858520900321543
0.1711035966873169 0.3965702036441586
0.17450091242790222 0.40728831725616294
0.17841307818889618 0.4180064308681672
0.18361550569534302 0.4287245444801715
0.18709400296211243 0.43944265809217575
0.19239503145217896 0.45016077170418006
0.19571629166603088 0.4608788853161844
0.19937142729759216 0.4715969989281886
0.20469672977924347 0.48231511254019294
0.20967240631580353 0.4930332261521972
0.2139187753200531 0.5037513397642015
0.21808843314647675 0.5144694533762058
0.22125884890556335 0.5251875669882101
0.2278866469860077 0.5359056806002144
0.23222757875919342 0.5466237942122186
0.24228806793689728 0.5573419078242229
0.24887610971927643 0.5680600214362272
0.2538450360298157 0.5787781350482315
0.25842398405075073 0.5894962486602358
0.26196980476379395 0.6002143622722401
0.2696741819381714 0.6109324758842444
0.2726530134677887 0.6216505894962486
0.2797735929489136 0.632368703108253
0.28698253631591797 0.6430868167202572
0.29345107078552246 0.6538049303322615
0.3021228313446045 0.6645230439442658
0.3097646236419678 0.6752411575562701
0.31670141220092773 0.6859592711682744
0.3266199231147766 0.6966773847802786
0.33637166023254395 0.707395498392283
0.3431345224380493 0.7181136120042872
0.3531795144081116 0.7288317256162915
0.3652213215827942 0.7395498392282959
0.3715062141418457 0.7502679528403001
0.38440415263175964 0.7609860664523044
0.39226317405700684 0.7717041800643086
0.4021245837211609 0.782422293676313
0.41557613015174866 0.7931404072883173
0.4297333359718323 0.8038585209003215
0.44145429134368896 0.8145766345123259
0.4620073139667511 0.8252947481243301
0.47343170642852783 0.8360128617363344
0.48972514271736145 0.8467309753483387
0.5138598084449768 0.857449088960343
0.5406948924064636 0.8681672025723473
0.5633533000946045 0.8788853161843515
0.5905181765556335 0.8896034297963559
0.6377739310264587 0.9003215434083601
0.6970477104187012 0.9110396570203644
0.7290947437286377 0.9217577706323687
0.8261264562606812 0.932475884244373
0.9363014698028564 0.9431939978563773
0.994398832321167 0.9539121114683816
1.188563346862793 0.9646302250803859
1.4677307605743408 0.9753483386923901
2.2346487045288086 0.9860664523043944
4.637876987457275 0.9967845659163987
6.0357513427734375 1.0


==> figures/eval/baseline/PointNet/l2/si_adv.txt <==
0.10925319790840149 0.0
0.13328109681606293 0.010718113612004287
0.14121416211128235 0.021436227224008574
0.14717623591423035 0.03215434083601286
0.15052081644535065 0.04287245444801715
0.1505277007818222 0.05359056806002144
0.1505279242992401 0.06430868167202572
0.150528222322464 0.07502679528403002
0.1505284309387207 0.0857449088960343
0.15052944421768188 0.09646302250803858
0.15053090453147888 0.10718113612004287
0.15055283904075623 0.11789924973204716
0.22890852391719818 0.12861736334405144
0.24035634100437164 0.13933547695605572
0.24814172089099884 0.15005359056806003
0.2564479112625122 0.1607717041800643
0.2616276144981384 0.1714898177920686
0.2673358917236328 0.18220793140407288
0.27517232298851013 0.19292604501607716
0.2792438864707947 0.20364415862808147
0.28521761298179626 0.21436227224008575
0.28864192962646484 0.22508038585209003
0.2919754087924957 0.2357984994640943
0.2956477999687195 0.2465166130760986
0.299381285905838 0.2572347266881029
0.30270814895629883 0.2679528403001072
0.3050720989704132 0.27867095391211144
0.30837905406951904 0.28938906752411575
0.31123703718185425 0.30010718113612006
0.31530338525772095 0.3108252947481243
0.3184068500995636 0.3215434083601286
0.3256860673427582 0.3322615219721329
0.3300415277481079 0.3429796355841372
0.3403264880180359 0.3536977491961415
0.34900981187820435 0.36441586280814575
0.3638973534107208 0.37513397642015006
0.3818696141242981 0.3858520900321543
0.3942381739616394 0.3965702036441586
0.405073344707489 0.40728831725616294
0.411647766828537 0.4180064308681672
0.4165306091308594 0.4287245444801715
0.42162802815437317 0.43944265809217575
0.42704683542251587 0.45016077170418006
0.43382886052131653 0.4608788853161844
0.4373928904533386 0.4715969989281886
0.4456787705421448 0.48231511254019294
0.4520953893661499 0.4930332261521972
0.46226149797439575 0.5037513397642015
0.47157520055770874 0.5144694533762058
0.47881826758384705 0.5251875669882101
0.4827810525894165 0.5359056806002144
0.49312543869018555 0.5466237942122186
0.5029188394546509 0.5573419078242229
0.5210908651351929 0.5680600214362272
0.5355837345123291 0.5787781350482315
0.5474669337272644 0.5894962486602358
0.5613181591033936 0.6002143622722401
0.570432186126709 0.6109324758842444
0.583084762096405 0.6216505894962486
0.5944826602935791 0.632368703108253
0.6038126349449158 0.6430868167202572
0.6116012334823608 0.6538049303322615
0.6182687282562256 0.6645230439442658
0.6263946890830994 0.6752411575562701
0.6426644921302795 0.6859592711682744
0.6649385690689087 0.6966773847802786
0.6789343357086182 0.707395498392283
0.6931512951850891 0.7181136120042872
0.7053883075714111 0.7288317256162915
0.7315942645072937 0.7395498392282959
0.7532272338867188 0.7502679528403001
0.7844504714012146 0.7609860664523044
0.7983684539794922 0.7717041800643086
0.8092519044876099 0.782422293676313
0.8220666646957397 0.7931404072883173
0.8407877683639526 0.8038585209003215
0.8595921993255615 0.8145766345123259
0.8859411478042603 0.8252947481243301
0.9094682931900024 0.8360128617363344
0.9246152639389038 0.8467309753483387
0.947952926158905 0.857449088960343
0.9863711595535278 0.8681672025723473
1.0748292207717896 0.8788853161843515
1.133258581161499 0.8896034297963559
1.160955548286438 0.9003215434083601
1.2265570163726807 0.9110396570203644
1.2911216020584106 0.9217577706323687
1.4308772087097168 0.932475884244373
1.6151440143585205 0.9431939978563773
1.6841366291046143 0.9539121114683816
1.9081411361694336 0.9646302250803859
2.3402175903320312 0.9753483386923901
3.5545966625213623 0.9860664523043944
6.439766883850098 0.9967845659163987
7.9758453369140625 1.0


==> figures/eval/baseline/PointNet/smooth/geoa3.txt <==
0.0 0.0
0.0 0.010718113612004287
0.0 0.021436227224008574
0.0005502650747075677 0.03215434083601286
0.0006487246137112379 0.04287245444801715
0.0006828090408816934 0.05359056806002144
0.0007424881914630532 0.06430868167202572
0.0007774786790832877 0.07502679528403002
0.0008007092401385307 0.0857449088960343
0.0008155980613082647 0.09646302250803858
0.0008407185086980462 0.10718113612004287
0.0008546204771846533 0.11789924973204716
0.0008806628757156432 0.12861736334405144
0.0009022164158523083 0.13933547695605572
0.000930124893784523 0.15005359056806003
0.0009599241311661899 0.1607717041800643
0.0009747445001266897 0.1714898177920686
0.0009875297546386719 0.18220793140407288
0.0010010513942688704 0.19292604501607716
0.001012043678201735 0.20364415862808147
0.0010226943995803595 0.21436227224008575
0.001038942951709032 0.22508038585209003
0.0010592774488031864 0.2357984994640943
0.001080057118088007 0.2465166130760986
0.0010952254524454474 0.2572347266881029
0.001122217858210206 0.2679528403001072
0.0011430683080106974 0.27867095391211144
0.0011727109085768461 0.28938906752411575
0.001203139778226614 0.30010718113612006
0.0012153058778494596 0.3108252947481243
0.0012260604416951537 0.3215434083601286
0.0012445144820958376 0.3322615219721329
0.0012637295294553041 0.3429796355841372
0.0012817783281207085 0.3536977491961415
0.001303074648603797 0.36441586280814575
0.0013294328236952424 0.37513397642015006
0.0013502028305083513 0.3858520900321543
0.0013794463593512774 0.3965702036441586
0.0013988089049234986 0.40728831725616294
0.001413012738339603 0.4180064308681672
0.0014286779332906008 0.4287245444801715
0.00144576421007514 0.43944265809217575
0.0014634209219366312 0.45016077170418006
0.0014832793967798352 0.4608788853161844
0.0015067309141159058 0.4715969989281886
0.0015257487539201975 0.48231511254019294
0.001554741756990552 0.4930332261521972
0.0015788262244313955 0.5037513397642015
0.0016025016084313393 0.5144694533762058
0.0016353840474039316 0.5251875669882101
0.0016620360547676682 0.5359056806002144
0.001694767503067851 0.5466237942122186
0.0017294343560934067 0.5573419078242229
0.001742485910654068 0.5680600214362272
0.0017589787021279335 0.5787781350482315
0.0017745746299624443 0.5894962486602358
0.0018003247678279877 0.6002143622722401
0.0018193998839706182 0.6109324758842444
0.0018597960006445646 0.6216505894962486
0.0018800951074808836 0.632368703108253
0.0018996127182617784 0.6430868167202572
0.0019241110421717167 0.6538049303322615
0.0019463407807052135 0.6645230439442658
0.0019759535789489746 0.6752411575562701
0.002003998029977083 0.6859592711682744
0.0020220070146024227 0.6966773847802786
0.0020404430106282234 0.707395498392283
0.002075434196740389 0.7181136120042872
0.002113513182848692 0.7288317256162915
0.0021460275165736675 0.7395498392282959
0.0021862725261598825 0.7502679528403001
0.0022165158297866583 0.7609860664523044
0.0022528544068336487 0.7717041800643086
0.0022898418828845024 0.782422293676313
0.002325421664863825 0.7931404072883173
0.0023448981810361147 0.8038585209003215
0.002374126110225916 0.8145766345123259
0.002437461633235216 0.8252947481243301
0.00247142743319273 0.8360128617363344
0.002515605418011546 0.8467309753483387
0.0025503463111817837 0.857449088960343
0.0025956742465496063 0.8681672025723473
0.0026340531185269356 0.8788853161843515
0.00267293443903327 0.8896034297963559
0.002736148424446583 0.9003215434083601
0.0028130137361586094 0.9110396570203644
0.002856026403605938 0.9217577706323687
0.0029782408382743597 0.932475884244373
0.003036057809367776 0.9431939978563773
0.0031248601153492928 0.9539121114683816
0.003231456270441413 0.9646302250803859
0.0033482136204838753 0.9753483386923901
0.0036500669084489346 0.9860664523043944
0.004382548853754997 0.9967845659163987
0.0065779429860413074 1.0


==> figures/eval/baseline/PointNet/smooth/gsda.txt <==
0.0 0.0
0.0 0.010718113612004287
0.0 0.021436227224008574
0.0003699404769577086 0.03215434083601286
0.0004723563324660063 0.04287245444801715
0.0005757893086411059 0.05359056806002144
0.0006164144724607468 0.06430868167202572
0.0006463871104642749 0.07502679528403002
0.0006941172759979963 0.0857449088960343
0.0007311455556191504 0.09646302250803858
0.0007609252352267504 0.10718113612004287
0.0007813017582520843 0.11789924973204716
0.000796146341599524 0.12861736334405144
0.0008203386096283793 0.13933547695605572
0.0008352671284228563 0.15005359056806003
0.0008577750413678586 0.1607717041800643
0.0008730610134080052 0.1714898177920686
0.0008859873632900417 0.18220793140407288
0.0008928056922741234 0.19292604501607716
0.0009086055215448141 0.20364415862808147
0.0009267014102078974 0.21436227224008575
0.0009384514996781945 0.22508038585209003
0.0009481244487687945 0.2357984994640943
0.0009605385130271316 0.2465166130760986
0.0009729489684104919 0.2572347266881029
0.000982801429927349 0.2679528403001072
0.0009992714039981365 0.27867095391211144
0.001018298207782209 0.28938906752411575
0.0010330132208764553 0.30010718113612006
0.0010478252079337835 0.3108252947481243
0.0010630243923515081 0.3215434083601286
0.0010746201733127236 0.3322615219721329
0.0010976734338328242 0.3429796355841372
0.0011048774467781186 0.3536977491961415
0.0011268708622083068 0.36441586280814575
0.0011425201082602143 0.37513397642015006
0.0011585978791117668 0.3858520900321543
0.001176847843453288 0.3965702036441586
0.0011966689489781857 0.40728831725616294
0.0012168699176982045 0.4180064308681672
0.0012365647125989199 0.4287245444801715
0.0012527049984782934 0.43944265809217575
0.001280267140828073 0.45016077170418006
0.0012909763026982546 0.4608788853161844
0.0013039582408964634 0.4715969989281886
0.001324315438978374 0.48231511254019294
0.0013371480163186789 0.4930332261521972
0.0013625898864120245 0.5037513397642015
0.0013806511415168643 0.5144694533762058
0.0013923193328082561 0.5251875669882101
0.0014100957196205854 0.5359056806002144
0.0014366982504725456 0.5466237942122186
0.0014497876400128007 0.5573419078242229
0.0014580149436369538 0.5680600214362272
0.0014742653584107757 0.5787781350482315
0.001496173208579421 0.5894962486602358
0.001530511537566781 0.6002143622722401
0.0015560955507680774 0.6109324758842444
0.0015858625993132591 0.6216505894962486
0.0016089248238131404 0.632368703108253
0.0016306410543620586 0.6430868167202572
0.0016609735321253538 0.6538049303322615
0.0016843470511958003 0.6645230439442658
0.0017067654989659786 0.6752411575562701
0.001728600705973804 0.6859592711682744
0.0017465273849666119 0.6966773847802786
0.0017731001134961843 0.707395498392283
0.0017934769857674837 0.7181136120042872
0.0018127093790099025 0.7288317256162915
0.0018443416338413954 0.7395498392282959
0.0018642267677932978 0.7502679528403001
0.0019132299348711967 0.7609860664523044
0.00196716096252203 0.7717041800643086
0.0019888083916157484 0.782422293676313
0.0020307376980781555 0.7931404072883173
0.002075009513646364 0.8038585209003215
0.0021218317560851574 0.8145766345123259
0.002170293591916561 0.8252947481243301
0.00222332077100873 0.8360128617363344
0.0022723034489899874 0.8467309753483387
0.00232305028475821 0.857449088960343
0.002372438320890069 0.8681672025723473
0.002425328828394413 0.8788853161843515
0.0024892836809158325 0.8896034297963559
0.002557405736297369 0.9003215434083601
0.002620405051857233 0.9110396570203644
0.0026742832269519567 0.9217577706323687
0.0027571595273911953 0.932475884244373
0.0029001671355217695 0.9431939978563773
0.002980269957333803 0.9539121114683816
0.0031419990118592978 0.9646302250803859
0.0033257794566452503 0.9753483386923901
0.0035743999760597944 0.9860664523043944
0.00414222851395607 0.9967845659163987
0.006853330880403519 1.0


==> figures/eval/baseline/PointNet/smooth/ours.txt <==
0.00010490576096344739 0.0
0.0002963535953313112 0.010718113612004287
0.00038081523962318897 0.021436227224008574
0.00041757518192753196 0.03215434083601286
0.0004451004206202924 0.04287245444801715
0.0004877346509601921 0.05359056806002144
0.0005031127366237342 0.06430868167202572
0.0005167165072634816 0.07502679528403002
0.000541849818546325 0.0857449088960343
0.0005756639875471592 0.09646302250803858
0.0006042046588845551 0.10718113612004287
0.0006160425255075097 0.11789924973204716
0.0006370229530148208 0.12861736334405144
0.0006506508216261864 0.13933547695605572
0.0006625562673434615 0.15005359056806003
0.0006786658777855337 0.1607717041800643
0.0007014337461441755 0.1714898177920686
0.0007173955673351884 0.18220793140407288
0.000736354966647923 0.19292604501607716
0.0007571174646727741 0.20364415862808147
0.0007837523589842021 0.21436227224008575
0.0008038431406021118 0.22508038585209003
0.0008317644242197275 0.2357984994640943
0.000859071034938097 0.2465166130760986
0.0008755018352530897 0.2572347266881029
0.000906214234419167 0.2679528403001072
0.00093741191085428 0.27867095391211144
0.0009532290860079229 0.28938906752411575
0.0009646537946537137 0.30010718113612006
0.0009887497872114182 0.3108252947481243
0.001013964880257845 0.3215434083601286
0.0010268082842230797 0.3322615219721329
0.0010592661565169692 0.3429796355841372
0.0010807036887854338 0.3536977491961415
0.0011028129374608397 0.36441586280814575
0.0011213331017643213 0.37513397642015006
0.001141345128417015 0.3858520900321543
0.0011731479316949844 0.3965702036441586
0.0011909580789506435 0.40728831725616294
0.001208751113153994 0.4180064308681672
0.0012314398773014545 0.4287245444801715
0.001256336341612041 0.43944265809217575
0.0012850187486037612 0.45016077170418006
0.0012996126897633076 0.4608788853161844
0.0013108141720294952 0.4715969989281886
0.0013297415571287274 0.48231511254019294
0.001359852496534586 0.4930332261521972
0.0013747571501880884 0.5037513397642015
0.0013963445089757442 0.5144694533762058
0.0014314905274659395 0.5251875669882101
0.0014592697843909264 0.5359056806002144
0.0014717001467943192 0.5466237942122186
0.0014856578782200813 0.5573419078242229
0.001505562337115407 0.5680600214362272
0.001534045790322125 0.5787781350482315
0.0015719619113951921 0.5894962486602358
0.001594772795215249 0.6002143622722401
0.0016093587037175894 0.6109324758842444
0.0016390281962230802 0.6216505894962486
0.001668191747739911 0.632368703108253
0.0016871151747182012 0.6430868167202572
0.0017119285184890032 0.6538049303322615
0.0017373946029692888 0.6645230439442658
0.001781015656888485 0.6752411575562701
0.001813695766031742 0.6859592711682744
0.0018423199653625488 0.6966773847802786
0.0018904455937445164 0.707395498392283
0.001928156241774559 0.7181136120042872
0.0019604950211942196 0.7288317256162915
0.001984595786780119 0.7395498392282959
0.0020106963347643614 0.7502679528403001
0.002050358336418867 0.7609860664523044
0.0020832791924476624 0.7717041800643086
0.0021273992024362087 0.782422293676313
0.002148648723959923 0.7931404072883173
0.0021819141693413258 0.8038585209003215
0.002202575094997883 0.8145766345123259
0.0022616619244217873 0.8252947481243301
0.0023043868131935596 0.8360128617363344
0.0023687079083174467 0.8467309753483387
0.0024051847867667675 0.857449088960343
0.0024483436718583107 0.8681672025723473
0.0024808840826153755 0.8788853161843515
0.0025203111581504345 0.8896034297963559
0.002557778265327215 0.9003215434083601
0.0026431786827743053 0.9110396570203644
0.0027053970843553543 0.9217577706323687
0.00277914572507143 0.932475884244373
0.0029108982998877764 0.9431939978563773
0.0030008130706846714 0.9539121114683816
0.003113619051873684 0.9646302250803859
0.0032976751681417227 0.9753483386923901
0.0035808496177196503 0.9860664523043944
0.004472637549042702 0.9967845659163987
0.007022898644208908 1.0


==> figures/eval/baseline/PointNet/smooth/si_adv.txt <==
0.00017334433505311608 0.0
0.00022556964540854096 0.010718113612004287
0.0002637823636177927 0.021436227224008574
0.0003034502442460507 0.03215434083601286
0.0003395637031644583 0.04287245444801715
0.00036805274430662394 0.05359056806002144
0.0004248701152391732 0.06430868167202572
0.00044258165871724486 0.07502679528403002
0.00046344264410436153 0.0857449088960343
0.000489777943585068 0.09646302250803858
0.0005245481734164059 0.10718113612004287
0.0005449863383546472 0.11789924973204716
0.0005602950695902109 0.12861736334405144
0.000578502775169909 0.13933547695605572
0.0005981259746477008 0.15005359056806003
0.0006188723491504788 0.1607717041800643
0.0006292385514825583 0.1714898177920686
0.0006551057449541986 0.18220793140407288
0.0006710042944177985 0.19292604501607716
0.0006850011995993555 0.20364415862808147
0.0007028677500784397 0.21436227224008575
0.0007141984533518553 0.22508038585209003
0.0007257958641275764 0.2357984994640943
0.0007360450690612197 0.2465166130760986
0.0007441309280693531 0.2572347266881029
0.0007561204256489873 0.2679528403001072
0.0007634611101821065 0.27867095391211144
0.0007715073879808187 0.28938906752411575
0.0007818992016837001 0.30010718113612006
0.0008011290337890387 0.3108252947481243
0.0008077527745626867 0.3215434083601286
0.0008172220550477505 0.3322615219721329
0.0008239449234679341 0.3429796355841372
0.0008352361619472504 0.3536977491961415
0.000845431350171566 0.36441586280814575
0.00085691042477265 0.37513397642015006
0.000865951064042747 0.3858520900321543
0.0008734363364055753 0.3965702036441586
0.0008821079973131418 0.40728831725616294
0.0008909302996471524 0.4180064308681672
0.0009043699828907847 0.4287245444801715
0.0009088642545975745 0.43944265809217575
0.0009163699578493834 0.45016077170418006
0.0009298410732299089 0.4608788853161844
0.0009432295337319374 0.4715969989281886
0.0009595460724085569 0.48231511254019294
0.0009715233463793993 0.4930332261521972
0.0009798938408493996 0.5037513397642015
0.000998980482108891 0.5144694533762058
0.0010103742824867368 0.5251875669882101
0.0010214652866125107 0.5359056806002144
0.0010356688871979713 0.5466237942122186
0.0010538625065237284 0.5573419078242229
0.0010614385828375816 0.5680600214362272
0.001075363252311945 0.5787781350482315
0.001097845146432519 0.5894962486602358
0.0011097609531134367 0.6002143622722401
0.0011353770969435573 0.6109324758842444
0.0011535936500877142 0.6216505894962486
0.001180594670586288 0.632368703108253
0.0012040657456964254 0.6430868167202572
0.0012130893301218748 0.6538049303322615
0.0012458208948373795 0.6645230439442658
0.0012760626850649714 0.6752411575562701
0.0013219129759818316 0.6859592711682744
0.0013782164314761758 0.6966773847802786
0.0014027884462848306 0.707395498392283
0.0014329524710774422 0.7181136120042872
0.0014534695073962212 0.7288317256162915
0.0014757667668163776 0.7395498392282959
0.001500881277024746 0.7502679528403001
0.0015536376740783453 0.7609860664523044
0.0015675983158871531 0.7717041800643086
0.0016167983412742615 0.782422293676313
0.0016669847536832094 0.7931404072883173
0.001714986516162753 0.8038585209003215
0.001754584489390254 0.8145766345123259
0.0018194140866398811 0.8252947481243301
0.0018656383035704494 0.8360128617363344
0.0019144563702866435 0.8467309753483387
0.0019420377211645246 0.857449088960343
0.0020186854526400566 0.8681672025723473
0.0020734923891723156 0.8788853161843515
0.002151802647858858 0.8896034297963559
0.0022085425443947315 0.9003215434083601
0.0022951606661081314 0.9110396570203644
0.002369972877204418 0.9217577706323687
0.002448954153805971 0.932475884244373
0.002616109326481819 0.9431939978563773
0.0027137272991240025 0.9539121114683816
0.002965917345136404 0.9646302250803859
0.0031389170326292515 0.9753483386923901
0.0033727469854056835 0.9860664523043944
0.003942384850233793 0.9967845659163987
0.006922449916601181 1.0


==> figures/eval/baseline/PointNet2SSG/cd/geoa3.txt <==
6.460158328991383e-05 0.0
0.00014626976917497814 0.010384215991692628
0.00019927731773350388 0.020768431983385256
0.00021764707344118506 0.03115264797507788
0.0002302636275999248 0.04153686396677051
0.00024047645274549723 0.05192107995846314
0.00025454102433286607 0.06230529595015576
0.0002710559347178787 0.07268951194184839
0.000282168883131817 0.08307372793354102
0.0002896710648201406 0.09345794392523364
0.00029406690737232566 0.10384215991692627
0.0002960941637866199 0.1142263759086189
0.0002973388764075935 0.12461059190031153
0.0002987218031194061 0.13499480789200416
0.0002998017007485032 0.14537902388369678
0.0003005964681506157 0.1557632398753894
0.0003009499632753432 0.16614745586708204
0.00030158605659380555 0.17653167185877466
0.00030217389576137066 0.18691588785046728
0.000302637810818851 0.19730010384215993
0.0003034892142750323 0.20768431983385255
0.0003041656455025077 0.21806853582554517
0.00030825508292764425 0.2284527518172378
0.00032294599805027246 0.23883696780893043
0.0003360770351719111 0.24922118380062305
0.00034283066634088755 0.25960539979231567
0.00035165261942893267 0.2699896157840083
0.00036020635161548853 0.2803738317757009
0.00037370415520854294 0.29075804776739356
0.0003834521630778909 0.3011422637590862
0.00038943951949477196 0.3115264797507788
0.00039801615639589727 0.32191069574247144
0.00040540064219385386 0.3322949117341641
0.0004117253702133894 0.3426791277258567
0.00041844253428280354 0.3530633437175493
0.00042671457049436867 0.363447559709242
0.00043069716775789857 0.37383177570093457
0.00043549848487600684 0.3842159916926272
0.0004411818226799369 0.39460020768431986
0.00044641789281740785 0.40498442367601245
0.0004583544214256108 0.4153686396677051
0.0004665137967094779 0.4257528556593977
0.00047339522279798985 0.43613707165109034
0.00047983613330870867 0.446521287642783
0.0004827118245884776 0.4569055036344756
0.000488359946757555 0.4672897196261682
0.0004929073620587587 0.47767393561786087
0.0004984166007488966 0.48805815160955346
0.0005064217839390039 0.4984423676012461
0.0005148528725840151 0.5088265835929388
0.0005223591579124331 0.5192107995846313
0.0005280805053189397 0.5295950155763239
0.00053435965673998 0.5399792315680166
0.0005382268573157489 0.5503634475597092
0.0005473729688674212 0.5607476635514018
0.0005521518178284168 0.5711318795430945
0.0005604920443147421 0.5815160955347871
0.0005665888311341405 0.5919003115264797
0.0005754238227382302 0.6022845275181724
0.0005851431051269174 0.612668743509865
0.0005941856652498245 0.6230529595015576
0.0006025696638971567 0.6334371754932503
0.0006106560467742383 0.6438213914849429
0.0006181253120303154 0.6542056074766355
0.000624791020527482 0.6645898234683282
0.0006313676130957901 0.6749740394600208
0.0006443853490054607 0.6853582554517134
0.0006531557883135974 0.6957424714434061
0.0006620979402214289 0.7061266874350987
0.0006740863900631666 0.7165109034267912
0.0006902612512931228 0.726895119418484
0.0007017637835815549 0.7372793354101765
0.0007139199879020452 0.7476635514018691
0.0007209035102277994 0.7580477673935618
0.0007380186580121517 0.7684319833852544
0.000759146292693913 0.778816199376947
0.0007711371872574091 0.7892004153686397
0.0007846123771741986 0.7995846313603323
0.000812715501524508 0.8099688473520249
0.0008302275673486292 0.8203530633437176
0.0008512930944561958 0.8307372793354102
0.0008684140630066395 0.8411214953271028
0.0008882485562935472 0.8515057113187954
0.0009013095404952765 0.8618899273104881
0.0009207646362483501 0.8722741433021807
0.0009527440997771919 0.8826583592938733
0.0009782033739611506 0.893042575285566
0.001006165985018015 0.9034267912772586
0.0010222818236798048 0.9138110072689511
0.0010614295024424791 0.9241952232606438
0.00109305907972157 0.9345794392523364
0.0011260474566370249 0.944963655244029
0.0011745512019842863 0.9553478712357217
0.0012165165971964598 0.9657320872274143
0.0013901322381570935 0.9761163032191069
0.0016335807740688324 0.9865005192107996
0.001946734613738954 0.9916926272066459


==> figures/eval/baseline/PointNet2SSG/cd/gsda.txt <==
4.5257511374074966e-05 0.0
9.043504542205483e-05 0.010384215991692628
0.0001325831690337509 0.020768431983385256
0.0001641461276449263 0.03115264797507788
0.00018646880926098675 0.04153686396677051
0.00020406287512741983 0.05192107995846314
0.0002120416465913877 0.06230529595015576
0.00022397024440579116 0.07268951194184839
0.0002296114107593894 0.08307372793354102
0.00024161678447853774 0.09345794392523364
0.00024927465710788965 0.10384215991692627
0.0002580620930530131 0.1142263759086189
0.0002638861769810319 0.12461059190031153
0.000266309711150825 0.13499480789200416
0.00026749097742140293 0.14537902388369678
0.0002697418676689267 0.1557632398753894
0.000271783210337162 0.16614745586708204
0.00027292920276522636 0.17653167185877466
0.0002765364188235253 0.18691588785046728
0.0002809070865623653 0.19730010384215993
0.00028232799377292395 0.20768431983385255
0.00028432736871764064 0.21806853582554517
0.000286931695882231 0.2284527518172378
0.0002892176271416247 0.23883696780893043
0.00029038666980341077 0.24922118380062305
0.00029157495009712875 0.25960539979231567
0.00029303389601409435 0.2699896157840083
0.00029496391653083265 0.2803738317757009
0.00029647635528817773 0.29075804776739356
0.0002991805667988956 0.3011422637590862
0.0003012822999153286 0.3115264797507788
0.00030339480144903064 0.32191069574247144
0.00030858389800414443 0.3322949117341641
0.00031863959156908095 0.3426791277258567
0.00032456303597427905 0.3530633437175493
0.00033079172135330737 0.363447559709242
0.00033940514549613 0.37383177570093457
0.0003468743816483766 0.3842159916926272
0.00036029331386089325 0.39460020768431986
0.0003649915161076933 0.40498442367601245
0.0003725774004124105 0.4153686396677051
0.0003770494950003922 0.4257528556593977
0.00038219813723117113 0.43613707165109034
0.000387908483389765 0.446521287642783
0.0003929329395759851 0.4569055036344756
0.00039896805537864566 0.4672897196261682
0.0004071700677741319 0.47767393561786087
0.00041440478526055813 0.48805815160955346
0.00042116129770874977 0.4984423676012461
0.000425076053943485 0.5088265835929388
0.0004296422703191638 0.5192107995846313
0.00043770624324679375 0.5295950155763239
0.0004451427375897765 0.5399792315680166
0.00045250385301187634 0.5503634475597092
0.0004643824358936399 0.5607476635514018
0.0004722285957541317 0.5711318795430945
0.0004778584698215127 0.5815160955347871
0.0004833914863411337 0.5919003115264797
0.000490112230181694 0.6022845275181724
0.0005006738938391209 0.612668743509865
0.0005061712581664324 0.6230529595015576
0.0005196733400225639 0.6334371754932503
0.0005283493082970381 0.6438213914849429
0.0005336169269867241 0.6542056074766355
0.0005398786161094904 0.6645898234683282
0.0005432296311482787 0.6749740394600208
0.0005553408991545439 0.6853582554517134
0.0005630527157336473 0.6957424714434061
0.0005759067134931684 0.7061266874350987
0.0005870865425094962 0.7165109034267912
0.0005977210821583867 0.726895119418484
0.0006087186047807336 0.7372793354101765
0.0006235046312212944 0.7476635514018691
0.0006317324587143958 0.7580477673935618
0.000656156160403043 0.7684319833852544
0.0006703785620629787 0.778816199376947
0.0006864128517918289 0.7892004153686397
0.0007198878447525203 0.7995846313603323
0.0007325281039811671 0.8099688473520249
0.000750238832551986 0.8203530633437176
0.0007664203294552863 0.8307372793354102
0.0007895684102550149 0.8411214953271028
0.000804243260063231 0.8515057113187954
0.0008223986369557679 0.8618899273104881
0.0008452358888462186 0.8722741433021807
0.0008650546660646796 0.8826583592938733
0.0008801892981864512 0.893042575285566
0.0009082108736038208 0.9034267912772586
0.0009850496426224709 0.9138110072689511
0.001020648400299251 0.9241952232606438
0.0010740109719336033 0.9345794392523364
0.0011235892307013273 0.944963655244029
0.001144046662375331 0.9553478712357217
0.0012264364631846547 0.9657320872274143
0.001377756241708994 0.9761163032191069
0.001638221787288785 0.9844236760124611


==> figures/eval/baseline/PointNet2SSG/cd/ours.txt <==
1.8370024390534923e-09 0.0
2.4470544701671315e-08 0.010384215991692628
4.792922823071422e-07 0.020768431983385256
1.1061034456361085e-05 0.03115264797507788
2.0878294890280813e-05 0.04153686396677051
2.6977209927281365e-05 0.05192107995846314
3.0408666134462692e-05 0.06230529595015576
3.8576075894525275e-05 0.07268951194184839
4.2771072912728414e-05 0.08307372793354102
4.587476360029541e-05 0.09345794392523364
4.927210102323443e-05 0.10384215991692627
5.1996026741107926e-05 0.1142263759086189
5.4377967899199575e-05 0.12461059190031153
5.796128243673593e-05 0.13499480789200416
6.036608829163015e-05 0.14537902388369678
6.521937029901892e-05 0.1557632398753894
6.975396536290646e-05 0.16614745586708204
7.466986426152289e-05 0.17653167185877466
7.811503019183874e-05 0.18691588785046728
8.062030246946961e-05 0.19730010384215993
8.370271825697273e-05 0.20768431983385255
8.824677934171632e-05 0.21806853582554517
9.191267599817365e-05 0.2284527518172378
9.506587230134755e-05 0.23883696780893043
9.76323353825137e-05 0.24922118380062305
0.00010113220196217299 0.25960539979231567
0.00010471528366906568 0.2699896157840083
0.00010780731099657714 0.2803738317757009
0.0001105681003537029 0.29075804776739356
0.00011361861106706783 0.3011422637590862
0.00011697121226461604 0.3115264797507788
0.0001198702011606656 0.32191069574247144
0.0001218011457240209 0.3322949117341641
0.00012363039422780275 0.3426791277258567
0.00012537682778201997 0.3530633437175493
0.00013225787552073598 0.363447559709242
0.00013471473357640207 0.37383177570093457
0.000138601113576442 0.3842159916926272
0.00014296943845693022 0.39460020768431986
0.00014517185627482831 0.40498442367601245
0.0001470443094149232 0.4153686396677051
0.00015087900101207197 0.4257528556593977
0.00015306952991522849 0.43613707165109034
0.0001553689653519541 0.446521287642783
0.00015828898176550865 0.4569055036344756
0.00016211712500080466 0.4672897196261682
0.000164198805578053 0.47767393561786087
0.00016738352132961154 0.48805815160955346
0.00017107298481278121 0.4984423676012461
0.0001752483076415956 0.5088265835929388
0.0001805857173167169 0.5192107995846313
0.00018413896032143384 0.5295950155763239
0.00018744939006865025 0.5399792315680166
0.00019101409998256713 0.5503634475597092
0.00019517564214766026 0.5607476635514018
0.00020022818353027105 0.5711318795430945
0.00020440455409698188 0.5815160955347871
0.00020907417638227344 0.5919003115264797
0.0002140995056834072 0.6022845275181724
0.00022004015045240521 0.612668743509865
0.00022775016259402037 0.6230529595015576
0.000233017053687945 0.6334371754932503
0.00023813087318558246 0.6438213914849429
0.00024551802198402584 0.6542056074766355
0.00025308175827376544 0.6645898234683282
0.00025679395184852183 0.6749740394600208
0.0002618627331685275 0.6853582554517134
0.0002704528160393238 0.6957424714434061
0.0002766475372482091 0.7061266874350987
0.00027824597782455385 0.7165109034267912
0.00028580083744600415 0.726895119418484
0.00029828655533492565 0.7372793354101765
0.0003036181442439556 0.7476635514018691
0.0003110553661826998 0.7580477673935618
0.00031773908995091915 0.7684319833852544
0.0003319444367662072 0.778816199376947
0.00034624687395989895 0.7892004153686397
0.00035569159081205726 0.7995846313603323
0.0003637663321569562 0.8099688473520249
0.00037320255069062114 0.8203530633437176
0.00038463587407022715 0.8307372793354102
0.000397003983380273 0.8411214953271028
0.0004067738482262939 0.8515057113187954
0.00041974399937316775 0.8618899273104881
0.00043370749335736036 0.8722741433021807
0.0004506005207076669 0.8826583592938733
0.00046556853340007365 0.893042575285566
0.0004796600842382759 0.9034267912772586
0.0005035375943407416 0.9138110072689511
0.0005291750421747565 0.9241952232606438
0.0005465220310725272 0.9345794392523364
0.0005720551707781851 0.944963655244029
0.0006551931728608906 0.9553478712357217
0.0007785626803524792 0.9595015576323987


==> figures/eval/baseline/PointNet2SSG/cd/si_adv.txt <==
7.627854938618839e-05 0.0
0.0001030460698530078 0.010384215991692628
0.00011472601909190416 0.020768431983385256
0.0001257100811926648 0.03115264797507788
0.00013902064529247582 0.04153686396677051
0.00019975606119260192 0.05192107995846314
0.00021760226809419692 0.06230529595015576
0.00022898768656887114 0.07268951194184839
0.00024470360949635506 0.08307372793354102
0.00026136194355785847 0.09345794392523364
0.0002782786323223263 0.10384215991692627
0.00029528557206504047 0.1142263759086189
0.0003145251830574125 0.12461059190031153
0.0003221755614504218 0.13499480789200416
0.0003328835591673851 0.14537902388369678
0.0003443502355366945 0.1557632398753894
0.00035607392783276737 0.16614745586708204
0.0003670071018859744 0.17653167185877466
0.00037317327223718166 0.18691588785046728
0.00037912142579443753 0.19730010384215993
0.0003923012991435826 0.20768431983385255
0.0004018977633677423 0.21806853582554517
0.00041458476334810257 0.2284527518172378
0.00042373797623440623 0.23883696780893043
0.00044027416151948273 0.24922118380062305
0.00044806464575231075 0.25960539979231567
0.0004555852501653135 0.2699896157840083
0.0004658177786041051 0.2803738317757009
0.0004789693630300462 0.29075804776739356
0.0004867641837336123 0.3011422637590862
0.0004954487085342407 0.3115264797507788
0.000501639733556658 0.32191069574247144
0.0005064166616648436 0.3322949117341641
0.0005103381117805839 0.3426791277258567
0.0005141976289451122 0.3530633437175493
0.0005194651894271374 0.363447559709242
0.0005242778570391238 0.37383177570093457
0.0005317983450368047 0.3842159916926272
0.0005423786351457238 0.39460020768431986
0.0005496261292137206 0.40498442367601245
0.0005560737336054444 0.4153686396677051
0.0005686355289071798 0.4257528556593977
0.0005768792470917106 0.43613707165109034
0.0005843910621479154 0.446521287642783
0.0005893196212127805 0.4569055036344756
0.0005934665095992386 0.4672897196261682
0.0005997564294375479 0.47767393561786087
0.000606314919423312 0.48805815160955346
0.0006105533102527261 0.4984423676012461
0.0006189693231135607 0.5088265835929388
0.0006283430848270655 0.5192107995846313
0.0006348647875711322 0.5295950155763239
0.0006429182831197977 0.5399792315680166
0.0006511184037663043 0.5503634475597092
0.0006600236520171165 0.5607476635514018
0.0006693636532872915 0.5711318795430945
0.0006785637815482914 0.5815160955347871
0.0006856858963146806 0.5919003115264797
0.0006985233630985022 0.6022845275181724
0.000709128042217344 0.612668743509865
0.0007199004176072776 0.6230529595015576
0.0007337792776525021 0.6334371754932503
0.0007408432429656386 0.6438213914849429
0.0007497209589928389 0.6542056074766355
0.000760725059080869 0.6645898234683282
0.00077104102820158 0.6749740394600208
0.0007801168831065297 0.6853582554517134
0.0007934593595564365 0.6957424714434061
0.0008102934225462377 0.7061266874350987
0.0008234353153966367 0.7165109034267912
0.0008403226966038346 0.726895119418484
0.0008553526131436229 0.7372793354101765
0.000865090056322515 0.7476635514018691
0.0008805332472547889 0.7580477673935618
0.0008904198184609413 0.7684319833852544
0.0009029287612065673 0.778816199376947
0.0009081702446565032 0.7892004153686397
0.0009226621477864683 0.7995846313603323
0.0009378531249240041 0.8099688473520249
0.0009512319229543209 0.8203530633437176
0.0009698292706161737 0.8307372793354102
0.0009898031130433083 0.8411214953271028
0.0010058680782094598 0.8515057113187954
0.0010223900899291039 0.8618899273104881
0.0010398286394774914 0.8722741433021807
0.001062724506482482 0.8826583592938733
0.0011046458967030048 0.893042575285566
0.001127953757531941 0.9034267912772586
0.001156960497610271 0.9138110072689511
0.0012234068708494306 0.9241952232606438
0.0012823413126170635 0.9345794392523364
0.0013281843857839704 0.944963655244029
0.0014610994840040803 0.9553478712357217
0.0014811850851401687 0.9574247144340602


==> figures/eval/baseline/PointNet2SSG/curv/geoa3.txt <==
0.0001532875030534342 0.0
0.00045373011380434036 0.010384215991692628
0.0005244427593424916 0.020768431983385256
0.0005670874379575253 0.03115264797507788
0.0006036154227331281 0.04153686396677051
0.0006714126793667674 0.05192107995846314
0.0007292062509804964 0.06230529595015576
0.0007835826254449785 0.07268951194184839
0.0008425178239122033 0.08307372793354102
0.0008830006700009108 0.09345794392523364
0.0009104750934056938 0.10384215991692627
0.00094164366601035 0.1142263759086189
0.0009717047214508057 0.12461059190031153
0.0010063434019684792 0.13499480789200416
0.001039075548760593 0.14537902388369678
0.0010870163096114993 0.1557632398753894
0.0011039143428206444 0.16614745586708204
0.0011280844919383526 0.17653167185877466
0.0011447527213022113 0.18691588785046728
0.001164836809039116 0.19730010384215993
0.001208032714203 0.20768431983385255
0.0012492956593632698 0.21806853582554517
0.0012678834609687328 0.2284527518172378
0.0012876662658527493 0.23883696780893043
0.0013018231838941574 0.24922118380062305
0.0013265475863590837 0.25960539979231567
0.0013393438421189785 0.2699896157840083
0.0013709808699786663 0.2803738317757009
0.0014035702915862203 0.29075804776739356
0.0014344101073220372 0.3011422637590862
0.0014621622394770384 0.3115264797507788
0.0014861049130558968 0.32191069574247144
0.0015180094633251429 0.3322949117341641
0.0015473596286028624 0.3426791277258567
0.0015717572532594204 0.3530633437175493
0.0016090122517198324 0.363447559709242
0.0016459084581583738 0.37383177570093457
0.0016841349424794316 0.3842159916926272
0.0017080376856029034 0.39460020768431986
0.0017486915457993746 0.40498442367601245
0.0017833012389019132 0.4153686396677051
0.0018053269013762474 0.4257528556593977
0.0018287389539182186 0.43613707165109034
0.0018711138982325792 0.446521287642783
0.0019138705683872104 0.4569055036344756
0.0019587529823184013 0.4672897196261682
0.0020016017369925976 0.47767393561786087
0.002043175743892789 0.48805815160955346
0.002075809519737959 0.4984423676012461
0.00209389952942729 0.5088265835929388
0.002167728031054139 0.5192107995846313
0.002221576403826475 0.5295950155763239
0.002299509709700942 0.5399792315680166
0.0023469259031116962 0.5503634475597092
0.00243867258541286 0.5607476635514018
0.002504422329366207 0.5711318795430945
0.002551739802584052 0.5815160955347871
0.002624470042064786 0.5919003115264797
0.002682579681277275 0.6022845275181724
0.0027044545859098434 0.612668743509865
0.0027572186663746834 0.6230529595015576
0.0027930422220379114 0.6334371754932503
0.002843917813152075 0.6438213914849429
0.0028948327526450157 0.6542056074766355
0.0029659257270395756 0.6645898234683282
0.0030268551781773567 0.6749740394600208
0.003113227430731058 0.6853582554517134
0.0032029941212385893 0.6957424714434061
0.0032651638612151146 0.7061266874350987
0.0033441607374697924 0.7165109034267912
0.0034264298155903816 0.726895119418484
0.003493341151624918 0.7372793354101765
0.0035815380979329348 0.7476635514018691
0.0036428936291486025 0.7580477673935618
0.0037883894983679056 0.7684319833852544
0.003850033972412348 0.778816199376947
0.003925348166376352 0.7892004153686397
0.004075540229678154 0.7995846313603323
0.004228017292916775 0.8099688473520249
0.004357573576271534 0.8203530633437176
0.004506503697484732 0.8307372793354102
0.004679887089878321 0.8411214953271028
0.004789775237441063 0.8515057113187954
0.004884297028183937 0.8618899273104881
0.005046388600021601 0.8722741433021807
0.005218338221311569 0.8826583592938733
0.005475015379488468 0.893042575285566
0.005911506712436676 0.9034267912772586
0.006219062022864819 0.9138110072689511
0.006690092384815216 0.9241952232606438
0.007418330293148756 0.9345794392523364
0.007995249703526497 0.944963655244029
0.008574639447033405 0.9553478712357217
0.00906880758702755 0.9657320872274143
0.010950046591460705 0.9761163032191069
0.01266995258629322 0.9865005192107996
0.026666758581995964 0.9916926272066459


==> figures/eval/baseline/PointNet2SSG/curv/gsda.txt <==
0.00018465000903233886 0.0
0.000449665414635092 0.010384215991692628
0.0005664925556629896 0.020768431983385256
0.0006041181623004377 0.03115264797507788
0.0006645082030445337 0.04153686396677051
0.0007025611703284085 0.05192107995846314
0.0007297301199287176 0.06230529595015576
0.0007921727374196053 0.07268951194184839
0.0008320630295202136 0.08307372793354102
0.0008495143847540021 0.09345794392523364
0.0008792919688858092 0.10384215991692627
0.0009119330206885934 0.1142263759086189
0.0009396136738359928 0.12461059190031153
0.0009598647593520582 0.13499480789200416
0.0009862540755420923 0.14537902388369678
0.0009991397382691503 0.1557632398753894
0.0010295594111084938 0.16614745586708204
0.0010635294020175934 0.17653167185877466
0.0010989110451191664 0.18691588785046728
0.001123187132179737 0.19730010384215993
0.0011496359948068857 0.20768431983385255
0.0011879871599376202 0.21806853582554517
0.0012242011725902557 0.2284527518172378
0.0012444260064512491 0.23883696780893043
0.001255861483514309 0.24922118380062305
0.0012956643477082253 0.25960539979231567
0.0013288094196468592 0.2699896157840083
0.001372207305394113 0.2803738317757009
0.0013898902107030153 0.29075804776739356
0.0014269454404711723 0.3011422637590862
0.0014493023045361042 0.3115264797507788
0.0014843724202364683 0.32191069574247144
0.001512681832537055 0.3322949117341641
0.0015349907334893942 0.3426791277258567
0.0015613363357260823 0.3530633437175493
0.0015880241990089417 0.363447559709242
0.0016052144346758723 0.37383177570093457
0.0016552952583879232 0.3842159916926272
0.00169526191893965 0.39460020768431986
0.0017348366091027856 0.40498442367601245
0.0017824290553107858 0.4153686396677051
0.0018197613535448909 0.4257528556593977
0.001846402999944985 0.43613707165109034
0.0018808207241818309 0.446521287642783
0.0019156885100528598 0.4569055036344756
0.001960892928764224 0.4672897196261682
0.002001552376896143 0.47767393561786087
0.0020376192405819893 0.48805815160955346
0.002082881983369589 0.4984423676012461
0.00215751095674932 0.5088265835929388
0.00221153162419796 0.5192107995846313
0.002239577006548643 0.5295950155763239
0.002298890147358179 0.5399792315680166
0.0023457759525626898 0.5503634475597092
0.0024073654785752296 0.5607476635514018
0.0024868370965123177 0.5711318795430945
0.002512669190764427 0.5815160955347871
0.002599007450044155 0.5919003115264797
0.002670403104275465 0.6022845275181724
0.002723028650507331 0.612668743509865
0.002815648913383484 0.6230529595015576
0.002909052185714245 0.6334371754932503
0.0029913063626736403 0.6438213914849429
0.0030778772197663784 0.6542056074766355
0.0031579844653606415 0.6645898234683282
0.0032261130400002003 0.6749740394600208
0.0034154653549194336 0.6853582554517134
0.003533182665705681 0.6957424714434061
0.003663658397272229 0.7061266874350987
0.00378997391089797 0.7165109034267912
0.00397082744166255 0.726895119418484
0.004114095587283373 0.7372793354101765
0.004295839928090572 0.7476635514018691
0.004582796711474657 0.7580477673935618
0.004766005091369152 0.7684319833852544
0.004856260959059 0.778816199376947
0.004980636760592461 0.7892004153686397
0.005148002412170172 0.7995846313603323
0.0053542195819318295 0.8099688473520249
0.005750912241637707 0.8203530633437176
0.0059592267498373985 0.8307372793354102
0.006211818195879459 0.8411214953271028
0.006511784624308348 0.8515057113187954
0.006763610988855362 0.8618899273104881
0.007103377487510443 0.8722741433021807
0.007424067705869675 0.8826583592938733
0.007856431417167187 0.893042575285566
0.00825771689414978 0.9034267912772586
0.00886854249984026 0.9138110072689511
0.009448206052184105 0.9241952232606438
0.009909057058393955 0.9345794392523364
0.010461949743330479 0.944963655244029
0.0114076416939497 0.9553478712357217
0.013093987479805946 0.9657320872274143
0.015560844913125038 0.9761163032191069
0.03869137912988663 0.9844236760124611


==> figures/eval/baseline/PointNet2SSG/curv/ours.txt <==
1.6178793771359778e-07 0.0
7.357702997978777e-06 0.010384215991692628
2.7543919713934883e-05 0.020768431983385256
0.00015092524699866772 0.03115264797507788
0.0002325311506865546 0.04153686396677051
0.00027337545179761946 0.05192107995846314
0.00030671124113723636 0.06230529595015576
0.00033211003756150603 0.07268951194184839
0.0003699849476106465 0.08307372793354102
0.0004026073438581079 0.09345794392523364
0.0004468268307391554 0.10384215991692627
0.0004862503847107291 0.1142263759086189
0.0005134635139256716 0.12461059190031153
0.0005433225887827575 0.13499480789200416
0.0005722650676034391 0.14537902388369678
0.0006006725016050041 0.1557632398753894
0.000635877950116992 0.16614745586708204
0.0006914017722010612 0.17653167185877466
0.0007214626530185342 0.18691588785046728
0.0007506913389079273 0.19730010384215993
0.0007801283500157297 0.20768431983385255
0.0008169547072611749 0.21806853582554517
0.0008391212322749197 0.2284527518172378
0.000864911125972867 0.23883696780893043
0.0008975678356364369 0.24922118380062305
0.0009432705701328814 0.25960539979231567
0.0009602559730410576 0.2699896157840083
0.0009938414441421628 0.2803738317757009
0.0010415224824100733 0.29075804776739356
0.0010944707319140434 0.3011422637590862
0.0011215098202228546 0.3115264797507788
0.0011608836939558387 0.32191069574247144
0.001198343699797988 0.3322949117341641
0.0012299155350774527 0.3426791277258567
0.0012578091118484735 0.3530633437175493
0.0012996314326301217 0.363447559709242
0.0013240717817097902 0.37383177570093457
0.0013632692862302065 0.3842159916926272
0.001405793707817793 0.39460020768431986
0.0014524260768666863 0.40498442367601245
0.001492556999437511 0.4153686396677051
0.0015174542786553502 0.4257528556593977
0.001538231736049056 0.43613707165109034
0.0015679008793085814 0.446521287642783
0.0016114123864099383 0.4569055036344756
0.0016376100247725844 0.4672897196261682
0.0016698306426405907 0.47767393561786087
0.001723840949125588 0.48805815160955346
0.0017602022271603346 0.4984423676012461
0.001804787665605545 0.5088265835929388
0.0018390084151178598 0.5192107995846313
0.0018733290489763021 0.5295950155763239
0.001905414741486311 0.5399792315680166
0.0019317851401865482 0.5503634475597092
0.0019516870379447937 0.5607476635514018
0.0020013314206153154 0.5711318795430945
0.0020368588156998158 0.5815160955347871
0.0020604985766112804 0.5919003115264797
0.0021000970155000687 0.6022845275181724
0.0021332851611077785 0.612668743509865
0.0021733473986387253 0.6230529595015576
0.002218476962298155 0.6334371754932503
0.00225274171680212 0.6438213914849429
0.0022925366647541523 0.6542056074766355
0.002331893425434828 0.6645898234683282
0.002367367036640644 0.6749740394600208
0.0024001861456781626 0.6853582554517134
0.002415386028587818 0.6957424714434061
0.0024585407227277756 0.7061266874350987
0.0025235749781131744 0.7165109034267912
0.002588448114693165 0.726895119418484
0.002644486725330353 0.7372793354101765
0.0027628245297819376 0.7476635514018691
0.002840891946107149 0.7580477673935618
0.0029116016812622547 0.7684319833852544
0.0029951883479952812 0.778816199376947
0.003074945881962776 0.7892004153686397
0.0031575181055814028 0.7995846313603323
0.003275254275649786 0.8099688473520249
0.003343670628964901 0.8203530633437176
0.003442680463194847 0.8307372793354102
0.0035466314293444157 0.8411214953271028
0.0037998941261321306 0.8515057113187954
0.003915554843842983 0.8618899273104881
0.004120498895645142 0.8722741433021807
0.00435376912355423 0.8826583592938733
0.004632224328815937 0.893042575285566
0.004838752560317516 0.9034267912772586
0.005189507268369198 0.9138110072689511
0.0057579465210437775 0.9241952232606438
0.006632911041378975 0.9345794392523364
0.0077031501568853855 0.944963655244029
0.009230701252818108 0.9553478712357217
0.011348211206495762 0.9595015576323987


==> figures/eval/baseline/PointNet2SSG/curv/si_adv.txt <==
0.0003823565784841776 0.0
0.0006270291050896049 0.010384215991692628
0.0007461922941729426 0.020768431983385256
0.0009474659455008805 0.03115264797507788
0.001045489450916648 0.04153686396677051
0.0011563109001144767 0.05192107995846314
0.0012564543867483735 0.06230529595015576
0.0013645895523950458 0.07268951194184839
0.0015490204095840454 0.08307372793354102
0.001679943292401731 0.09345794392523364
0.0018193041905760765 0.10384215991692627
0.0019459726754575968 0.1142263759086189
0.0020323076751083136 0.12461059190031153
0.002086946740746498 0.13499480789200416
0.0022145286202430725 0.14537902388369678
0.0023367840331047773 0.1557632398753894
0.0024976544082164764 0.16614745586708204
0.002581378212198615 0.17653167185877466
0.0026358170434832573 0.18691588785046728
0.002726646838709712 0.19730010384215993
0.0028649470768868923 0.20768431983385255
0.002999476622790098 0.21806853582554517
0.0030883420258760452 0.2284527518172378
0.0031721973791718483 0.23883696780893043
0.0032836589962244034 0.24922118380062305
0.0034701498225331306 0.25960539979231567
0.003542806953191757 0.2699896157840083
0.0036013140343129635 0.2803738317757009
0.003754714038223028 0.29075804776739356
0.0038842218928039074 0.3011422637590862
0.003931000363081694 0.3115264797507788
0.003990013152360916 0.32191069574247144
0.004094523843377829 0.3322949117341641
0.004150215536355972 0.3426791277258567
0.0042164926417171955 0.3530633437175493
0.004266664385795593 0.363447559709242
0.004308965522795916 0.37383177570093457
0.00436394102871418 0.3842159916926272
0.004481811076402664 0.39460020768431986
0.004589862655848265 0.40498442367601245
0.004711230285465717 0.4153686396677051
0.0048196273855865 0.4257528556593977
0.004853551276028156 0.43613707165109034
0.004932212643325329 0.446521287642783
0.005026591941714287 0.4569055036344756
0.0050961896777153015 0.4672897196261682
0.005196117330342531 0.47767393561786087
0.005288241431117058 0.48805815160955346
0.0053818500600755215 0.4984423676012461
0.005490869749337435 0.5088265835929388
0.005593493580818176 0.5192107995846313
0.00571824237704277 0.5295950155763239
0.005785913672298193 0.5399792315680166
0.005879675038158894 0.5503634475597092
0.0059568267315626144 0.5607476635514018
0.0060334112495183945 0.5711318795430945
0.006204001605510712 0.5815160955347871
0.006257420871406794 0.5919003115264797
0.006350427865982056 0.6022845275181724
0.006520498543977737 0.612668743509865
0.006571716628968716 0.6230529595015576
0.006709282286465168 0.6334371754932503
0.006766538601368666 0.6438213914849429
0.006821713410317898 0.6542056074766355
0.006926300004124641 0.6645898234683282
0.0071070874109864235 0.6749740394600208
0.007296120747923851 0.6853582554517134
0.007434986066073179 0.6957424714434061
0.007538924925029278 0.7061266874350987
0.0076853991486132145 0.7165109034267912
0.0077882194891572 0.726895119418484
0.007910123094916344 0.7372793354101765
0.007994151674211025 0.7476635514018691
0.008209403604269028 0.7580477673935618
0.008397350087761879 0.7684319833852544
0.008663831278681755 0.778816199376947
0.008824129588901997 0.7892004153686397
0.009015398100018501 0.7995846313603323
0.009226924739778042 0.8099688473520249
0.00958004780113697 0.8203530633437176
0.009800245985388756 0.8307372793354102
0.010076479986310005 0.8411214953271028
0.010292742401361465 0.8515057113187954
0.010708294808864594 0.8618899273104881
0.011211114935576916 0.8722741433021807
0.011892019771039486 0.8826583592938733
0.012335674837231636 0.893042575285566
0.012989973649382591 0.9034267912772586
0.014281876385211945 0.9138110072689511
0.015365568920969963 0.9241952232606438
0.017297353595495224 0.9345794392523364
0.01931658387184143 0.944963655244029
0.02828861214220524 0.9553478712357217
0.030765580013394356 0.9574247144340602


==> figures/eval/baseline/PointNet2SSG/hd/geoa3.txt <==
0.00038573742494918406 0.0
0.00040045182686299086 0.010384215991692628
0.0004063895030412823 0.020768431983385256
0.0004091266018804163 0.03115264797507788
0.0004125261621084064 0.04153686396677051
0.0004147003637626767 0.05192107995846314
0.00041737392893992364 0.06230529595015576
0.00042193353874608874 0.07268951194184839
0.0004256814136169851 0.08307372793354102
0.0004280865250620991 0.09345794392523364
0.0004325188638176769 0.10384215991692627
0.00043707049917429686 0.1142263759086189
0.0004534122708719224 0.12461059190031153
0.001279462012462318 0.13499480789200416
0.0014398508938029408 0.14537902388369678
0.0015695918118581176 0.1557632398753894
0.0016736440593376756 0.16614745586708204
0.001816126168705523 0.17653167185877466
0.001957362750545144 0.18691588785046728
0.0020452283788472414 0.19730010384215993
0.0021316534839570522 0.20768431983385255
0.0022016370203346014 0.21806853582554517
0.0022909052204340696 0.2284527518172378
0.0023574642837047577 0.23883696780893043
0.0024218768812716007 0.24922118380062305
0.0024670041166245937 0.25960539979231567
0.00252015539444983 0.2699896157840083
0.0025941645726561546 0.2803738317757009
0.0026776320300996304 0.29075804776739356
0.0027325227856636047 0.3011422637590862
0.002766593126580119 0.3115264797507788
0.002845805836841464 0.32191069574247144
0.002894723555073142 0.3322949117341641
0.0029735099524259567 0.3426791277258567
0.0030494313687086105 0.3530633437175493
0.003117810469120741 0.363447559709242
0.0031903432682156563 0.37383177570093457
0.0032484368421137333 0.3842159916926272
0.003307594684883952 0.39460020768431986
0.0033610835671424866 0.40498442367601245
0.0034237420186400414 0.4153686396677051
0.0034721873234957457 0.4257528556593977
0.003544197417795658 0.43613707165109034
0.0035826019011437893 0.446521287642783
0.0036226660013198853 0.4569055036344756
0.0036398451775312424 0.4672897196261682
0.0037151947617530823 0.47767393561786087
0.003789302660152316 0.48805815160955346
0.003858068725094199 0.4984423676012461
0.00391406612470746 0.5088265835929388
0.003983786329627037 0.5192107995846313
0.004036645404994488 0.5295950155763239
0.004093805328011513 0.5399792315680166
0.004137503448873758 0.5503634475597092
0.00418480858206749 0.5607476635514018
0.004226339980959892 0.5711318795430945
0.004294971935451031 0.5815160955347871
0.004387673456221819 0.5919003115264797
0.004427230451256037 0.6022845275181724
0.004502413794398308 0.612668743509865
0.004592286888509989 0.6230529595015576
0.004688696935772896 0.6334371754932503
0.004745759069919586 0.6438213914849429
0.00484466552734375 0.6542056074766355
0.004918968304991722 0.6645898234683282
0.00501566706225276 0.6749740394600208
0.0050912657752633095 0.6853582554517134
0.005147125571966171 0.6957424714434061
0.005237348843365908 0.7061266874350987
0.0052972775883972645 0.7165109034267912
0.005394885782152414 0.726895119418484
0.005511812400072813 0.7372793354101765
0.00561094144359231 0.7476635514018691
0.005719104781746864 0.7580477673935618
0.005812373477965593 0.7684319833852544
0.005892897490411997 0.778816199376947
0.005995520390570164 0.7892004153686397
0.0061845374293625355 0.7995846313603323
0.006264380179345608 0.8099688473520249
0.006404566112905741 0.8203530633437176
0.006472356151789427 0.8307372793354102
0.0066030556336045265 0.8411214953271028
0.006802102085202932 0.8515057113187954
0.0070584057830274105 0.8618899273104881
0.007232643663883209 0.8722741433021807
0.007420965936034918 0.8826583592938733
0.007639048155397177 0.893042575285566
0.007811263203620911 0.9034267912772586
0.00806970614939928 0.9138110072689511
0.008428342640399933 0.9241952232606438
0.008662151172757149 0.9345794392523364
0.009061167016625404 0.944963655244029
0.009330568835139275 0.9553478712357217
0.009659803472459316 0.9657320872274143
0.010408878326416016 0.9761163032191069
0.011477861553430557 0.9865005192107996
0.014694892801344395 0.9916926272066459


==> figures/eval/baseline/PointNet2SSG/hd/gsda.txt <==
0.0010460210032761097 0.0
0.0016376739367842674 0.010384215991692628
0.0018550822278484702 0.020768431983385256
0.002065422013401985 0.03115264797507788
0.002165372483432293 0.04153686396677051
0.0022942963987588882 0.05192107995846314
0.002490840619429946 0.06230529595015576
0.0025719262193888426 0.07268951194184839
0.002687101950868964 0.08307372793354102
0.002829886507242918 0.09345794392523364
0.0028738523833453655 0.10384215991692627
0.002931655617430806 0.1142263759086189
0.003009938634932041 0.12461059190031153
0.0031254561617970467 0.13499480789200416
0.0031781853176653385 0.14537902388369678
0.00321238418109715 0.1557632398753894
0.0032752531114965677 0.16614745586708204
0.0033371534664183855 0.17653167185877466
0.0033946242183446884 0.18691588785046728
0.0034481477923691273 0.19730010384215993
0.003479905892163515 0.20768431983385255
0.0035559716634452343 0.21806853582554517
0.003606806043535471 0.2284527518172378
0.003661336610093713 0.23883696780893043
0.0037195112090557814 0.24922118380062305
0.003823556937277317 0.25960539979231567
0.0038482281379401684 0.2699896157840083
0.003920330200344324 0.2803738317757009
0.003988414071500301 0.29075804776739356
0.004072792828083038 0.3011422637590862
0.004147026222199202 0.3115264797507788
0.004207313992083073 0.32191069574247144
0.004286527168005705 0.3322949117341641
0.004341047257184982 0.3426791277258567
0.004394888412207365 0.3530633437175493
0.004448926076292992 0.363447559709242
0.004490408580750227 0.37383177570093457
0.004542417824268341 0.3842159916926272
0.004563144873827696 0.39460020768431986
0.004617305472493172 0.40498442367601245
0.004676755517721176 0.4153686396677051
0.004742208402603865 0.4257528556593977
0.004810797981917858 0.43613707165109034
0.004899441730231047 0.446521287642783
0.004968949593603611 0.4569055036344756
0.005001342389732599 0.4672897196261682
0.005085612181574106 0.47767393561786087
0.005142479669302702 0.48805815160955346
0.005182075779885054 0.4984423676012461
0.005249252542853355 0.5088265835929388
0.005317560397088528 0.5192107995846313
0.005392016842961311 0.5295950155763239
0.005481122061610222 0.5399792315680166
0.005573434289544821 0.5503634475597092
0.00565530126914382 0.5607476635514018
0.005757985636591911 0.5711318795430945
0.005876801908016205 0.5815160955347871
0.0059743826277554035 0.5919003115264797
0.0060623278841376305 0.6022845275181724
0.006137479096651077 0.612668743509865
0.006242925301194191 0.6230529595015576
0.0063895913772284985 0.6334371754932503
0.006528494413942099 0.6438213914849429
0.006619945168495178 0.6542056074766355
0.006728914100676775 0.6645898234683282
0.006880090106278658 0.6749740394600208
0.007030689623206854 0.6853582554517134
0.007212918251752853 0.6957424714434061
0.007324253674596548 0.7061266874350987
0.007435348816215992 0.7165109034267912
0.007613472640514374 0.726895119418484
0.007728089112788439 0.7372793354101765
0.00782163254916668 0.7476635514018691
0.007973389700055122 0.7580477673935618
0.008155561983585358 0.7684319833852544
0.008311240002512932 0.778816199376947
0.008502702228724957 0.7892004153686397
0.008610607124865055 0.7995846313603323
0.00866913702338934 0.8099688473520249
0.008886193856596947 0.8203530633437176
0.00900284294039011 0.8307372793354102
0.009260221384465694 0.8411214953271028
0.00950331799685955 0.8515057113187954
0.009784027002751827 0.8618899273104881
0.010051523335278034 0.8722741433021807
0.010484018363058567 0.8826583592938733
0.011078071780502796 0.893042575285566
0.011528588831424713 0.9034267912772586
0.011965500190854073 0.9138110072689511
0.01251966878771782 0.9241952232606438
0.013307861983776093 0.9345794392523364
0.014245802536606789 0.944963655244029
0.015110708773136139 0.9553478712357217
0.017380783334374428 0.9657320872274143
0.021628139540553093 0.9761163032191069
0.042772192507982254 0.9844236760124611


==> figures/eval/baseline/PointNet2SSG/hd/ours.txt <==
5.2499181890652835e-08 0.0
9.05156582575728e-07 0.010384215991692628
4.794419510290027e-05 0.020768431983385256
0.0002589219657238573 0.03115264797507788
0.00039445344009436667 0.04153686396677051
0.0004623737477231771 0.05192107995846314
0.0005158238345757127 0.06230529595015576
0.000553211837541312 0.07268951194184839
0.0005767347174696624 0.08307372793354102
0.0006056312704458833 0.09345794392523364
0.000630476395599544 0.10384215991692627
0.0006530528771691024 0.1142263759086189
0.0006806766614317894 0.12461059190031153
0.0007020515622571111 0.13499480789200416
0.0007238282123580575 0.14537902388369678
0.0007663322612643242 0.1557632398753894
0.0007976250490173697 0.16614745586708204
0.0008347567054443061 0.17653167185877466
0.0008674634736962616 0.18691588785046728
0.0008924694266170263 0.19730010384215993
0.0009308882290497422 0.20768431983385255
0.0009661211515776813 0.21806853582554517
0.0010021498892456293 0.2284527518172378
0.0010189901804551482 0.23883696780893043
0.001042263931594789 0.24922118380062305
0.0010642795823514462 0.25960539979231567
0.0011003990657627583 0.2699896157840083
0.0011130203492939472 0.2803738317757009
0.0011395843466743827 0.29075804776739356
0.0011520286789163947 0.3011422637590862
0.0011761237401515245 0.3115264797507788
0.0011928153689950705 0.32191069574247144
0.0012110525276511908 0.3322949117341641
0.0012283119140192866 0.3426791277258567
0.001253719674423337 0.3530633437175493
0.0012776922667399049 0.363447559709242
0.0013203582493588328 0.37383177570093457
0.0013472638092935085 0.3842159916926272
0.001374599291011691 0.39460020768431986
0.0014105153968557715 0.40498442367601245
0.0014260431053116918 0.4153686396677051
0.0014576484682038426 0.4257528556593977
0.0014900316018611193 0.43613707165109034
0.0015167592791840434 0.446521287642783
0.001555230701342225 0.4569055036344756
0.001582853146828711 0.4672897196261682
0.001604709541425109 0.47767393561786087
0.0016232117777690291 0.48805815160955346
0.0016627713339403272 0.4984423676012461
0.0016785328043624759 0.5088265835929388
0.0016978851053863764 0.5192107995846313
0.0017280315514653921 0.5295950155763239
0.0017563217552378774 0.5399792315680166
0.0017774604493752122 0.5503634475597092
0.0017984408186748624 0.5607476635514018
0.001820411067456007 0.5711318795430945
0.0018649352714419365 0.5815160955347871
0.0019079530611634254 0.5919003115264797
0.0019248161697760224 0.6022845275181724
0.0019677970558404922 0.612668743509865
0.001997197512537241 0.6230529595015576
0.0020384907256811857 0.6334371754932503
0.0020570873748511076 0.6438213914849429
0.0021018902771174908 0.6542056074766355
0.0021224862430244684 0.6645898234683282
0.0021505365148186684 0.6749740394600208
0.002203763462603092 0.6853582554517134
0.00225672940723598 0.6957424714434061
0.002312801545485854 0.7061266874350987
0.0023600279819220304 0.7165109034267912
0.0023942075204104185 0.726895119418484
0.0024402537383139133 0.7372793354101765
0.0024950141087174416 0.7476635514018691
0.0025873107369989157 0.7580477673935618
0.0026715875137597322 0.7684319833852544
0.0027054515667259693 0.778816199376947
0.002759413793683052 0.7892004153686397
0.002845588605850935 0.7995846313603323
0.0029382032807916403 0.8099688473520249
0.0030030705966055393 0.8203530633437176
0.003147306852042675 0.8307372793354102
0.00328277749940753 0.8411214953271028
0.0033752545714378357 0.8515057113187954
0.0035505336709320545 0.8618899273104881
0.0036742931697517633 0.8722741433021807
0.003810703754425049 0.8826583592938733
0.003993227146565914 0.893042575285566
0.004232581239193678 0.9034267912772586
0.004425805993378162 0.9138110072689511
0.0046579730696976185 0.9241952232606438
0.004992189351469278 0.9345794392523364
0.0055044968612492085 0.944963655244029
0.007228449452668428 0.9553478712357217
0.008477587252855301 0.9595015576323987


==> figures/eval/baseline/PointNet2SSG/hd/si_adv.txt <==
0.0024110276717692614 0.0
0.003657609922811389 0.010384215991692628
0.004790543112903833 0.020768431983385256
0.00598956597968936 0.03115264797507788
0.006595738232135773 0.04153686396677051
0.007247894071042538 0.05192107995846314
0.0076530445367097855 0.06230529595015576
0.008180699311196804 0.07268951194184839
0.008630841970443726 0.08307372793354102
0.009036454372107983 0.09345794392523364
0.009451531805098057 0.10384215991692627
0.009880337864160538 0.1142263759086189
0.01043104100972414 0.12461059190031153
0.011018910445272923 0.13499480789200416
0.011280854232609272 0.14537902388369678
0.011621602810919285 0.1557632398753894
0.011981929652392864 0.16614745586708204
0.012232718989253044 0.17653167185877466
0.012580540962517262 0.18691588785046728
0.013123544864356518 0.19730010384215993
0.013384822756052017 0.20768431983385255
0.013940312899649143 0.21806853582554517
0.014312845654785633 0.2284527518172378
0.014597184956073761 0.23883696780893043
0.015011047013103962 0.24922118380062305
0.015597345307469368 0.25960539979231567
0.015975816175341606 0.2699896157840083
0.016515018418431282 0.2803738317757009
0.016865158453583717 0.29075804776739356
0.017182879149913788 0.3011422637590862
0.017581483349204063 0.3115264797507788
0.018172236159443855 0.32191069574247144
0.018593622371554375 0.3322949117341641
0.018884113058447838 0.3426791277258567
0.01945006288588047 0.3530633437175493
0.01983993500471115 0.363447559709242
0.020479271188378334 0.37383177570093457
0.02086489461362362 0.3842159916926272
0.021132200956344604 0.39460020768431986
0.021561676636338234 0.40498442367601245
0.021948697045445442 0.4153686396677051
0.02242490090429783 0.4257528556593977
0.022735757753252983 0.43613707165109034
0.02333318255841732 0.446521287642783
0.023825131356716156 0.4569055036344756
0.024324117228388786 0.4672897196261682
0.024577125906944275 0.47767393561786087
0.02489067241549492 0.48805815160955346
0.02522643469274044 0.4984423676012461
0.025508273392915726 0.5088265835929388
0.025736331939697266 0.5192107995846313
0.025952916592359543 0.5295950155763239
0.026153963059186935 0.5399792315680166
0.02634037658572197 0.5503634475597092
0.026529191061854362 0.5607476635514018
0.026682693511247635 0.5711318795430945
0.026804696768522263 0.5815160955347871
0.0269346721470356 0.5919003115264797
0.02726276032626629 0.6022845275181724
0.027385376393795013 0.612668743509865
0.02767549455165863 0.6230529595015576
0.028057867661118507 0.6334371754932503
0.02820746973156929 0.6438213914849429
0.028505835682153702 0.6542056074766355
0.028704388067126274 0.6645898234683282
0.028835603967308998 0.6749740394600208
0.029154134914278984 0.6853582554517134
0.029442505910992622 0.6957424714434061
0.02974746748805046 0.7061266874350987
0.03009413182735443 0.7165109034267912
0.030290387570858 0.726895119418484
0.030681239441037178 0.7372793354101765
0.031066495925188065 0.7476635514018691
0.0316854789853096 0.7580477673935618
0.03198079392313957 0.7684319833852544
0.03238774091005325 0.778816199376947
0.032826345413923264 0.7892004153686397
0.033758413046598434 0.7995846313603323
0.03442884981632233 0.8099688473520249
0.035045914351940155 0.8203530633437176
0.03558025136590004 0.8307372793354102
0.03618967905640602 0.8411214953271028
0.03670242801308632 0.8515057113187954
0.03775636851787567 0.8618899273104881
0.03830072283744812 0.8722741433021807
0.03936730697751045 0.8826583592938733
0.04046028107404709 0.893042575285566
0.041300754994153976 0.9034267912772586
0.04314977303147316 0.9138110072689511
0.044802095741033554 0.9241952232606438
0.0464620478451252 0.9345794392523364
0.050813496112823486 0.944963655244029
0.05988552048802376 0.9553478712357217
0.06421621888875961 0.9574247144340602


==> figures/eval/baseline/PointNet2SSG/l2/geoa3.txt <==
0.06908946484327316 0.0
0.21914397180080414 0.010384215991692628
0.2931956648826599 0.020768431983385256
0.30097779631614685 0.03115264797507788
0.303516149520874 0.04153686396677051
0.30473753809928894 0.05192107995846314
0.30607667565345764 0.06230529595015576
0.3071121573448181 0.07268951194184839
0.30791521072387695 0.08307372793354102
0.3084847331047058 0.09345794392523364
0.3090903162956238 0.10384215991692627
0.3094708323478699 0.1142263759086189
0.3101700246334076 0.12461059190031153
0.3109303116798401 0.13499480789200416
0.3118714988231659 0.14537902388369678
0.3367950916290283 0.1557632398753894
0.4030628204345703 0.16614745586708204
0.44493019580841064 0.17653167185877466
0.5140038728713989 0.18691588785046728
0.5404994487762451 0.19730010384215993
0.5676342844963074 0.20768431983385255
0.602942943572998 0.21806853582554517
0.6581687331199646 0.2284527518172378
0.7002221345901489 0.23883696780893043
0.7794824838638306 0.24922118380062305
0.8491412401199341 0.25960539979231567
0.9144405126571655 0.2699896157840083
0.9729115962982178 0.2803738317757009
1.0115993022918701 0.29075804776739356
1.070582389831543 0.3011422637590862
1.146596074104309 0.3115264797507788
1.1842491626739502 0.32191069574247144
1.2560211420059204 0.3322949117341641
1.3150441646575928 0.3426791277258567
1.380248785018921 0.3530633437175493
1.4376575946807861 0.363447559709242
1.5100640058517456 0.37383177570093457
1.5693657398223877 0.3842159916926272
1.6641647815704346 0.39460020768431986
1.7337417602539062 0.40498442367601245
1.8918774127960205 0.4153686396677051
2.0026116371154785 0.4257528556593977
2.12026309967041 0.43613707165109034
2.2766432762145996 0.446521287642783
2.3968706130981445 0.4569055036344756
2.466829299926758 0.4672897196261682
2.514261245727539 0.47767393561786087
2.6961231231689453 0.48805815160955346
2.812281370162964 0.4984423676012461
2.911947727203369 0.5088265835929388
3.087892532348633 0.5192107995846313
3.261112689971924 0.5295950155763239
3.4077110290527344 0.5399792315680166
3.532360315322876 0.5503634475597092
3.7195234298706055 0.5607476635514018
3.9336862564086914 0.5711318795430945
4.082289695739746 0.5815160955347871
4.217683792114258 0.5919003115264797
4.412869453430176 0.6022845275181724
4.550754547119141 0.612668743509865
4.8096113204956055 0.6230529595015576
5.033426284790039 0.6334371754932503
5.441636085510254 0.6438213914849429
5.6602630615234375 0.6542056074766355
6.100051403045654 0.6645898234683282
6.3047027587890625 0.6749740394600208
6.545853614807129 0.6853582554517134
7.148253440856934 0.6957424714434061
7.542191028594971 0.7061266874350987
7.781599044799805 0.7165109034267912
8.12929916381836 0.726895119418484
8.399924278259277 0.7372793354101765
8.753217697143555 0.7476635514018691
9.207192420959473 0.7580477673935618
9.697997093200684 0.7684319833852544
10.422648429870605 0.778816199376947
11.103180885314941 0.7892004153686397
11.789743423461914 0.7995846313603323
12.890253067016602 0.8099688473520249
13.54345703125 0.8203530633437176
14.51109504699707 0.8307372793354102
15.43303108215332 0.8411214953271028
16.60425567626953 0.8515057113187954
17.800735473632812 0.8618899273104881
19.160120010375977 0.8722741433021807
20.464195251464844 0.8826583592938733
22.072145462036133 0.893042575285566
23.822525024414062 0.9034267912772586
26.70905303955078 0.9138110072689511
28.441875457763672 0.9241952232606438
32.18732833862305 0.9345794392523364
35.596832275390625 0.944963655244029
40.33782958984375 0.9553478712357217
45.554290771484375 0.9657320872274143
52.120574951171875 0.9761163032191069
61.85165023803711 0.9865005192107996
64.60421752929688 0.9916926272066459


==> figures/eval/baseline/PointNet2SSG/l2/gsda.txt <==
0.1449545919895172 0.0
0.298446387052536 0.010384215991692628
0.30466073751449585 0.020768431983385256
0.30676352977752686 0.03115264797507788
0.30788689851760864 0.04153686396677051
0.3086557388305664 0.05192107995846314
0.3091205954551697 0.06230529595015576
0.3095722198486328 0.07268951194184839
0.3101124167442322 0.08307372793354102
0.3104932904243469 0.09345794392523364
0.3107418715953827 0.10384215991692627
0.31120944023132324 0.1142263759086189
0.3119027316570282 0.12461059190031153
0.31663912534713745 0.13499480789200416
0.32680708169937134 0.14537902388369678
0.3513317406177521 0.1557632398753894
0.3793768882751465 0.16614745586708204
0.45785990357398987 0.17653167185877466
0.5469980239868164 0.18691588785046728
0.5820804834365845 0.19730010384215993
0.6490006446838379 0.20768431983385255
0.7371338605880737 0.21806853582554517
0.816308856010437 0.2284527518172378
0.9217981696128845 0.23883696780893043
1.0391061305999756 0.24922118380062305
1.1076499223709106 0.25960539979231567
1.1895482540130615 0.2699896157840083
1.2484848499298096 0.2803738317757009
1.3307510614395142 0.29075804776739356
1.429975986480713 0.3011422637590862
1.4704382419586182 0.3115264797507788
1.545503854751587 0.32191069574247144
1.5879428386688232 0.3322949117341641
1.6861131191253662 0.3426791277258567
1.7440322637557983 0.3530633437175493
1.7879842519760132 0.363447559709242
1.8848803043365479 0.37383177570093457
2.0936989784240723 0.3842159916926272
2.1996536254882812 0.39460020768431986
2.267310619354248 0.40498442367601245
2.393367290496826 0.4153686396677051
2.474996566772461 0.4257528556593977
2.6225104331970215 0.43613707165109034
2.7293946743011475 0.446521287642783
2.96808123588562 0.4569055036344756
3.0824217796325684 0.4672897196261682
3.1706619262695312 0.47767393561786087
3.3188133239746094 0.48805815160955346
3.4642367362976074 0.4984423676012461
3.5884780883789062 0.5088265835929388
3.800401210784912 0.5192107995846313
3.9376070499420166 0.5295950155763239
4.151336193084717 0.5399792315680166
4.379734039306641 0.5503634475597092
4.545677185058594 0.5607476635514018
4.826852321624756 0.5711318795430945
5.026650428771973 0.5815160955347871
5.26698112487793 0.5919003115264797
5.48333740234375 0.6022845275181724
5.6019487380981445 0.612668743509865
5.872322082519531 0.6230529595015576
6.164237022399902 0.6334371754932503
6.6105828285217285 0.6438213914849429
6.9076313972473145 0.6542056074766355
7.257170677185059 0.6645898234683282
7.478780746459961 0.6749740394600208
7.6452836990356445 0.6853582554517134
7.900125026702881 0.6957424714434061
8.392263412475586 0.7061266874350987
8.945237159729004 0.7165109034267912
9.251537322998047 0.726895119418484
9.405586242675781 0.7372793354101765
9.828678131103516 0.7476635514018691
10.244141578674316 0.7580477673935618
10.753507614135742 0.7684319833852544
11.156078338623047 0.778816199376947
11.767969131469727 0.7892004153686397
12.08371639251709 0.7995846313603323
12.517127990722656 0.8099688473520249
13.496158599853516 0.8203530633437176
14.425586700439453 0.8307372793354102
15.623215675354004 0.8411214953271028
16.451528549194336 0.8515057113187954
17.194541931152344 0.8618899273104881
17.678909301757812 0.8722741433021807
18.51759910583496 0.8826583592938733
19.281166076660156 0.893042575285566
21.278066635131836 0.9034267912772586
22.78078842163086 0.9138110072689511
24.219789505004883 0.9241952232606438
29.203125 0.9345794392523364
30.969375610351562 0.944963655244029
34.55546569824219 0.9553478712357217
40.43232727050781 0.9657320872274143
51.269691467285156 0.9761163032191069
61.329437255859375 0.9844236760124611


==> figures/eval/baseline/PointNet2SSG/l2/ours.txt <==
1.881090497590776e-06 0.0
2.5057835955522023e-05 0.010384215991692628
0.0004907952970825136 0.020768431983385256
0.05080780014395714 0.03115264797507788
0.07071679085493088 0.04153686396677051
0.10447387397289276 0.05192107995846314
0.1163492277264595 0.06230529595015576
0.12871594727039337 0.07268951194184839
0.14209742844104767 0.08307372793354102
0.15413165092468262 0.09345794392523364
0.1648869812488556 0.10384215991692627
0.17696097493171692 0.1142263759086189
0.18708550930023193 0.12461059190031153
0.19636493921279907 0.13499480789200416
0.20502641797065735 0.14537902388369678
0.21940745413303375 0.1557632398753894
0.22743475437164307 0.16614745586708204
0.24157872796058655 0.17653167185877466
0.2577179968357086 0.18691588785046728
0.2635486423969269 0.19730010384215993
0.2778599262237549 0.20768431983385255
0.2832026481628418 0.21806853582554517
0.2959151566028595 0.2284527518172378
0.3088058531284332 0.23883696780893043
0.3206039071083069 0.24922118380062305
0.3326106369495392 0.25960539979231567
0.34076929092407227 0.2699896157840083
0.3476405143737793 0.2803738317757009
0.3612316846847534 0.29075804776739356
0.37547633051872253 0.3011422637590862
0.389728307723999 0.3115264797507788
0.3978457748889923 0.32191069574247144
0.4041220545768738 0.3322949117341641
0.4156765937805176 0.3426791277258567
0.42802393436431885 0.3530633437175493
0.4336091876029968 0.363447559709242
0.44849130511283875 0.37383177570093457
0.46487176418304443 0.3842159916926272
0.47177737951278687 0.39460020768431986
0.488218754529953 0.40498442367601245
0.5021113753318787 0.4153686396677051
0.5293893814086914 0.4257528556593977
0.5479242205619812 0.43613707165109034
0.5578297972679138 0.446521287642783
0.5690152049064636 0.4569055036344756
0.5763711929321289 0.4672897196261682
0.5883810520172119 0.47767393561786087
0.6005882024765015 0.48805815160955346
0.6096180081367493 0.4984423676012461
0.6194599866867065 0.5088265835929388
0.6350355744361877 0.5192107995846313
0.6485798358917236 0.5295950155763239
0.6650334596633911 0.5399792315680166
0.6875728368759155 0.5503634475597092
0.7014820575714111 0.5607476635514018
0.71811443567276 0.5711318795430945
0.734740674495697 0.5815160955347871
0.7456293106079102 0.5919003115264797
0.7751791477203369 0.6022845275181724
0.8024386167526245 0.612668743509865
0.8157479166984558 0.6230529595015576
0.8357936143875122 0.6334371754932503
0.863535463809967 0.6438213914849429
0.880151629447937 0.6542056074766355
0.8982825875282288 0.6645898234683282
0.921809732913971 0.6749740394600208
0.9363212585449219 0.6853582554517134
0.9660541415214539 0.6957424714434061
0.9806283712387085 0.7061266874350987
1.0304428339004517 0.7165109034267912
1.0539891719818115 0.726895119418484
1.0930848121643066 0.7372793354101765
1.1243507862091064 0.7476635514018691
1.1455774307250977 0.7580477673935618
1.1799495220184326 0.7684319833852544
1.2253634929656982 0.778816199376947
1.2665047645568848 0.7892004153686397
1.3005753755569458 0.7995846313603323
1.343637228012085 0.8099688473520249
1.4100828170776367 0.8203530633437176
1.4593234062194824 0.8307372793354102
1.4941856861114502 0.8411214953271028
1.5375101566314697 0.8515057113187954
1.6329888105392456 0.8618899273104881
1.6896629333496094 0.8722741433021807
1.7686303853988647 0.8826583592938733
1.8849091529846191 0.893042575285566
1.9960298538208008 0.9034267912772586
2.132856845855713 0.9138110072689511
2.2918853759765625 0.9241952232606438
2.4201042652130127 0.9345794392523364
2.6195602416992188 0.944963655244029
3.287125825881958 0.9553478712357217
3.7480580806732178 0.9595015576323987


==> figures/eval/baseline/PointNet2SSG/l2/si_adv.txt <==
0.14383968710899353 0.0
0.1505252718925476 0.010384215991692628
0.1505279690027237 0.020768431983385256
0.1505289524793625 0.03115264797507788
0.15054503083229065 0.04153686396677051
0.29762136936187744 0.05192107995846314
0.3043888211250305 0.06230529595015576
0.31424081325531006 0.07268951194184839
0.3193246126174927 0.08307372793354102
0.32748132944107056 0.09345794392523364
0.448900043964386 0.10384215991692627
0.4647662043571472 0.1142263759086189
0.4746038317680359 0.12461059190031153
0.4822658896446228 0.13499480789200416
0.48936307430267334 0.14537902388369678
0.5018532276153564 0.1557632398753894
0.5123332142829895 0.16614745586708204
0.610288143157959 0.17653167185877466
0.6249397993087769 0.18691588785046728
0.6341110467910767 0.19730010384215993
0.645093560218811 0.20768431983385255
0.6578295230865479 0.21806853582554517
0.6657329797744751 0.2284527518172378
0.6800098419189453 0.23883696780893043
0.7063267230987549 0.24922118380062305
0.7330454587936401 0.25960539979231567
0.7705118656158447 0.2699896157840083
0.7938173413276672 0.2803738317757009
0.8092511892318726 0.29075804776739356
0.8224219083786011 0.3011422637590862
0.8302990198135376 0.3115264797507788
0.842502772808075 0.32191069574247144
0.8518154621124268 0.3322949117341641
0.8580096364021301 0.3426791277258567
0.8742226958274841 0.3530633437175493
0.8971455097198486 0.363447559709242
0.9530451893806458 0.37383177570093457
0.9803475141525269 0.3842159916926272
1.0003612041473389 0.39460020768431986
1.0100940465927124 0.40498442367601245
1.0213425159454346 0.4153686396677051
1.0372428894042969 0.4257528556593977
1.049915075302124 0.43613707165109034
1.05838942527771 0.446521287642783
1.072695255279541 0.4569055036344756
1.0982170104980469 0.4672897196261682
1.119091272354126 0.47767393561786087
1.137322187423706 0.48805815160955346
1.155074954032898 0.4984423676012461
1.1765328645706177 0.5088265835929388
1.1993341445922852 0.5192107995846313
1.2217214107513428 0.5295950155763239
1.2323040962219238 0.5399792315680166
1.2720218896865845 0.5503634475597092
1.2967309951782227 0.5607476635514018
1.3214958906173706 0.5711318795430945
1.3435492515563965 0.5815160955347871
1.3735281229019165 0.5919003115264797
1.396240472793579 0.6022845275181724
1.4120122194290161 0.612668743509865
1.4465900659561157 0.6230529595015576
1.5022374391555786 0.6334371754932503
1.5212361812591553 0.6438213914849429
1.5470542907714844 0.6542056074766355
1.574457049369812 0.6645898234683282
1.6177794933319092 0.6749740394600208
1.6533339023590088 0.6853582554517134
1.682977557182312 0.6957424714434061
1.7091405391693115 0.7061266874350987
1.7282299995422363 0.7165109034267912
1.7756273746490479 0.726895119418484
1.8115191459655762 0.7372793354101765
1.8413500785827637 0.7476635514018691
1.8634474277496338 0.7580477673935618
1.9308791160583496 0.7684319833852544
1.9770891666412354 0.778816199376947
2.0496582984924316 0.7892004153686397
2.092616081237793 0.7995846313603323
2.1355066299438477 0.8099688473520249
2.209655523300171 0.8203530633437176
2.286625385284424 0.8307372793354102
2.3275997638702393 0.8411214953271028
2.3867077827453613 0.8515057113187954
2.4792914390563965 0.8618899273104881
2.639322519302368 0.8722741433021807
2.7234652042388916 0.8826583592938733
2.8300633430480957 0.893042575285566
2.957660675048828 0.9034267912772586
3.2045271396636963 0.9138110072689511
3.4270071983337402 0.9241952232606438
3.6129422187805176 0.9345794392523364
4.102333068847656 0.944963655244029
4.800876617431641 0.9553478712357217
5.00209379196167 0.9574247144340602


==> figures/eval/baseline/PointNet2SSG/smooth/geoa3.txt <==
0.000386275933124125 0.0
0.0006781916599720716 0.010384215991692628
0.0007439401815645397 0.020768431983385256
0.0007965213153511286 0.03115264797507788
0.0008411121089011431 0.04153686396677051
0.0008734852308407426 0.05192107995846314
0.0008996198885142803 0.06230529595015576
0.0009220097563229501 0.07268951194184839
0.0009423756855539978 0.08307372793354102
0.0009614697773940861 0.09345794392523364
0.000980570912361145 0.10384215991692627
0.0010181766701862216 0.1142263759086189
0.001030698069371283 0.12461059190031153
0.0010477580362930894 0.13499480789200416
0.00106170610524714 0.14537902388369678
0.0010693299118429422 0.1557632398753894
0.0010962714441120625 0.16614745586708204
0.0011246380163356662 0.17653167185877466
0.0011458720546215773 0.18691588785046728
0.001163081033155322 0.19730010384215993
0.0011873438488692045 0.20768431983385255
0.0012249625287950039 0.21806853582554517
0.001258194213733077 0.2284527518172378
0.001273513538762927 0.23883696780893043
0.0012877949047833681 0.24922118380062305
0.0013138761278241873 0.25960539979231567
0.0013309381902217865 0.2699896157840083
0.001360215013846755 0.2803738317757009
0.0013957665069028735 0.29075804776739356
0.0014185737818479538 0.3011422637590862
0.0014371031429618597 0.3115264797507788
0.0014654238475486636 0.32191069574247144
0.0014824246754869819 0.3322949117341641
0.001516119227744639 0.3426791277258567
0.001529865781776607 0.3530633437175493
0.0015529306838288903 0.363447559709242
0.0015717375790700316 0.37383177570093457
0.0015887704212218523 0.3842159916926272
0.0016250964254140854 0.39460020768431986
0.0016478553880006075 0.40498442367601245
0.0016817264258861542 0.4153686396677051
0.0017061696853488684 0.4257528556593977
0.0017316230805590749 0.43613707165109034
0.0017513463972136378 0.446521287642783
0.0017738299211487174 0.4569055036344756
0.0018002057913690805 0.4672897196261682
0.0018312629545107484 0.47767393561786087
0.0018622527131810784 0.48805815160955346
0.0018940886948257685 0.4984423676012461
0.0019168307771906257 0.5088265835929388
0.0019451540429145098 0.5192107995846313
0.0019643688574433327 0.5295950155763239
0.0020018734503537416 0.5399792315680166
0.002023249864578247 0.5503634475597092
0.0020435508340597153 0.5607476635514018
0.0020618110429495573 0.5711318795430945
0.0020798547193408012 0.5815160955347871
0.0020957256201654673 0.5919003115264797
0.0021212527062743902 0.6022845275181724
0.0021443390287458897 0.612668743509865
0.0021590529941022396 0.6230529595015576
0.00218234583735466 0.6334371754932503
0.002206714591011405 0.6438213914849429
0.0022298158146440983 0.6542056074766355
0.0022563838865607977 0.6645898234683282
0.002286734292283654 0.6749740394600208
0.002323855645954609 0.6853582554517134
0.0023450693115592003 0.6957424714434061
0.002374551724642515 0.7061266874350987
0.0023864703252911568 0.7165109034267912
0.002417789539322257 0.726895119418484
0.002436429727822542 0.7372793354101765
0.002458752365782857 0.7476635514018691
0.0024770903401076794 0.7580477673935618
0.002515137195587158 0.7684319833852544
0.0025615261401981115 0.778816199376947
0.002577520441263914 0.7892004153686397
0.002616103971377015 0.7995846313603323
0.0026310132816433907 0.8099688473520249
0.0026627597399055958 0.8203530633437176
0.002700020559132099 0.8307372793354102
0.0027426760643720627 0.8411214953271028
0.0027729542925953865 0.8515057113187954
0.0028040767647325993 0.8618899273104881
0.002854603808373213 0.8722741433021807
0.0028845558408647776 0.8826583592938733
0.0029232006054371595 0.893042575285566
0.002959425561130047 0.9034267912772586
0.003044271841645241 0.9138110072689511
0.0030948282219469547 0.9241952232606438
0.003214317373931408 0.9345794392523364
0.0033084205351769924 0.944963655244029
0.0034099265467375517 0.9553478712357217
0.0036369627341628075 0.9657320872274143
0.003778199665248394 0.9761163032191069
0.004636826924979687 0.9865005192107996
0.006763074081391096 0.9916926272066459


==> figures/eval/baseline/PointNet2SSG/smooth/gsda.txt <==
0.0003560198820196092 0.0
0.0004996455973014235 0.010384215991692628
0.0005916676018387079 0.020768431983385256
0.0006663836538791656 0.03115264797507788
0.0007058203336782753 0.04153686396677051
0.0007537993951700628 0.05192107995846314
0.0008160233264788985 0.06230529595015576
0.0008373139426112175 0.07268951194184839
0.000874758989084512 0.08307372793354102
0.0009077334543690085 0.09345794392523364
0.0009286246495321393 0.10384215991692627
0.0009444368188269436 0.1142263759086189
0.0009679233189672232 0.12461059190031153
0.0009938133880496025 0.13499480789200416
0.0010217601666226983 0.14537902388369678
0.0010370684321969748 0.1557632398753894
0.0010594837367534637 0.16614745586708204
0.0010852962732315063 0.17653167185877466
0.0011085527949035168 0.18691588785046728
0.0011298806639388204 0.19730010384215993
0.0011499531101435423 0.20768431983385255
0.0011698845773935318 0.21806853582554517
0.001197229721583426 0.2284527518172378
0.0012172928545624018 0.23883696780893043
0.0012314345221966505 0.24922118380062305
0.0012509647058323026 0.25960539979231567
0.0012646820396184921 0.2699896157840083
0.0012939739972352982 0.2803738317757009
0.0013200209941715002 0.29075804776739356
0.0013475421583279967 0.3011422637590862
0.0013670905027538538 0.3115264797507788
0.001402468653395772 0.32191069574247144
0.001421547494828701 0.3322949117341641
0.0014528505271300673 0.3426791277258567
0.0014714121352881193 0.3530633437175493
0.0014911184553056955 0.363447559709242
0.0015175631269812584 0.37383177570093457
0.0015461607836186886 0.3842159916926272
0.0015754768392071128 0.39460020768431986
0.0015903445892035961 0.40498442367601245
0.0016036806628108025 0.4153686396677051
0.001625704811885953 0.4257528556593977
0.0016537377377972007 0.43613707165109034
0.001682528993114829 0.446521287642783
0.001701816450804472 0.4569055036344756
0.0017256136052310467 0.4672897196261682
0.001738670514896512 0.47767393561786087
0.0017838558414950967 0.48805815160955346
0.001810545683838427 0.4984423676012461
0.0018278604838997126 0.5088265835929388
0.001858790754340589 0.5192107995846313
0.0018744587432593107 0.5295950155763239
0.0018976620631292462 0.5399792315680166
0.0019310173811390996 0.5503634475597092
0.0019532544538378716 0.5607476635514018
0.001964286668226123 0.5711318795430945
0.001989545300602913 0.5815160955347871
0.002000771928578615 0.5919003115264797
0.0020260214805603027 0.6022845275181724
0.002040122402831912 0.612668743509865
0.002068224595859647 0.6230529595015576
0.002094061579555273 0.6334371754932503
0.002136504976078868 0.6438213914849429
0.0021607810631394386 0.6542056074766355
0.0021793635096400976 0.6645898234683282
0.00220504030585289 0.6749740394600208
0.0022295231465250254 0.6853582554517134
0.0022630696184933186 0.6957424714434061
0.0022739318665117025 0.7061266874350987
0.002303255256265402 0.7165109034267912
0.0023360676132142544 0.726895119418484
0.0023643523454666138 0.7372793354101765
0.0023893818724900484 0.7476635514018691
0.0024337321519851685 0.7580477673935618
0.0024604450445622206 0.7684319833852544
0.0024933856911957264 0.778816199376947
0.002519880421459675 0.7892004153686397
0.002554294653236866 0.7995846313603323
0.002578279934823513 0.8099688473520249
0.0026107430458068848 0.8203530633437176
0.002634819597005844 0.8307372793354102
0.002673459704965353 0.8411214953271028
0.002718651667237282 0.8515057113187954
0.0027725943364202976 0.8618899273104881
0.002816873136907816 0.8722741433021807
0.002865512389689684 0.8826583592938733
0.002960412297397852 0.893042575285566
0.003014463698491454 0.9034267912772586
0.0030766879208385944 0.9138110072689511
0.0031400350853800774 0.9241952232606438
0.003223271109163761 0.9345794392523364
0.003321961034089327 0.944963655244029
0.0034493086859583855 0.9553478712357217
0.0036959790159016848 0.9657320872274143
0.004269605502486229 0.9761163032191069
0.006438172422349453 0.9844236760124611


==> figures/eval/baseline/PointNet2SSG/smooth/ours.txt <==
0.00030206848168745637 0.0
0.00045823119580745697 0.010384215991692628
0.0005700405454263091 0.020768431983385256
0.0006113166455179453 0.03115264797507788
0.0006505404016934335 0.04153686396677051
0.0006671820301562548 0.05192107995846314
0.0006807576864957809 0.06230529595015576
0.0007023429498076439 0.07268951194184839
0.0007266572210937738 0.08307372793354102
0.0007500723004341125 0.09345794392523364
0.0007753020618110895 0.10384215991692627
0.0007913092849776149 0.1142263759086189
0.0008177044219337404 0.12461059190031153
0.0008307072566822171 0.13499480789200416
0.0008425067644566298 0.14537902388369678
0.0008613927639089525 0.1557632398753894
0.0008958133403211832 0.16614745586708204
0.0009200571803376079 0.17653167185877466
0.0009430362842977047 0.18691588785046728
0.0009605172090232372 0.19730010384215993
0.0009841036517173052 0.20768431983385255
0.0010078600607812405 0.21806853582554517
0.001045713317580521 0.2284527518172378
0.0010661063715815544 0.23883696780893043
0.0010874276049435139 0.24922118380062305
0.0011080459225922823 0.25960539979231567
0.0011352610308676958 0.2699896157840083
0.0011606104671955109 0.2803738317757009
0.0011801030486822128 0.29075804776739356
0.0011956051457673311 0.3011422637590862
0.0012275491608306766 0.3115264797507788
0.0012571041006594896 0.32191069574247144
0.0012947196373715997 0.3322949117341641
0.001315621891990304 0.3426791277258567
0.001341231050901115 0.3530633437175493
0.0013504503294825554 0.363447559709242
0.0013767448253929615 0.37383177570093457
0.0014003943651914597 0.3842159916926272
0.0014276353176683187 0.39460020768431986
0.0014474536292254925 0.40498442367601245
0.001465529203414917 0.4153686396677051
0.001492441981099546 0.4257528556593977
0.0015141195617616177 0.43613707165109034
0.001532511436380446 0.446521287642783
0.0015530018135905266 0.4569055036344756
0.001572372973896563 0.4672897196261682
0.0015873681986704469 0.47767393561786087
0.0016211785841733217 0.48805815160955346
0.001647470286116004 0.4984423676012461
0.0016732306685298681 0.5088265835929388
0.0017023010877892375 0.5192107995846313
0.0017310954863205552 0.5295950155763239
0.0017635910771787167 0.5399792315680166
0.0017958725802600384 0.5503634475597092
0.0018054174724966288 0.5607476635514018
0.0018462548032402992 0.5711318795430945
0.0018782442202791572 0.5815160955347871
0.0018987482180818915 0.5919003115264797
0.001926113967783749 0.6022845275181724
0.0019623052794486284 0.612668743509865
0.001991058699786663 0.6230529595015576
0.0020265718922019005 0.6334371754932503
0.0020467136055231094 0.6438213914849429
0.002082011429592967 0.6542056074766355
0.0020977621898055077 0.6645898234683282
0.0021434181835502386 0.6749740394600208
0.002174483146518469 0.6853582554517134
0.0022070351988077164 0.6957424714434061
0.0022475647274404764 0.7061266874350987
0.0022756922990083694 0.7165109034267912
0.0023079575039446354 0.726895119418484
0.0023335199803113937 0.7372793354101765
0.0023551927879452705 0.7476635514018691
0.0023904861882328987 0.7580477673935618
0.0024148558732122183 0.7684319833852544
0.002459222450852394 0.778816199376947
0.0024928455241024494 0.7892004153686397
0.002515861764550209 0.7995846313603323
0.0025524271186441183 0.8099688473520249
0.0025885384529829025 0.8203530633437176
0.0026404778473079205 0.8307372793354102
0.002691342029720545 0.8411214953271028
0.00273620686493814 0.8515057113187954
0.0027665409725159407 0.8618899273104881
0.002833049278706312 0.8722741433021807
0.002889081370085478 0.8826583592938733
0.0030152820982038975 0.893042575285566
0.0030836425721645355 0.9034267912772586
0.003147884737700224 0.9138110072689511
0.0031934245489537716 0.9241952232606438
0.0034302696585655212 0.9345794392523364
0.003621822688728571 0.944963655244029
0.004695904441177845 0.9553478712357217
0.006491520442068577 0.9595015576323987


==> figures/eval/baseline/PointNet2SSG/smooth/si_adv.txt <==
0.00012077886640327051 0.0
0.00031730812042951584 0.010384215991692628
0.00038305658381432295 0.020768431983385256
0.00045392525498755276 0.03115264797507788
0.0005283827194944024 0.04153686396677051
0.000579600571654737 0.05192107995846314
0.0006233463063836098 0.06230529595015576
0.0007036805036477745 0.07268951194184839
0.0007506234105676413 0.08307372793354102
0.0007761978777125478 0.09345794392523364
0.0007942697266116738 0.10384215991692627
0.0008333452278748155 0.1142263759086189
0.0008409215370193124 0.12461059190031153
0.0008621286833658814 0.13499480789200416
0.0008930854965001345 0.14537902388369678
0.0009095095447264612 0.1557632398753894
0.0009290616726502776 0.16614745586708204
0.0009592263959348202 0.17653167185877466
0.0009766153525561094 0.18691588785046728
0.000995182665064931 0.19730010384215993
0.0010069485288113356 0.20768431983385255
0.001022813026793301 0.21806853582554517
0.0010340447770431638 0.2284527518172378
0.0010552052408456802 0.23883696780893043
0.001071699196472764 0.24922118380062305
0.0010861584451049566 0.25960539979231567
0.0011012470349669456 0.2699896157840083
0.0011207184288650751 0.2803738317757009
0.001132067060098052 0.29075804776739356
0.0011545568704605103 0.3011422637590862
0.001169317401945591 0.3115264797507788
0.0011808114359155297 0.32191069574247144
0.001189083093777299 0.3322949117341641
0.0012068438809365034 0.3426791277258567
0.0012218905612826347 0.3530633437175493
0.001234719529747963 0.363447559709242
0.0012498598080128431 0.37383177570093457
0.0012601001653820276 0.3842159916926272
0.0012896836269646883 0.39460020768431986
0.0013093259185552597 0.40498442367601245
0.0013281680876389146 0.4153686396677051
0.0013497292529791594 0.4257528556593977
0.0013653939822688699 0.43613707165109034
0.0013846626970916986 0.446521287642783
0.0014031582977622747 0.4569055036344756
0.00141613045707345 0.4672897196261682
0.0014418528880923986 0.47767393561786087
0.0014656833373010159 0.48805815160955346
0.0014967259485274553 0.4984423676012461
0.0015132512198761106 0.5088265835929388
0.0015286310808733106 0.5192107995846313
0.0015428123297169805 0.5295950155763239
0.0015751539031043649 0.5399792315680166
0.0016036916058510542 0.5503634475597092
0.0016201703110709786 0.5607476635514018
0.0016340921865776181 0.5711318795430945
0.0016643640119582415 0.5815160955347871
0.0016969589050859213 0.5919003115264797
0.0017257188446819782 0.6022845275181724
0.0017543777357786894 0.612668743509865
0.0017839856445789337 0.6230529595015576
0.0018011367646977305 0.6334371754932503
0.0018488358473405242 0.6438213914849429
0.0018780380487442017 0.6542056074766355
0.0018992230761796236 0.6645898234683282
0.0019231977639719844 0.6749740394600208
0.001941927708685398 0.6853582554517134
0.0019778877031058073 0.6957424714434061
0.002019068691879511 0.7061266874350987
0.0020425133407115936 0.7165109034267912
0.002068881643936038 0.726895119418484
0.0020957705564796925 0.7372793354101765
0.0021473336964845657 0.7476635514018691
0.002176545560359955 0.7580477673935618
0.0022085062228143215 0.7684319833852544
0.002256757579743862 0.778816199376947
0.002298295497894287 0.7892004153686397
0.002317273523658514 0.7995846313603323
0.002368960529565811 0.8099688473520249
0.0024195672012865543 0.8203530633437176
0.0024803285486996174 0.8307372793354102
0.0025180643424391747 0.8411214953271028
0.0026289685629308224 0.8515057113187954
0.002696133451536298 0.8618899273104881
0.002790848957374692 0.8722741433021807
0.0028759222477674484 0.8826583592938733
0.0029659830033779144 0.893042575285566
0.0030074892565608025 0.9034267912772586
0.0031718872487545013 0.9138110072689511
0.0033034118823707104 0.9241952232606438
0.003548454260453582 0.9345794392523364
0.0038418767508119345 0.944963655244029
0.004601862281560898 0.9553478712357217
0.006395230069756508 0.9574247144340602


==> figures/eval/black_box/cd/ours.txt <==
9.289104127674364e-06 0.0
4.014212026959285e-05 0.010718113612004287
7.06656719557941e-05 0.021436227224008574
9.068771032616496e-05 0.03215434083601286
0.00010046103852801025 0.04287245444801715
0.00011289549001958221 0.05359056806002144
0.0001286776241613552 0.06430868167202572
0.0001432285353075713 0.07502679528403002
0.0001633165666135028 0.0857449088960343
0.000174329339643009 0.09646302250803858
0.0001854407601058483 0.10718113612004287
0.00019301773863844573 0.11789924973204716
0.00020861616940237582 0.12861736334405144
0.0002174369728891179 0.13933547695605572
0.00022612305474467576 0.15005359056806003
0.00023752165725454688 0.1607717041800643
0.0002524520386941731 0.1714898177920686
0.00027233787113800645 0.18220793140407288
0.0002798363857436925 0.19292604501607716
0.0002899847459048033 0.20364415862808147
0.00030071139917708933 0.21436227224008575
0.00031080865301191807 0.22508038585209003
0.00032079016091302037 0.2357984994640943
0.00032878544880077243 0.2465166130760986
0.0003451074007898569 0.2572347266881029
0.0003544565988704562 0.2679528403001072
0.00037204427644610405 0.27867095391211144
0.0003856827097479254 0.28938906752411575
0.000392002344597131 0.30010718113612006
0.0004087858251295984 0.3108252947481243
0.00042980146827176213 0.3215434083601286
0.00043713796185329556 0.3322615219721329
0.00045498795225284994 0.3429796355841372
0.00047347525833174586 0.3536977491961415
0.00047959020594134927 0.36441586280814575
0.0004897322505712509 0.37513397642015006
0.0005093849031254649 0.3858520900321543
0.0005218566511757672 0.3965702036441586
0.0005393606843426824 0.40728831725616294
0.0005504262517206371 0.4180064308681672
0.0005642630276270211 0.4287245444801715
0.0005789094720967114 0.43944265809217575
0.0005936011439189315 0.45016077170418006
0.0006122213089838624 0.4608788853161844
0.0006261072121560574 0.4715969989281886
0.0006439431454055011 0.48231511254019294
0.0006515684071928263 0.4930332261521972
0.0006612499710172415 0.5037513397642015
0.0006681360537186265 0.5144694533762058
0.0006822021096013486 0.5251875669882101
0.0006932339165359735 0.5359056806002144
0.0007031390559859574 0.5466237942122186
0.0007114647305570543 0.5573419078242229
0.0007279276615008712 0.5680600214362272
0.0007411533733829856 0.5787781350482315
0.0007508887210860848 0.5894962486602358
0.000760692055337131 0.6002143622722401
0.0007724026800133288 0.6109324758842444
0.0007867073873057961 0.6216505894962486
0.0008072809432633221 0.632368703108253
0.0008149961940944195 0.6430868167202572
0.0008231012616306543 0.6538049303322615
0.0008394765900447965 0.6645230439442658
0.0008559978450648487 0.6752411575562701
0.0008675738936290145 0.6859592711682744
0.0008829337311908603 0.6966773847802786
0.0008989484049379826 0.707395498392283
0.0009173710132017732 0.7181136120042872
0.0009303925326094031 0.7288317256162915
0.0009442174923606217 0.7395498392282959
0.0009697250789031386 0.7502679528403001
0.000981500605121255 0.7609860664523044
0.0010032430291175842 0.7717041800643086
0.0010217848466709256 0.782422293676313
0.0010330361546948552 0.7931404072883173
0.0010500678326934576 0.8038585209003215
0.0010700637940317392 0.8145766345123259
0.00108764145988971 0.8252947481243301
0.0011154633248224854 0.8360128617363344
0.0011360126081854105 0.8467309753483387
0.0011649532243609428 0.857449088960343
0.0011885296553373337 0.8681672025723473
0.001211932278238237 0.8788853161843515
0.0012549561215564609 0.8896034297963559
0.001284425612539053 0.9003215434083601
0.001316277775913477 0.9110396570203644
0.0013592084869742393 0.9217577706323687
0.0013965489342808723 0.932475884244373
0.0014423036482185125 0.9431939978563773
0.001489549409598112 0.9539121114683816
0.0015529103111475706 0.9646302250803859
0.0015767908189445734 0.9753483386923901
0.0016271226340904832 0.9860664523043944
0.0017596569377928972 0.9967845659163987
0.0019731088541448116 1.007502679528403
0.0022706729359924793 1.0182207931404073
0.003304682206362486 1.0289389067524115
0.003520801430568099 1.030010718113612


==> figures/eval/black_box/cd/si-adv.txt <==
9.289104127674364e-06 0.0
4.5142918679630384e-05 0.010718113612004287
7.670887862332165e-05 0.021436227224008574
0.00010027523967437446 0.03215434083601286
0.00012324517592787743 0.04287245444801715
0.00014038116205483675 0.05359056806002144
0.00015462771989405155 0.06430868167202572
0.000167915117344819 0.07502679528403002
0.00018646151875145733 0.0857449088960343
0.00019745777535717934 0.09646302250803858
0.00020973660866729915 0.10718113612004287
0.00021627348905894905 0.11789924973204716
0.00023269736266229302 0.12861736334405144
0.00024194575962610543 0.13933547695605572
0.0002528958139009774 0.15005359056806003
0.0002617503050714731 0.1607717041800643
0.00026992225321009755 0.1714898177920686
0.00029369123512879014 0.18220793140407288
0.000302710133837536 0.19292604501607716
0.0003122909110970795 0.20364415862808147
0.00032452354207634926 0.21436227224008575
0.0003335814690217376 0.22508038585209003
0.00034497451269999146 0.2357984994640943
0.00035703781759366393 0.2465166130760986
0.00036857769009657204 0.2572347266881029
0.00037875218549743295 0.2679528403001072
0.0003916348214261234 0.27867095391211144
0.00040693546179682016 0.28938906752411575
0.00042077305261045694 0.30010718113612006
0.0004298956773709506 0.3108252947481243
0.0004434842267073691 0.3215434083601286
0.0004545190604403615 0.3322615219721329
0.00046236065099947155 0.3429796355841372
0.0004782752366736531 0.3536977491961415
0.0004912809818051755 0.36441586280814575
0.0005092911887913942 0.37513397642015006
0.0005254045827314258 0.3858520900321543
0.0005493709468282759 0.3965702036441586
0.0005621968884952366 0.40728831725616294
0.0005901114200241864 0.4180064308681672
0.0005972103681415319 0.4287245444801715
0.0006066456553526223 0.43944265809217575
0.0006233565509319305 0.45016077170418006
0.0006422908045351505 0.4608788853161844
0.0006605066009797156 0.4715969989281886
0.0006698970682919025 0.48231511254019294
0.0006777591770514846 0.4930332261521972
0.0006955707212910056 0.5037513397642015
0.0007068817503750324 0.5144694533762058
0.0007186309085227549 0.5251875669882101
0.0007237265817821026 0.5359056806002144
0.000729185645468533 0.5466237942122186
0.0007388528902083635 0.5573419078242229
0.0007486194372177124 0.5680600214362272
0.0007619347306899726 0.5787781350482315
0.0007718185661360621 0.5894962486602358
0.0007840364705771208 0.6002143622722401
0.0008014559280127287 0.6109324758842444
0.0008133041555993259 0.6216505894962486
0.0008306929375976324 0.632368703108253
0.0008424055995419621 0.6430868167202572
0.0008530988125130534 0.6538049303322615
0.0008653040276840329 0.6645230439442658
0.0008798643248155713 0.6752411575562701
0.0008950423798523843 0.6859592711682744
0.0009034903487190604 0.6966773847802786
0.0009194876765832305 0.707395498392283
0.0009334468632005155 0.7181136120042872
0.0009485517512075603 0.7288317256162915
0.0009657797054387629 0.7395498392282959
0.0009814808145165443 0.7502679528403001
0.0010032327845692635 0.7609860664523044
0.0010176600189879537 0.7717041800643086
0.0010339976288378239 0.782422293676313
0.00105377659201622 0.7931404072883173
0.0010734362294897437 0.8038585209003215
0.0011013522744178772 0.8145766345123259
0.0011265892535448074 0.8252947481243301
0.0011442903196439147 0.8360128617363344
0.0011567885521799326 0.8467309753483387
0.0011770124547183514 0.857449088960343
0.001198717625811696 0.8681672025723473
0.0012406231835484505 0.8788853161843515
0.0012731433380395174 0.8896034297963559
0.0012889071367681026 0.9003215434083601
0.0013525278773158789 0.9110396570203644
0.0013721000868827105 0.9217577706323687
0.0014115064404904842 0.932475884244373
0.0014563949080184102 0.9431939978563773
0.0014832532033324242 0.9539121114683816
0.0015477538108825684 0.9646302250803859
0.0015957674477249384 0.9753483386923901
0.0017300585750490427 0.9860664523043944
0.0018944742623716593 0.9967845659163987
0.0021822110284119844 1.007502679528403
0.00242880592122674 1.0182207931404073
0.003643803298473358 1.0289389067524115
0.003735607024282217 1.030010718113612


==> figures/eval/black_box/cd/simba.txt <==
4.5141825921746204e-07 0.0
7.088115671649575e-05 0.010718113612004287
9.150776168098673e-05 0.021436227224008574
0.00013075838796794415 0.03215434083601286
0.00016577284259255975 0.04287245444801715
0.00019101689395029098 0.05359056806002144
0.00022067918325774372 0.06430868167202572
0.00024316878989338875 0.07502679528403002
0.0002616015844978392 0.0857449088960343
0.0002991796936839819 0.09646302250803858
0.00032944840495474637 0.10718113612004287
0.0003525734064169228 0.11789924973204716
0.00036767381243407726 0.12861736334405144
0.0003835495444945991 0.13933547695605572
0.00039845434366725385 0.15005359056806003
0.0004198705137241632 0.1607717041800643
0.0004389571840874851 0.1714898177920686
0.00045471088378690183 0.18220793140407288
0.00047145181451924145 0.19292604501607716
0.0004937617923133075 0.20364415862808147
0.0005125069874338806 0.21436227224008575
0.0005290962872095406 0.22508038585209003
0.0005403178511187434 0.2357984994640943
0.0005613369285129011 0.2465166130760986
0.0005779201164841652 0.2572347266881029
0.000595336314290762 0.2679528403001072
0.0006149588152766228 0.27867095391211144
0.0006306672003120184 0.28938906752411575
0.0006552148843184114 0.30010718113612006
0.0006664371467195451 0.3108252947481243
0.0006840351270511746 0.3215434083601286
0.000699920579791069 0.3322615219721329
0.0007186781149357557 0.3429796355841372
0.0007405714131891727 0.3536977491961415
0.0007465503294952214 0.36441586280814575
0.0007613318739458919 0.37513397642015006
0.000775557360611856 0.3858520900321543
0.0007922938093543053 0.3965702036441586
0.0008104414446279407 0.40728831725616294
0.0008309382828883827 0.4180064308681672
0.0008508299943059683 0.4287245444801715
0.0008599761640653014 0.43944265809217575
0.0008877767249941826 0.45016077170418006
0.0008994013187475502 0.4608788853161844
0.0009312761249020696 0.4715969989281886
0.0009532443946227431 0.48231511254019294
0.0009706564014777541 0.4930332261521972
0.0009970988612622023 0.5037513397642015
0.0010081194341182709 0.5144694533762058
0.0010253411019220948 0.5251875669882101
0.001052949344739318 0.5359056806002144
0.0010629829484969378 0.5466237942122186
0.0010878043249249458 0.5573419078242229
0.001106245443224907 0.5680600214362272
0.0011168739292770624 0.5787781350482315
0.0011347578838467598 0.5894962486602358
0.0011520948028191924 0.6002143622722401
0.001176357502117753 0.6109324758842444
0.0011887106811627746 0.6216505894962486
0.0012008078629150987 0.632368703108253
0.0012106567155569792 0.6430868167202572
0.0012361917179077864 0.6538049303322615
0.001252171117812395 0.6645230439442658
0.0012789389584213495 0.6752411575562701
0.0013084831880405545 0.6859592711682744
0.001333002233877778 0.6966773847802786
0.001348112360574305 0.707395498392283
0.001386680407449603 0.7181136120042872
0.001404281472787261 0.7288317256162915
0.0014123620931059122 0.7395498392282959
0.0014304326614364982 0.7502679528403001
0.001458275131881237 0.7609860664523044
0.0014890057500451803 0.7717041800643086
0.0015065649058669806 0.782422293676313
0.0015421141870319843 0.7931404072883173
0.0015684152022004128 0.8038585209003215
0.0016046504024416208 0.8145766345123259
0.0016305276658385992 0.8252947481243301
0.0016645858995616436 0.8360128617363344
0.0017030069138854742 0.8467309753483387
0.0017317706951871514 0.857449088960343
0.0017505038995295763 0.8681672025723473
0.0017854080069810152 0.8788853161843515
0.0018205633386969566 0.8896034297963559
0.001862414414063096 0.9003215434083601
0.0019305103924125433 0.9110396570203644
0.001970532815903425 0.9217577706323687
0.002021539956331253 0.932475884244373
0.00213993014767766 0.9431939978563773
0.002197899855673313 0.9539121114683816
0.002290031872689724 0.9646302250803859
0.002424154430627823 0.9753483386923901
0.0025163227692246437 0.9860664523043944
0.0026348133105784655 0.9967845659163987
0.0028816116973757744 1.007502679528403
0.003329214407131076 1.0182207931404073
0.004440636374056339 1.0289389067524115
0.0051906779408454895 1.030010718113612


==> figures/eval/black_box/cd/simbapp.txt <==
2.7059235208071186e-07 0.0
5.618942668661475e-05 0.010718113612004287
9.645357204135507e-05 0.021436227224008574
0.0001364647614536807 0.03215434083601286
0.00017650285735726357 0.04287245444801715
0.00019883213099092245 0.05359056806002144
0.00025304927839897573 0.06430868167202572
0.00027264998061582446 0.07502679528403002
0.0002973026712425053 0.0857449088960343
0.00032164837466552854 0.09646302250803858
0.00034951604902744293 0.10718113612004287
0.00036764348624274135 0.11789924973204716
0.0003963889030274004 0.12861736334405144
0.0004089052090421319 0.13933547695605572
0.00043442941387183964 0.15005359056806003
0.00046205479884520173 0.1607717041800643
0.0004800069727934897 0.1714898177920686
0.0005031960899941623 0.18220793140407288
0.0005244491039775312 0.19292604501607716
0.0005447166040539742 0.20364415862808147
0.0005596376140601933 0.21436227224008575
0.0005766368703916669 0.22508038585209003
0.0006040579173713923 0.2357984994640943
0.0006225050310604274 0.2465166130760986
0.0006487850332632661 0.2572347266881029
0.0006738346419297159 0.2679528403001072
0.0007078518392518163 0.27867095391211144
0.0007261548889800906 0.28938906752411575
0.0007489276467822492 0.30010718113612006
0.0007647873135283589 0.3108252947481243
0.0007786961505189538 0.3215434083601286
0.0007917215116322041 0.3322615219721329
0.0008045363356359303 0.3429796355841372
0.0008212223183363676 0.3536977491961415
0.0008401890518143773 0.36441586280814575
0.0008602938614785671 0.37513397642015006
0.0008740360499359667 0.3858520900321543
0.0008888918091543019 0.3965702036441586
0.0009096735157072544 0.40728831725616294
0.0009400337585248053 0.4180064308681672
0.0009677506750449538 0.4287245444801715
0.0009877299889922142 0.43944265809217575
0.0010234436485916376 0.45016077170418006
0.0010375287383794785 0.4608788853161844
0.00104623194783926 0.4715969989281886
0.0010646372102200985 0.48231511254019294
0.0010800269665196538 0.4930332261521972
0.0010997260687872767 0.5037513397642015
0.0011143033625558019 0.5144694533762058
0.0011351789580658078 0.5251875669882101
0.0011585857719182968 0.5359056806002144
0.0011820339132100344 0.5466237942122186
0.001207210822030902 0.5573419078242229
0.0012221609940752387 0.5680600214362272
0.0012469661887735128 0.5787781350482315
0.0012651069555431604 0.5894962486602358
0.0012954764533787966 0.6002143622722401
0.00131449312902987 0.6109324758842444
0.0013464330695569515 0.6216505894962486
0.0013646041043102741 0.632368703108253
0.0013869337271898985 0.6430868167202572
0.0014143481384962797 0.6538049303322615
0.0014345208182930946 0.6645230439442658
0.0014491521287709475 0.6752411575562701
0.0014801250072196126 0.6859592711682744
0.0015068051870912313 0.6966773847802786
0.0015492571983486414 0.707395498392283
0.0015729470178484917 0.7181136120042872
0.0015907506458461285 0.7288317256162915
0.0016066993121057749 0.7395498392282959
0.0016322721494361758 0.7502679528403001
0.0016557264607399702 0.7609860664523044
0.0016829377273097634 0.7717041800643086
0.0017128331819549203 0.782422293676313
0.0017410791479051113 0.7931404072883173
0.0017755276057869196 0.8038585209003215
0.001820166246034205 0.8145766345123259
0.0018451656214892864 0.8252947481243301
0.0018748480360955 0.8360128617363344
0.001905473880469799 0.8467309753483387
0.0019450662657618523 0.857449088960343
0.0019929353147745132 0.8681672025723473
0.002032281132414937 0.8788853161843515
0.002064354717731476 0.8896034297963559
0.002117611002177 0.9003215434083601
0.0021918718703091145 0.9110396570203644
0.0022398014552891254 0.9217577706323687
0.0022917590104043484 0.932475884244373
0.002360881306231022 0.9431939978563773
0.002495724707841873 0.9539121114683816
0.0025621973909437656 0.9646302250803859
0.0026590153574943542 0.9753483386923901
0.0028200808446854353 0.9860664523043944
0.002896917052567005 0.9967845659163987
0.0030274181626737118 1.007502679528403
0.003584338119253516 1.0182207931404073
0.004244202747941017 1.0289389067524115
0.004667171277105808 1.030010718113612


==> figures/eval/black_box/curv/ours.txt <==
1.5155870642047375e-05 0.0
0.00024800008395686746 0.010718113612004287
0.00040166894905269146 0.021436227224008574
0.0005377764464356005 0.03215434083601286
0.0006984448409639299 0.04287245444801715
0.000814500090200454 0.05359056806002144
0.0009409289923496544 0.06430868167202572
0.0010681749554350972 0.07502679528403002
0.0011890155728906393 0.0857449088960343
0.0012513813562691212 0.09646302250803858
0.0013489264529198408 0.10718113612004287
0.001411712495610118 0.11789924973204716
0.0014823985984548926 0.12861736334405144
0.001542682177387178 0.13933547695605572
0.0016330742510035634 0.15005359056806003
0.00170079804956913 0.1607717041800643
0.001805312349461019 0.1714898177920686
0.0018713426543399692 0.18220793140407288
0.001953351544216275 0.19292604501607716
0.0020100483670830727 0.20364415862808147
0.0020656511187553406 0.21436227224008575
0.0021110279485583305 0.22508038585209003
0.0021590122487396 0.2357984994640943
0.0022271117195487022 0.2465166130760986
0.0022835698910057545 0.2572347266881029
0.0023413340095430613 0.2679528403001072
0.0023832651786506176 0.27867095391211144
0.002426562365144491 0.28938906752411575
0.002486803336068988 0.30010718113612006
0.002556133782491088 0.3108252947481243
0.0026005031540989876 0.3215434083601286
0.0026444769464433193 0.3322615219721329
0.002711100969463587 0.3429796355841372
0.0028014336712658405 0.3536977491961415
0.002882197732105851 0.36441586280814575
0.002944797743111849 0.37513397642015006
0.0029868879355490208 0.3858520900321543
0.003047203179448843 0.3965702036441586
0.003128419164568186 0.40728831725616294
0.003222209634259343 0.4180064308681672
0.003281967481598258 0.4287245444801715
0.0033214795403182507 0.43944265809217575
0.0033523463644087315 0.45016077170418006
0.003431393764913082 0.4608788853161844
0.003482090076431632 0.4715969989281886
0.003565153107047081 0.48231511254019294
0.0036236769519746304 0.4930332261521972
0.0037117956671863794 0.5037513397642015
0.0037954591680318117 0.5144694533762058
0.003862266894429922 0.5251875669882101
0.003927066922187805 0.5359056806002144
0.004022528883069754 0.5466237942122186
0.004093402065336704 0.5573419078242229
0.004155234433710575 0.5680600214362272
0.0042180935852229595 0.5787781350482315
0.004305383190512657 0.5894962486602358
0.00433753477409482 0.6002143622722401
0.004380156751722097 0.6109324758842444
0.004500940442085266 0.6216505894962486
0.0045612044632434845 0.632368703108253
0.004614558536559343 0.6430868167202572
0.004672115668654442 0.6538049303322615
0.004766792058944702 0.6645230439442658
0.00482214568182826 0.6752411575562701
0.004958669655025005 0.6859592711682744
0.0050750672817230225 0.6966773847802786
0.005164018832147121 0.707395498392283
0.005244655068963766 0.7181136120042872
0.005369975231587887 0.7288317256162915
0.0054250359535217285 0.7395498392282959
0.005480007268488407 0.7502679528403001
0.0056527587585151196 0.7609860664523044
0.005787165369838476 0.7717041800643086
0.005975850857794285 0.782422293676313
0.006110041402280331 0.7931404072883173
0.006288719829171896 0.8038585209003215
0.006418466567993164 0.8145766345123259
0.006529053207486868 0.8252947481243301
0.00675269216299057 0.8360128617363344
0.0068831248208880424 0.8467309753483387
0.006991117261350155 0.857449088960343
0.0072054569609463215 0.8681672025723473
0.00732642225921154 0.8788853161843515
0.007454435341060162 0.8896034297963559
0.007702929899096489 0.9003215434083601
0.007982002571225166 0.9110396570203644
0.008250318467617035 0.9217577706323687
0.008586198091506958 0.932475884244373
0.008997856639325619 0.9431939978563773
0.00943430233746767 0.9539121114683816
0.009755885228514671 0.9646302250803859
0.01046021655201912 0.9753483386923901
0.011253039352595806 0.9860664523043944
0.012119168415665627 0.9967845659163987
0.013178500346839428 1.007502679528403
0.01481606625020504 1.0182207931404073
0.022731583565473557 1.0289389067524115
0.024913353845477104 1.030010718113612


==> figures/eval/black_box/curv/si-adv.txt <==
1.5155870642047375e-05 0.0
0.000226408606977202 0.010718113612004287
0.0003997618914581835 0.021436227224008574
0.0005878180381841958 0.03215434083601286
0.0007238722173497081 0.04287245444801715
0.000865645706653595 0.05359056806002144
0.0009792394703254104 0.06430868167202572
0.0010813702829182148 0.07502679528403002
0.0011566390749067068 0.0857449088960343
0.0012518968433141708 0.09646302250803858
0.0013998558279126883 0.10718113612004287
0.0014414119068533182 0.11789924973204716
0.001505412394180894 0.12861736334405144
0.0015876503894105554 0.13933547695605572
0.0016765283653512597 0.15005359056806003
0.0017500524409115314 0.1607717041800643
0.0018247782718390226 0.1714898177920686
0.0018965206108987331 0.18220793140407288
0.0019441659096628428 0.19292604501607716
0.002006922848522663 0.20364415862808147
0.00209363573230803 0.21436227224008575
0.0021397122181952 0.22508038585209003
0.0021870688069611788 0.2357984994640943
0.0022591478191316128 0.2465166130760986
0.0023193885572254658 0.2572347266881029
0.002408151514828205 0.2679528403001072
0.0024733240716159344 0.27867095391211144
0.0025471572298556566 0.28938906752411575
0.002598842605948448 0.30010718113612006
0.002686914522200823 0.3108252947481243
0.0027605071663856506 0.3215434083601286
0.002833508886396885 0.3322615219721329
0.0028840680606663227 0.3429796355841372
0.0029491123277693987 0.3536977491961415
0.0030024670995771885 0.36441586280814575
0.0030589501839131117 0.37513397642015006
0.0031295265071094036 0.3858520900321543
0.003204877721145749 0.3965702036441586
0.0032482328824698925 0.40728831725616294
0.003318606875836849 0.4180064308681672
0.003391859820112586 0.4287245444801715
0.003462468273937702 0.43944265809217575
0.0034984322264790535 0.45016077170418006
0.003588466439396143 0.4608788853161844
0.003672963473945856 0.4715969989281886
0.003749806433916092 0.48231511254019294
0.003787318244576454 0.4930332261521972
0.0038671791553497314 0.5037513397642015
0.003924056887626648 0.5144694533762058
0.003985468298196793 0.5251875669882101
0.004059942904859781 0.5359056806002144
0.00412689009681344 0.5466237942122186
0.004185457248240709 0.5573419078242229
0.004229161888360977 0.5680600214362272
0.00426239101216197 0.5787781350482315
0.004316087346524 0.5894962486602358
0.004402874503284693 0.6002143622722401
0.004534010775387287 0.6109324758842444
0.004584387876093388 0.6216505894962486
0.004618610721081495 0.632368703108253
0.004753118380904198 0.6430868167202572
0.004907081834971905 0.6538049303322615
0.0050220671109855175 0.6645230439442658
0.005093022249639034 0.6752411575562701
0.00519854761660099 0.6859592711682744
0.005255570635199547 0.6966773847802786
0.005378153175115585 0.707395498392283
0.005496214143931866 0.7181136120042872
0.005601511336863041 0.7288317256162915
0.0057032848708331585 0.7395498392282959
0.005790797993540764 0.7502679528403001
0.005879666656255722 0.7609860664523044
0.005961755756288767 0.7717041800643086
0.006064136512577534 0.782422293676313
0.00614018552005291 0.7931404072883173
0.006364575121551752 0.8038585209003215
0.006661060266196728 0.8145766345123259
0.006774155423045158 0.8252947481243301
0.006858309730887413 0.8360128617363344
0.007016685791313648 0.8467309753483387
0.0070750112645328045 0.857449088960343
0.0072289928793907166 0.8681672025723473
0.007375573739409447 0.8788853161843515
0.007614228408783674 0.8896034297963559
0.007869710214436054 0.9003215434083601
0.008075983263552189 0.9110396570203644
0.008346344344317913 0.9217577706323687
0.008691264316439629 0.932475884244373
0.00920327939093113 0.9431939978563773
0.009550657123327255 0.9539121114683816
0.010136214084923267 0.9646302250803859
0.010767169296741486 0.9753483386923901
0.011268684640526772 0.9860664523043944
0.01258560735732317 0.9967845659163987
0.013713262975215912 1.007502679528403
0.015553809702396393 1.0182207931404073
0.021268397569656372 1.0289389067524115
0.02172846719622612 1.030010718113612


==> figures/eval/black_box/curv/simba.txt <==
2.730797859840095e-06 0.0
0.0003831420617643744 0.010718113612004287
0.0007122930255718529 0.021436227224008574
0.0008669138187542558 0.03215434083601286
0.001045237760990858 0.04287245444801715
0.0012944405898451805 0.05359056806002144
0.0014725661603733897 0.06430868167202572
0.0015971558168530464 0.07502679528403002
0.0016752765513956547 0.0857449088960343
0.0017833547899499536 0.09646302250803858
0.001973845763131976 0.10718113612004287
0.0020668189972639084 0.11789924973204716
0.002171446569263935 0.12861736334405144
0.002311880700290203 0.13933547695605572
0.0024484191089868546 0.15005359056806003
0.0025997962802648544 0.1607717041800643
0.0026926137506961823 0.1714898177920686
0.0027561457827687263 0.18220793140407288
0.002827504649758339 0.19292604501607716
0.0029538609087467194 0.20364415862808147
0.00305924192070961 0.21436227224008575
0.0031661156099289656 0.22508038585209003
0.0033409364987164736 0.2357984994640943
0.0034248216543346643 0.2465166130760986
0.003485929686576128 0.2572347266881029
0.0035704709589481354 0.2679528403001072
0.003658460220322013 0.27867095391211144
0.00379265658557415 0.28938906752411575
0.003895075060427189 0.30010718113612006
0.004012564197182655 0.3108252947481243
0.004069395363330841 0.3215434083601286
0.004158550873398781 0.3322615219721329
0.004251418635249138 0.3429796355841372
0.004290960729122162 0.3536977491961415
0.004411873873323202 0.36441586280814575
0.004477223381400108 0.37513397642015006
0.004583325237035751 0.3858520900321543
0.004664915148168802 0.3965702036441586
0.0047301058657467365 0.40728831725616294
0.004839182831346989 0.4180064308681672
0.0049288407899439335 0.4287245444801715
0.005000099539756775 0.43944265809217575
0.005096717271953821 0.45016077170418006
0.00523502379655838 0.4608788853161844
0.0053222160786390305 0.4715969989281886
0.005387105047702789 0.48231511254019294
0.005541166290640831 0.4930332261521972
0.005644828546792269 0.5037513397642015
0.005760767497122288 0.5144694533762058
0.0058496203273534775 0.5251875669882101
0.005954860243946314 0.5359056806002144
0.0060304077342152596 0.5466237942122186
0.006079110782593489 0.5573419078242229
0.006153265479952097 0.5680600214362272
0.006223517935723066 0.5787781350482315
0.006307415664196014 0.5894962486602358
0.0064333416521549225 0.6002143622722401
0.006508589722216129 0.6109324758842444
0.0065785921178758144 0.6216505894962486
0.0067147621884942055 0.632368703108253
0.006826208904385567 0.6430868167202572
0.006926652975380421 0.6538049303322615
0.006998131982982159 0.6645230439442658
0.007080303970724344 0.6752411575562701
0.007165617309510708 0.6859592711682744
0.007230482995510101 0.6966773847802786
0.007366321515291929 0.707395498392283
0.007497831713408232 0.7181136120042872
0.007563496939837933 0.7288317256162915
0.0077629536390304565 0.7395498392282959
0.007850022055208683 0.7502679528403001
0.007935194298624992 0.7609860664523044
0.008086606860160828 0.7717041800643086
0.008202649652957916 0.782422293676313
0.008354511111974716 0.7931404072883173
0.00842010322958231 0.8038585209003215
0.008575700223445892 0.8145766345123259
0.008691365830600262 0.8252947481243301
0.008873856626451015 0.8360128617363344
0.008967023342847824 0.8467309753483387
0.0090902429074049 0.857449088960343
0.009266146458685398 0.8681672025723473
0.009422169998288155 0.8788853161843515
0.009618103504180908 0.8896034297963559
0.009870912879705429 0.9003215434083601
0.010076476261019707 0.9110396570203644
0.010300550609827042 0.9217577706323687
0.010465878061950207 0.932475884244373
0.010886862874031067 0.9431939978563773
0.011185773648321629 0.9539121114683816
0.011550436727702618 0.9646302250803859
0.012011618353426456 0.9753483386923901
0.012709947302937508 0.9860664523043944
0.013437547720968723 0.9967845659163987
0.014201403595507145 1.007502679528403
0.014884976670145988 1.0182207931404073
0.022984284907579422 1.0289389067524115
0.023732397705316544 1.030010718113612


==> figures/eval/black_box/curv/simbapp.txt <==
2.7118928755953675e-06 0.0
0.0004180645337328315 0.010718113612004287
0.0006470200605690479 0.021436227224008574
0.000836844730656594 0.03215434083601286
0.0009519659215584397 0.04287245444801715
0.0011232923716306686 0.05359056806002144
0.001265407889150083 0.06430868167202572
0.0013600155944004655 0.07502679528403002
0.0016405998030677438 0.0857449088960343
0.001794052659533918 0.09646302250803858
0.0018966724164783955 0.10718113612004287
0.001996184466406703 0.11789924973204716
0.0021946209017187357 0.12861736334405144
0.0022745367605239153 0.13933547695605572
0.002370531903579831 0.15005359056806003
0.0024863106664270163 0.1607717041800643
0.0026230141520500183 0.1714898177920686
0.002698047086596489 0.18220793140407288
0.0028004231862723827 0.19292604501607716
0.0028923209756612778 0.20364415862808147
0.0029740731697529554 0.21436227224008575
0.0030879820697009563 0.22508038585209003
0.0031649924349039793 0.2357984994640943
0.0033284209202975035 0.2465166130760986
0.003449427429586649 0.2572347266881029
0.003520638681948185 0.2679528403001072
0.0036525556351989508 0.27867095391211144
0.003788958303630352 0.28938906752411575
0.0038615954108536243 0.30010718113612006
0.003907857928425074 0.3108252947481243
0.003986615687608719 0.3215434083601286
0.004034855403006077 0.3322615219721329
0.0040765670128166676 0.3429796355841372
0.0042252494022250175 0.3536977491961415
0.004271437879651785 0.36441586280814575
0.004343053326010704 0.37513397642015006
0.004400187637656927 0.3858520900321543
0.004434212110936642 0.3965702036441586
0.004503697156906128 0.40728831725616294
0.00454069534316659 0.4180064308681672
0.0046157557517290115 0.4287245444801715
0.004705540835857391 0.43944265809217575
0.004797005094587803 0.45016077170418006
0.004863589070737362 0.4608788853161844
0.004937853664159775 0.4715969989281886
0.005020069424062967 0.48231511254019294
0.005132894963026047 0.4930332261521972
0.005221173632889986 0.5037513397642015
0.005274161230772734 0.5144694533762058
0.0053423307836055756 0.5251875669882101
0.005406055599451065 0.5359056806002144
0.005545726977288723 0.5466237942122186
0.0056342799216508865 0.5573419078242229
0.0057058692909777164 0.5680600214362272
0.005754001438617706 0.5787781350482315
0.005813322961330414 0.5894962486602358
0.005893226712942123 0.6002143622722401
0.005982059985399246 0.6109324758842444
0.006072725169360638 0.6216505894962486
0.006162918638437986 0.632368703108253
0.006266068667173386 0.6430868167202572
0.006341301836073399 0.6538049303322615
0.0064799003303050995 0.6645230439442658
0.00657070754095912 0.6752411575562701
0.006667573004961014 0.6859592711682744
0.006756157614290714 0.6966773847802786
0.006902008317410946 0.707395498392283
0.006984439678490162 0.7181136120042872
0.00707642175257206 0.7288317256162915
0.007162528112530708 0.7395498392282959
0.0072367312386631966 0.7502679528403001
0.007364104501903057 0.7609860664523044
0.00745703000575304 0.7717041800643086
0.007529901806265116 0.782422293676313
0.007619699463248253 0.7931404072883173
0.007679843343794346 0.8038585209003215
0.007861979305744171 0.8145766345123259
0.008015025407075882 0.8252947481243301
0.0083145871758461 0.8360128617363344
0.008421186357736588 0.8467309753483387
0.008564215153455734 0.857449088960343
0.008718112483620644 0.8681672025723473
0.008940266445279121 0.8788853161843515
0.009194361045956612 0.8896034297963559
0.009341899305582047 0.9003215434083601
0.009638219140470028 0.9110396570203644
0.00995483249425888 0.9217577706323687
0.010239098221063614 0.932475884244373
0.01053603831678629 0.9431939978563773
0.01084497943520546 0.9539121114683816
0.011095195077359676 0.9646302250803859
0.011428723111748695 0.9753483386923901
0.011877047829329967 0.9860664523043944
0.012229598127305508 0.9967845659163987
0.012833980843424797 1.007502679528403
0.014625086449086666 1.0182207931404073
0.017467621713876724 1.0289389067524115
0.020296577364206314 1.030010718113612


==> figures/eval/black_box/hd/ours.txt <==
0.009512042626738548 0.0
0.025643473491072655 0.010718113612004287
0.033297836780548096 0.021436227224008574
0.037019629031419754 0.03215434083601286
0.04051421955227852 0.04287245444801715
0.0456160306930542 0.05359056806002144
0.04819576442241669 0.06430868167202572
0.05075272172689438 0.07502679528403002
0.05410105735063553 0.0857449088960343
0.05577406659722328 0.09646302250803858
0.05729484185576439 0.10718113612004287
0.0585339330136776 0.11789924973204716
0.06014816090464592 0.12861736334405144
0.06215784326195717 0.13933547695605572
0.0636293888092041 0.15005359056806003
0.06534817069768906 0.1607717041800643
0.06688162684440613 0.1714898177920686
0.06866386532783508 0.18220793140407288
0.0702836886048317 0.19292604501607716
0.07069791108369827 0.20364415862808147
0.07162215560674667 0.21436227224008575
0.07277817279100418 0.22508038585209003
0.0735718235373497 0.2357984994640943
0.07409302890300751 0.2465166130760986
0.07479989528656006 0.2572347266881029
0.07548041641712189 0.2679528403001072
0.07710456103086472 0.27867095391211144
0.07774528115987778 0.28938906752411575
0.07847575098276138 0.30010718113612006
0.07921943068504333 0.3108252947481243
0.07993797212839127 0.3215434083601286
0.0802411362528801 0.3322615219721329
0.08075562119483948 0.3429796355841372
0.08125199377536774 0.3536977491961415
0.08157872408628464 0.36441586280814575
0.08209727704524994 0.37513397642015006
0.08265675604343414 0.3858520900321543
0.08317724615335464 0.3965702036441586
0.08385037630796432 0.40728831725616294
0.08443643897771835 0.4180064308681672
0.08519435673952103 0.4287245444801715
0.08589974045753479 0.43944265809217575
0.08660653978586197 0.45016077170418006
0.0869174674153328 0.4608788853161844
0.08721649646759033 0.4715969989281886
0.08752941340208054 0.48231511254019294
0.0879506766796112 0.4930332261521972
0.0883217304944992 0.5037513397642015
0.08887188136577606 0.5144694533762058
0.08930481970310211 0.5251875669882101
0.08970412611961365 0.5359056806002144
0.09008806943893433 0.5466237942122186
0.09026912599802017 0.5573419078242229
0.09067469835281372 0.5680600214362272
0.09113923460245132 0.5787781350482315
0.09162198007106781 0.5894962486602358
0.09207312762737274 0.6002143622722401
0.09249000251293182 0.6109324758842444
0.09302766621112823 0.6216505894962486
0.09343718737363815 0.632368703108253
0.09390280395746231 0.6430868167202572
0.09413623809814453 0.6538049303322615
0.09457438439130783 0.6645230439442658
0.09495634585618973 0.6752411575562701
0.09534129500389099 0.6859592711682744
0.09603085368871689 0.6966773847802786
0.09649990499019623 0.707395498392283
0.09666420519351959 0.7181136120042872
0.09700239449739456 0.7288317256162915
0.09778973460197449 0.7395498392282959
0.09811116755008698 0.7502679528403001
0.098566934466362 0.7609860664523044
0.09912285953760147 0.7717041800643086
0.1000189334154129 0.782422293676313
0.10080967843532562 0.7931404072883173
0.10172276943922043 0.8038585209003215
0.10213907063007355 0.8145766345123259
0.10233326256275177 0.8252947481243301
0.1024136170744896 0.8360128617363344
0.10292364656925201 0.8467309753483387
0.10347768664360046 0.857449088960343
0.10394161939620972 0.8681672025723473
0.1051383763551712 0.8788853161843515
0.10587739199399948 0.8896034297963559
0.10691217333078384 0.9003215434083601
0.10789018869400024 0.9110396570203644
0.10833998024463654 0.9217577706323687
0.10898524522781372 0.932475884244373
0.10985860228538513 0.9431939978563773
0.11084850132465363 0.9539121114683816
0.11207304894924164 0.9646302250803859
0.1130308136343956 0.9753483386923901
0.11432909220457077 0.9860664523043944
0.11678028106689453 0.9967845659163987
0.11861880868673325 1.007502679528403
0.12197668850421906 1.0182207931404073
0.13826106488704681 1.0289389067524115
0.17048093676567078 1.030010718113612


==> figures/eval/black_box/hd/si-adv.txt <==
0.009512042626738548 0.0
0.029147259891033173 0.010718113612004287
0.03801573067903519 0.021436227224008574
0.04093316197395325 0.03215434083601286
0.046451885253190994 0.04287245444801715
0.050216805189847946 0.05359056806002144
0.053861357271671295 0.06430868167202572
0.05557384714484215 0.07502679528403002
0.058383747935295105 0.0857449088960343
0.061793550848960876 0.09646302250803858
0.06348951905965805 0.10718113612004287
0.06591158360242844 0.11789924973204716
0.06790748238563538 0.12861736334405144
0.06966527551412582 0.13933547695605572
0.0704081729054451 0.15005359056806003
0.07245956361293793 0.1607717041800643
0.07358724623918533 0.1714898177920686
0.07437574118375778 0.18220793140407288
0.07543663680553436 0.19292604501607716
0.07605911791324615 0.20364415862808147
0.07678791135549545 0.21436227224008575
0.07751887291669846 0.22508038585209003
0.07812955975532532 0.2357984994640943
0.07919197529554367 0.2465166130760986
0.08025959879159927 0.2572347266881029
0.08105630427598953 0.2679528403001072
0.08206026256084442 0.27867095391211144
0.08306211233139038 0.28938906752411575
0.08383025228977203 0.30010718113612006
0.08446773141622543 0.3108252947481243
0.08481501787900925 0.3215434083601286
0.08557490259408951 0.3322615219721329
0.08611482381820679 0.3429796355841372
0.08649172633886337 0.3536977491961415
0.08690771460533142 0.36441586280814575
0.08724115788936615 0.37513397642015006
0.08756661415100098 0.3858520900321543
0.08815918862819672 0.3965702036441586
0.0886213481426239 0.40728831725616294
0.0892452821135521 0.4180064308681672
0.08963778614997864 0.4287245444801715
0.09049033373594284 0.43944265809217575
0.09089592099189758 0.45016077170418006
0.0912904217839241 0.4608788853161844
0.09162762761116028 0.4715969989281886
0.09220762550830841 0.48231511254019294
0.09253939986228943 0.4930332261521972
0.09308221191167831 0.5037513397642015
0.09336163103580475 0.5144694533762058
0.09386377036571503 0.5251875669882101
0.09414687007665634 0.5359056806002144
0.09471769630908966 0.5466237942122186
0.09508764743804932 0.5573419078242229
0.09546758979558945 0.5680600214362272
0.09573783725500107 0.5787781350482315
0.0959666520357132 0.5894962486602358
0.0962207242846489 0.6002143622722401
0.09662064909934998 0.6109324758842444
0.0967511311173439 0.6216505894962486
0.0970415472984314 0.632368703108253
0.0972135066986084 0.6430868167202572
0.0976729691028595 0.6538049303322615
0.09786488115787506 0.6645230439442658
0.09803507477045059 0.6752411575562701
0.09842155128717422 0.6859592711682744
0.09878711402416229 0.6966773847802786
0.09915623813867569 0.707395498392283
0.09945910423994064 0.7181136120042872
0.09983895719051361 0.7288317256162915
0.10013773292303085 0.7395498392282959
0.10056665539741516 0.7502679528403001
0.1009276807308197 0.7609860664523044
0.10134226828813553 0.7717041800643086
0.10149399936199188 0.782422293676313
0.10181348025798798 0.7931404072883173
0.10221640020608902 0.8038585209003215
0.10239986330270767 0.8145766345123259
0.10239992290735245 0.8252947481243301
0.10239995270967484 0.8360128617363344
0.10239996761083603 0.8467309753483387
0.10239997506141663 0.857449088960343
0.10239998251199722 0.8681672025723473
0.10239998996257782 0.8788853161843515
0.10239999741315842 0.8896034297963559
0.10240000486373901 0.9003215434083601
0.10240001231431961 0.9110396570203644
0.10240001976490021 0.9217577706323687
0.10240001976490021 0.932475884244373
0.1024000272154808 0.9431939978563773
0.1024000346660614 0.9539121114683816
0.1024000495672226 0.9646302250803859
0.10240005701780319 0.9753483386923901
0.10240007936954498 0.9860664523043944
0.10240011662244797 0.9967845659163987
0.10240016132593155 1.007502679528403
0.10240080952644348 1.0182207931404073
0.10244876146316528 1.0289389067524115
0.10255797207355499 1.030010718113612


==> figures/eval/black_box/hd/simba.txt <==
0.0004622522974386811 0.0
0.03549610450863838 0.010718113612004287
0.06144442409276962 0.021436227224008574
0.06997787952423096 0.03215434083601286
0.07475841045379639 0.04287245444801715
0.08043283224105835 0.05359056806002144
0.08335400372743607 0.06430868167202572
0.08753255009651184 0.07502679528403002
0.08928311616182327 0.0857449088960343
0.09140905737876892 0.09646302250803858
0.09322613477706909 0.10718113612004287
0.09426580369472504 0.11789924973204716
0.0963049829006195 0.12861736334405144
0.09753594547510147 0.13933547695605572
0.0987052246928215 0.15005359056806003
0.09956113249063492 0.1607717041800643
0.10028951615095139 0.1714898177920686
0.10109376162290573 0.18220793140407288
0.1016787514090538 0.19292604501607716
0.1023789495229721 0.20364415862808147
0.10239996016025543 0.21436227224008575
0.10239997506141663 0.22508038585209003
0.10239999741315842 0.2357984994640943
0.10239999741315842 0.2465166130760986
0.10239999741315842 0.2572347266881029
0.10239999741315842 0.2679528403001072
0.10239999741315842 0.27867095391211144
0.10239999741315842 0.28938906752411575
0.10239999741315842 0.30010718113612006
0.10239999741315842 0.3108252947481243
0.10239999741315842 0.3215434083601286
0.10239999741315842 0.3322615219721329
0.10239999741315842 0.3429796355841372
0.10239999741315842 0.3536977491961415
0.10239999741315842 0.36441586280814575
0.10239999741315842 0.37513397642015006
0.10239999741315842 0.3858520900321543
0.10239999741315842 0.3965702036441586
0.10239999741315842 0.40728831725616294
0.10239999741315842 0.4180064308681672
0.10239999741315842 0.4287245444801715
0.10239999741315842 0.43944265809217575
0.10239999741315842 0.45016077170418006
0.10239999741315842 0.4608788853161844
0.10239999741315842 0.4715969989281886
0.10239999741315842 0.48231511254019294
0.10239999741315842 0.4930332261521972
0.10239999741315842 0.5037513397642015
0.10239999741315842 0.5144694533762058
0.10239999741315842 0.5251875669882101
0.10239999741315842 0.5359056806002144
0.10239999741315842 0.5466237942122186
0.10239999741315842 0.5573419078242229
0.10239999741315842 0.5680600214362272
0.10239999741315842 0.5787781350482315
0.10239999741315842 0.5894962486602358
0.10239999741315842 0.6002143622722401
0.10239999741315842 0.6109324758842444
0.10239999741315842 0.6216505894962486
0.10239999741315842 0.632368703108253
0.10239999741315842 0.6430868167202572
0.10239999741315842 0.6538049303322615
0.10239999741315842 0.6645230439442658
0.10239999741315842 0.6752411575562701
0.10239999741315842 0.6859592711682744
0.10239999741315842 0.6966773847802786
0.10239999741315842 0.707395498392283
0.10239999741315842 0.7181136120042872
0.10240001231431961 0.7288317256162915
0.10240001231431961 0.7395498392282959
0.10240001231431961 0.7502679528403001
0.10240001231431961 0.7609860664523044
0.10240001231431961 0.7717041800643086
0.10240001231431961 0.782422293676313
0.10240001231431961 0.7931404072883173
0.10240001231431961 0.8038585209003215
0.10240001231431961 0.8145766345123259
0.1024000346660614 0.8252947481243301
0.1024000346660614 0.8360128617363344
0.1024000346660614 0.8467309753483387
0.1024000346660614 0.857449088960343
0.1024000346660614 0.8681672025723473
0.1024000346660614 0.8788853161843515
0.1024000346660614 0.8896034297963559
0.10267425328493118 0.9003215434083601
0.10346915572881699 0.9110396570203644
0.10539502650499344 0.9217577706323687
0.10830051451921463 0.932475884244373
0.11229851096868515 0.9431939978563773
0.12556256353855133 0.9539121114683816
0.13414961099624634 0.9646302250803859
0.1429809331893921 0.9753483386923901
0.15609681606292725 0.9860664523043944
0.17116759717464447 0.9967845659163987
0.17777934670448303 1.007502679528403
0.20032164454460144 1.0182207931404073
0.20479999482631683 1.0289389067524115
0.20480000972747803 1.030010718113612


==> figures/eval/black_box/hd/simbapp.txt <==
0.00027708656853064895 0.0
0.03489939123392105 0.010718113612004287
0.05492197349667549 0.021436227224008574
0.07136809080839157 0.03215434083601286
0.080747090280056 0.04287245444801715
0.08678470551967621 0.05359056806002144
0.0928054079413414 0.06430868167202572
0.09980067610740662 0.07502679528403002
0.10535101592540741 0.0857449088960343
0.10845886915922165 0.09646302250803858
0.11370911449193954 0.10718113612004287
0.11865688860416412 0.11789924973204716
0.12131061404943466 0.12861736334405144
0.12488850951194763 0.13933547695605572
0.12813162803649902 0.15005359056806003
0.12958046793937683 0.1607717041800643
0.13189612329006195 0.1714898177920686
0.1351868212223053 0.18220793140407288
0.13735488057136536 0.19292604501607716
0.14071156084537506 0.20364415862808147
0.14308913052082062 0.21436227224008575
0.1458454728126526 0.22508038585209003
0.14722883701324463 0.2357984994640943
0.14935840666294098 0.2465166130760986
0.1517716497182846 0.2572347266881029
0.15397366881370544 0.2679528403001072
0.15619605779647827 0.27867095391211144
0.15779241919517517 0.28938906752411575
0.15982793271541595 0.30010718113612006
0.16156718134880066 0.3108252947481243
0.16359460353851318 0.3215434083601286
0.1652907282114029 0.3322615219721329
0.16660432517528534 0.3429796355841372
0.1679302155971527 0.3536977491961415
0.16944946348667145 0.36441586280814575
0.17164988815784454 0.37513397642015006
0.17387878894805908 0.3858520900321543
0.17611970007419586 0.3965702036441586
0.17817355692386627 0.40728831725616294
0.17958058416843414 0.4180064308681672
0.18105027079582214 0.4287245444801715
0.18398185074329376 0.43944265809217575
0.18627849221229553 0.45016077170418006
0.18746601045131683 0.4608788853161844
0.1911071091890335 0.4715969989281886
0.1940731704235077 0.48231511254019294
0.19564573466777802 0.4930332261521972
0.19739411771297455 0.5037513397642015
0.20015960931777954 0.5144694533762058
0.20194049179553986 0.5251875669882101
0.2035559117794037 0.5359056806002144
0.20481830835342407 0.5466237942122186
0.2063712626695633 0.5573419078242229
0.20814770460128784 0.5680600214362272
0.2096502184867859 0.5787781350482315
0.21121284365653992 0.5894962486602358
0.21400423347949982 0.6002143622722401
0.2153581827878952 0.6109324758842444
0.21723270416259766 0.6216505894962486
0.21884053945541382 0.632368703108253
0.2228984832763672 0.6430868167202572
0.22465889155864716 0.6538049303322615
0.22678782045841217 0.6645230439442658
0.22886922955513 0.6752411575562701
0.23063568770885468 0.6859592711682744
0.2322845607995987 0.6966773847802786
0.23457229137420654 0.707395498392283
0.23706623911857605 0.7181136120042872
0.23916177451610565 0.7288317256162915
0.24178358912467957 0.7395498392282959
0.24462002515792847 0.7502679528403001
0.24619406461715698 0.7609860664523044
0.2506652772426605 0.7717041800643086
0.25369903445243835 0.782422293676313
0.2583130896091461 0.7931404072883173
0.264136403799057 0.8038585209003215
0.2673534154891968 0.8145766345123259
0.2708032727241516 0.8252947481243301
0.27413687109947205 0.8360128617363344
0.2774212658405304 0.8467309753483387
0.2833661437034607 0.857449088960343
0.2867019474506378 0.8681672025723473
0.2933332920074463 0.8788853161843515
0.2995632290840149 0.8896034297963559
0.3027419447898865 0.9003215434083601
0.31318050622940063 0.9110396570203644
0.3239591121673584 0.9217577706323687
0.33072954416275024 0.932475884244373
0.3580157160758972 0.9431939978563773
0.3833882808685303 0.9539121114683816
0.40055206418037415 0.9646302250803859
0.43291446566581726 0.9753483386923901
0.4720155894756317 0.9860664523043944
0.5055332779884338 0.9967845659163987
0.572035551071167 1.007502679528403
0.6888976693153381 1.0182207931404073
0.8989676237106323 1.0289389067524115
0.970636248588562 1.030010718113612


==> figures/eval/black_box/l2/ours.txt <==
0.10239782929420471 0.0
0.1024002954363823 0.010718113612004287
0.18634510040283203 0.021436227224008574
0.2723815143108368 0.03215434083601286
0.36537614464759827 0.04287245444801715
0.4400104880332947 0.05359056806002144
0.4797629714012146 0.06430868167202572
0.5979942679405212 0.07502679528403002
0.6181271076202393 0.0857449088960343
0.7069766521453857 0.09646302250803858
0.7588635683059692 0.10718113612004287
0.8075776100158691 0.11789924973204716
0.8629260659217834 0.12861736334405144
0.9176758527755737 0.13933547695605572
0.9625591039657593 0.15005359056806003
1.0150439739227295 0.1607717041800643
1.0842516422271729 0.1714898177920686
1.1280558109283447 0.18220793140407288
1.2142945528030396 0.19292604501607716
1.2738778591156006 0.20364415862808147
1.315697431564331 0.21436227224008575
1.3730672597885132 0.22508038585209003
1.4191675186157227 0.2357984994640943
1.5155383348464966 0.2465166130760986
1.5875743627548218 0.2572347266881029
1.667999267578125 0.2679528403001072
1.7146015167236328 0.27867095391211144
1.7911076545715332 0.28938906752411575
1.8549559116363525 0.30010718113612006
1.9222509860992432 0.3108252947481243
1.994475245475769 0.3215434083601286
2.064838409423828 0.3322615219721329
2.0934650897979736 0.3429796355841372
2.178961753845215 0.3536977491961415
2.2259130477905273 0.36441586280814575
2.2611422538757324 0.37513397642015006
2.309311866760254 0.3858520900321543
2.3678171634674072 0.3965702036441586
2.4164071083068848 0.40728831725616294
2.4831416606903076 0.4180064308681672
2.5544705390930176 0.4287245444801715
2.6345391273498535 0.43944265809217575
2.716526746749878 0.45016077170418006
2.8010306358337402 0.4608788853161844
2.852626323699951 0.4715969989281886
2.9128284454345703 0.48231511254019294
2.9587700366973877 0.4930332261521972
3.0122909545898438 0.5037513397642015
3.0692811012268066 0.5144694533762058
3.1278975009918213 0.5251875669882101
3.167945384979248 0.5359056806002144
3.235917091369629 0.5466237942122186
3.3360755443573 0.5573419078242229
3.4254746437072754 0.5680600214362272
3.5724353790283203 0.5787781350482315
3.6193931102752686 0.5894962486602358
3.6443920135498047 0.6002143622722401
3.7271275520324707 0.6109324758842444
3.7981293201446533 0.6216505894962486
3.852998733520508 0.632368703108253
3.921221971511841 0.6430868167202572
3.974280834197998 0.6538049303322615
4.053595542907715 0.6645230439442658
4.104232311248779 0.6752411575562701
4.16463041305542 0.6859592711682744
4.22800874710083 0.6966773847802786
4.324459552764893 0.707395498392283
4.4321608543396 0.7181136120042872
4.510623931884766 0.7288317256162915
4.5942230224609375 0.7395498392282959
4.678475379943848 0.7502679528403001
4.800310134887695 0.7609860664523044
4.855660438537598 0.7717041800643086
4.980528831481934 0.782422293676313
5.073916435241699 0.7931404072883173
5.179830551147461 0.8038585209003215
5.2669477462768555 0.8145766345123259
5.332444190979004 0.8252947481243301
5.394670486450195 0.8360128617363344
5.461677551269531 0.8467309753483387
5.5582990646362305 0.857449088960343
5.611451148986816 0.8681672025723473
5.86307430267334 0.8788853161843515
6.040201663970947 0.8896034297963559
6.1915717124938965 0.9003215434083601
6.347358703613281 0.9110396570203644
6.595461845397949 0.9217577706323687
6.7520928382873535 0.932475884244373
7.088379859924316 0.9431939978563773
7.261575698852539 0.9539121114683816
7.568432807922363 0.9646302250803859
7.7959208488464355 0.9753483386923901
8.209176063537598 0.9860664523043944
9.339921951293945 0.9967845659163987
10.237369537353516 1.007502679528403
12.150973320007324 1.0182207931404073
15.598640441894531 1.0289389067524115
15.927528381347656 1.030010718113612


==> figures/eval/black_box/l2/si-adv.txt <==
0.10239782929420471 0.0
0.1024002954363823 0.010718113612004287
0.20480236411094666 0.021436227224008574
0.40959998965263367 0.03215434083601286
0.4096013307571411 0.04287245444801715
0.5120000839233398 0.05359056806002144
0.6143316030502319 0.06430868167202572
0.6144008636474609 0.07502679528403002
0.7168001532554626 0.0857449088960343
0.8191884160041809 0.09646302250803858
0.8192003965377808 0.10718113612004287
0.9215999245643616 0.11789924973204716
0.9216176867485046 0.12861736334405144
1.0240001678466797 0.13933547695605572
1.1263982057571411 0.15005359056806003
1.1264002323150635 0.1607717041800643
1.2288001775741577 0.1714898177920686
1.3311998844146729 0.18220793140407288
1.3312036991119385 0.19292604501607716
1.4336001873016357 0.20364415862808147
1.5360000133514404 0.21436227224008575
1.536000370979309 0.22508038585209003
1.6383991241455078 0.2357984994640943
1.6384003162384033 0.2465166130760986
1.7408006191253662 0.2572347266881029
1.843200445175171 0.2679528403001072
1.9455976486206055 0.27867095391211144
1.9456002712249756 0.28938906752411575
2.0480003356933594 0.30010718113612006
2.1503984928131104 0.3108252947481243
2.150402069091797 0.3215434083601286
2.252796173095703 0.3322615219721329
2.252800464630127 0.3429796355841372
2.355196952819824 0.3536977491961415
2.3552207946777344 0.36441586280814575
2.4575998783111572 0.37513397642015006
2.559998035430908 0.3858520900321543
2.560013771057129 0.3965702036441586
2.662400484085083 0.40728831725616294
2.7648000717163086 0.4180064308681672
2.867189407348633 0.4287245444801715
2.867201805114746 0.43944265809217575
2.9695985317230225 0.45016077170418006
2.969604015350342 0.4608788853161844
3.07200026512146 0.4715969989281886
3.174398422241211 0.48231511254019294
3.1744003295898438 0.4930332261521972
3.276705026626587 0.5037513397642015
3.2768001556396484 0.5144694533762058
3.3791935443878174 0.5251875669882101
3.481544017791748 0.5359056806002144
3.481600284576416 0.5466237942122186
3.5840003490448 0.5573419078242229
3.6863813400268555 0.5680600214362272
3.686401844024658 0.5787781350482315
3.7888741493225098 0.5894962486602358
3.8912036418914795 0.6002143622722401
3.9935998916625977 0.6109324758842444
3.993633508682251 0.6216505894962486
4.095999717712402 0.632368703108253
4.198363304138184 0.6430868167202572
4.198400020599365 0.6538049303322615
4.30079460144043 0.6645230439442658
4.300821304321289 0.6752411575562701
4.403200149536133 0.6859592711682744
4.403205871582031 0.6966773847802786
4.505600929260254 0.707395498392283
4.6080002784729 0.7181136120042872
4.710504531860352 0.7288317256162915
4.812806129455566 0.7395498392282959
4.915215015411377 0.7502679528403001
5.017600059509277 0.7609860664523044
5.120004653930664 0.7717041800643086
5.222399711608887 0.782422293676313
5.324799537658691 0.7931404072883173
5.427202224731445 0.8038585209003215
5.529600620269775 0.8145766345123259
5.6320061683654785 0.8252947481243301
5.734506607055664 0.8360128617363344
5.939201354980469 0.8467309753483387
6.041600227355957 0.857449088960343
6.1439995765686035 0.8681672025723473
6.246401786804199 0.8788853161843515
6.553591728210449 0.8896034297963559
6.655999183654785 0.9003215434083601
6.758398532867432 0.9110396570203644
6.8607988357543945 0.9217577706323687
7.065613746643066 0.932475884244373
7.270409107208252 0.9431939978563773
7.577607154846191 0.9539121114683816
7.987173080444336 0.9646302250803859
8.192031860351562 0.9753483386923901
9.011242866516113 0.9860664523043944
9.523492813110352 0.9967845659163987
10.137600898742676 1.007502679528403
11.26405143737793 1.0182207931404073
16.588802337646484 1.0289389067524115
18.22719955444336 1.030010718113612


==> figures/eval/black_box/l2/simba.txt <==
0.10239999741315842 0.0
0.20479999482631683 0.010718113612004287
0.30720001459121704 0.021436227224008574
0.40959998965263367 0.03215434083601286
0.5120000243186951 0.04287245444801715
0.6143999695777893 0.05359056806002144
0.7167999744415283 0.06430868167202572
0.8191999793052673 0.07502679528403002
0.9215999245643616 0.0857449088960343
0.9215999841690063 0.09646302250803858
1.0239999294281006 0.10718113612004287
1.1263998746871948 0.11789924973204716
1.1263999938964844 0.12861736334405144
1.2287999391555786 0.13933547695605572
1.2287999391555786 0.15005359056806003
1.3311998844146729 0.1607717041800643
1.4335999488830566 0.1714898177920686
1.4335999488830566 0.18220793140407288
1.4335999488830566 0.19292604501607716
1.5359998941421509 0.20364415862808147
1.5360000133514404 0.21436227224008575
1.6383999586105347 0.22508038585209003
1.6383999586105347 0.2357984994640943
1.740799903869629 0.2465166130760986
1.7408000230789185 0.2572347266881029
1.8431998491287231 0.2679528403001072
1.8431999683380127 0.27867095391211144
1.945599913597107 0.28938906752411575
2.047999858856201 0.30010718113612006
2.047999858856201 0.3108252947481243
2.150399923324585 0.3215434083601286
2.2527999877929688 0.3322615219721329
2.3551998138427734 0.3429796355841372
2.3552000522613525 0.3536977491961415
2.4575998783111572 0.36441586280814575
2.559999942779541 0.37513397642015006
2.6623997688293457 0.3858520900321543
2.6623997688293457 0.3965702036441586
2.662400245666504 0.40728831725616294
2.7647998332977295 0.4180064308681672
2.8671998977661133 0.4287245444801715
2.8671998977661133 0.43944265809217575
2.969600200653076 0.45016077170418006
3.1743998527526855 0.4608788853161844
3.2767996788024902 0.4715969989281886
3.2767999172210693 0.48231511254019294
3.379199981689453 0.4930332261521972
3.481599807739258 0.5037513397642015
3.5839998722076416 0.5144694533762058
3.5839998722076416 0.5251875669882101
3.6863996982574463 0.5359056806002144
3.6863999366760254 0.5466237942122186
3.78879976272583 0.5573419078242229
3.7888002395629883 0.5680600214362272
3.891199827194214 0.5787781350482315
3.9935996532440186 0.5894962486602358
3.9935998916625977 0.6002143622722401
4.095999717712402 0.6109324758842444
4.198399543762207 0.6216505894962486
4.198399543762207 0.632368703108253
4.30079984664917 0.6430868167202572
4.403199672698975 0.6538049303322615
4.505599498748779 0.6645230439442658
4.5055999755859375 0.6752411575562701
4.607999801635742 0.6859592711682744
4.710399627685547 0.6966773847802786
4.812799453735352 0.707395498392283
4.9151997566223145 0.7181136120042872
5.017600059509277 0.7288317256162915
5.119999885559082 0.7395498392282959
5.324799537658691 0.7502679528403001
5.427199363708496 0.7609860664523044
5.427199840545654 0.7717041800643086
5.529599666595459 0.782422293676313
5.631999969482422 0.7931404072883173
5.734399795532227 0.8038585209003215
5.836799621582031 0.8145766345123259
5.939199447631836 0.8252947481243301
6.041599750518799 0.8360128617363344
6.144000053405762 0.8467309753483387
6.348799705505371 0.857449088960343
6.451199531555176 0.8681672025723473
6.553600311279297 0.8788853161843515
6.758399963378906 0.8896034297963559
6.963199615478516 0.9003215434083601
7.167999267578125 0.9110396570203644
7.372799873352051 0.9217577706323687
7.57759952545166 0.932475884244373
7.679999828338623 0.9431939978563773
7.987199783325195 0.9539121114683816
8.191999435424805 0.9646302250803859
8.499199867248535 0.9753483386923901
8.806400299072266 0.9860664523043944
9.727999687194824 0.9967845659163987
10.751999855041504 1.007502679528403
12.390399932861328 1.0182207931404073
16.998397827148438 1.0289389067524115
17.6127986907959 1.030010718113612


==> figures/eval/black_box/l2/simbapp.txt <==
0.01988065242767334 0.0
0.2163046896457672 0.010718113612004287
0.3775100111961365 0.021436227224008574
0.5253846049308777 0.03215434083601286
0.5876809358596802 0.04287245444801715
0.7121427059173584 0.05359056806002144
0.7764043807983398 0.06430868167202572
0.8827842473983765 0.07502679528403002
0.9567258358001709 0.0857449088960343
1.0252306461334229 0.09646302250803858
1.0997737646102905 0.10718113612004287
1.1568074226379395 0.11789924973204716
1.2163746356964111 0.12861736334405144
1.3134872913360596 0.13933547695605572
1.382081389427185 0.15005359056806003
1.4557520151138306 0.1607717041800643
1.5076885223388672 0.1714898177920686
1.5747244358062744 0.18220793140407288
1.6617354154586792 0.19292604501607716
1.7039682865142822 0.20364415862808147
1.756360411643982 0.21436227224008575
1.7972626686096191 0.22508038585209003
1.8448553085327148 0.2357984994640943
1.9478100538253784 0.2465166130760986
1.9944161176681519 0.2572347266881029
2.068307399749756 0.2679528403001072
2.147456645965576 0.27867095391211144
2.2151355743408203 0.28938906752411575
2.282217502593994 0.30010718113612006
2.317950963973999 0.3108252947481243
2.408989906311035 0.3215434083601286
2.4673752784729004 0.3322615219721329
2.5313849449157715 0.3429796355841372
2.592477798461914 0.3536977491961415
2.706179618835449 0.36441586280814575
2.8425493240356445 0.37513397642015006
2.9075913429260254 0.3858520900321543
2.971111536026001 0.3965702036441586
3.034742832183838 0.40728831725616294
3.097757577896118 0.4180064308681672
3.250744104385376 0.4287245444801715
3.3085556030273438 0.43944265809217575
3.3756113052368164 0.45016077170418006
3.460571765899658 0.4608788853161844
3.5040078163146973 0.4715969989281886
3.5581307411193848 0.48231511254019294
3.610196113586426 0.4930332261521972
3.64797306060791 0.5037513397642015
3.720400810241699 0.5144694533762058
3.764453649520874 0.5251875669882101
3.8159549236297607 0.5359056806002144
3.888444185256958 0.5466237942122186
3.9830269813537598 0.5573419078242229
4.066662788391113 0.5680600214362272
4.110323429107666 0.5787781350482315
4.195885181427002 0.5894962486602358
4.269598960876465 0.6002143622722401
4.320716857910156 0.6109324758842444
4.366756439208984 0.6216505894962486
4.471821308135986 0.632368703108253
4.5491533279418945 0.6430868167202572
4.62035608291626 0.6538049303322615
4.706977844238281 0.6645230439442658
4.800841808319092 0.6752411575562701
4.8925981521606445 0.6859592711682744
5.0225510597229 0.6966773847802786
5.118566036224365 0.707395498392283
5.217909336090088 0.7181136120042872
5.302483558654785 0.7288317256162915
5.386672019958496 0.7395498392282959
5.4349470138549805 0.7502679528403001
5.520074844360352 0.7609860664523044
5.574514865875244 0.7717041800643086
5.668252944946289 0.782422293676313
5.847430229187012 0.7931404072883173
5.965364933013916 0.8038585209003215
6.020647048950195 0.8145766345123259
6.165681838989258 0.8252947481243301
6.3084564208984375 0.8360128617363344
6.385322570800781 0.8467309753483387
6.5485734939575195 0.857449088960343
6.6854095458984375 0.8681672025723473
6.968359470367432 0.8788853161843515
7.1332597732543945 0.8896034297963559
7.254807472229004 0.9003215434083601
7.4225335121154785 0.9110396570203644
7.56205415725708 0.9217577706323687
7.684725284576416 0.932475884244373
7.831792831420898 0.9431939978563773
8.053683280944824 0.9539121114683816
8.271841049194336 0.9646302250803859
8.53083610534668 0.9753483386923901
9.071320533752441 0.9860664523043944
9.845945358276367 0.9967845659163987
10.250770568847656 1.007502679528403
11.455183029174805 1.0182207931404073
13.726402282714844 1.0289389067524115
16.01642608642578 1.030010718113612


==> figures/eval/black_box/smooth/ours.txt <==
0.00010082384687848389 0.0
0.00019565998809412122 0.010718113612004287
0.00024740223307162523 0.021436227224008574
0.00028848147485405207 0.03215434083601286
0.00031099835177883506 0.04287245444801715
0.0003493117983452976 0.05359056806002144
0.00039031822234392166 0.06430868167202572
0.00042228499660268426 0.07502679528403002
0.00045580489677377045 0.0857449088960343
0.0004939644713886082 0.09646302250803858
0.0005278955795802176 0.10718113612004287
0.0005628024227917194 0.11789924973204716
0.0006051748059689999 0.12861736334405144
0.0006448612548410892 0.13933547695605572
0.0006681301747448742 0.15005359056806003
0.0006938741425983608 0.1607717041800643
0.0007183472625911236 0.1714898177920686
0.0007571402238681912 0.18220793140407288
0.0007804661290720105 0.19292604501607716
0.0007998893852345645 0.20364415862808147
0.0008123706793412566 0.21436227224008575
0.0008307975949719548 0.22508038585209003
0.0008571907528676093 0.2357984994640943
0.0008932165801525116 0.2465166130760986
0.0009105521603487432 0.2572347266881029
0.0009431714424863458 0.2679528403001072
0.000960826757363975 0.27867095391211144
0.000989321037195623 0.28938906752411575
0.0010022023925557733 0.30010718113612006
0.0010250976774841547 0.3108252947481243
0.0010447901440784335 0.3215434083601286
0.0010648001916706562 0.3322615219721329
0.0010803848272189498 0.3429796355841372
0.0010992082534357905 0.3536977491961415
0.0011109155602753162 0.36441586280814575
0.0011239130981266499 0.37513397642015006
0.0011440750677138567 0.3858520900321543
0.0011733421124517918 0.3965702036441586
0.0011939668329432607 0.40728831725616294
0.0012074611149728298 0.4180064308681672
0.001224931562319398 0.4287245444801715
0.0012325046118348837 0.43944265809217575
0.001250570174306631 0.45016077170418006
0.0012687972048297524 0.4608788853161844
0.0012799878604710102 0.4715969989281886
0.0012942100875079632 0.48231511254019294
0.0013071331195533276 0.4930332261521972
0.0013258482795208693 0.5037513397642015
0.0013469235273078084 0.5144694533762058
0.0013701263815164566 0.5251875669882101
0.001384712290018797 0.5359056806002144
0.0014040343230590224 0.5466237942122186
0.0014191558584570885 0.5573419078242229
0.0014364590169861913 0.5680600214362272
0.0014526151353493333 0.5787781350482315
0.0014731679111719131 0.5894962486602358
0.0014903182163834572 0.6002143622722401
0.001517727505415678 0.6109324758842444
0.0015276153571903706 0.6216505894962486
0.001547240768559277 0.632368703108253
0.001560306060127914 0.6430868167202572
0.0015815384685993195 0.6538049303322615
0.0015957725699990988 0.6645230439442658
0.001607988029718399 0.6752411575562701
0.0016346643678843975 0.6859592711682744
0.0016578001668676734 0.6966773847802786
0.0016869152896106243 0.707395498392283
0.0017010708106681705 0.7181136120042872
0.001726892194710672 0.7288317256162915
0.001751723000779748 0.7395498392282959
0.00177276530303061 0.7502679528403001
0.0017965304432436824 0.7609860664523044
0.0018308607395738363 0.7717041800643086
0.0018620125483721495 0.782422293676313
0.001906986115500331 0.7931404072883173
0.0019453242421150208 0.8038585209003215
0.0019789135549217463 0.8145766345123259
0.0020150260534137487 0.8252947481243301
0.002038529608398676 0.8360128617363344
0.002069946611300111 0.8467309753483387
0.00211519468575716 0.857449088960343
0.0021333741024136543 0.8681672025723473
0.002159653464332223 0.8788853161843515
0.002209255937486887 0.8896034297963559
0.002252874430269003 0.9003215434083601
0.0022903881035745144 0.9110396570203644
0.00233436212874949 0.9217577706323687
0.0023951097391545773 0.932475884244373
0.002495901193469763 0.9431939978563773
0.0025764722377061844 0.9539121114683816
0.0027176174335181713 0.9646302250803859
0.002810242585837841 0.9753483386923901
0.0029580146074295044 0.9860664523043944
0.003109602490440011 0.9967845659163987
0.003440538654103875 1.007502679528403
0.003742803353816271 1.0182207931404073
0.004664686508476734 1.0289389067524115
0.005224372260272503 1.030010718113612


==> figures/eval/black_box/smooth/si-adv.txt <==
0.00010082384687848389 0.0
0.00020846948609687388 0.010718113612004287
0.0002660403260961175 0.021436227224008574
0.00030864489963278174 0.03215434083601286
0.000330679293256253 0.04287245444801715
0.0003545477520674467 0.05359056806002144
0.0003889339277520776 0.06430868167202572
0.000437268172390759 0.07502679528403002
0.00045801218948327005 0.0857449088960343
0.0004914422752335668 0.09646302250803858
0.0005332437576726079 0.10718113612004287
0.0005652495892718434 0.11789924973204716
0.0005875619826838374 0.12861736334405144
0.0006342692067846656 0.13933547695605572
0.0006626569665968418 0.15005359056806003
0.0006969716632738709 0.1607717041800643
0.0007220462430268526 0.1714898177920686
0.0007357170106843114 0.18220793140407288
0.0007488896371796727 0.19292604501607716
0.0007877928437665105 0.20364415862808147
0.0008006623247638345 0.21436227224008575
0.0008343088557012379 0.22508038585209003
0.0008732039714232087 0.2357984994640943
0.0008843409596011043 0.2465166130760986
0.000929018366150558 0.2572347266881029
0.000965149374678731 0.2679528403001072
0.000979837030172348 0.27867095391211144
0.0009894007816910744 0.28938906752411575
0.0009967876831069589 0.30010718113612006
0.0010123562533408403 0.3108252947481243
0.0010290202917531133 0.3215434083601286
0.0010505870450288057 0.3322615219721329
0.001078702392987907 0.3429796355841372
0.0011073693167418242 0.3536977491961415
0.0011240574531257153 0.36441586280814575
0.001134382328018546 0.37513397642015006
0.001151749398559332 0.3858520900321543
0.0011701562907546759 0.3965702036441586
0.0011939115356653929 0.40728831725616294
0.0012093705590814352 0.4180064308681672
0.0012294177431613207 0.4287245444801715
0.0012510118540376425 0.43944265809217575
0.0012604017974808812 0.45016077170418006
0.0012750665191560984 0.4608788853161844
0.0012907225172966719 0.4715969989281886
0.0013039623154327273 0.48231511254019294
0.0013241881970316172 0.4930332261521972
0.0013398074079304934 0.5037513397642015
0.001354299602098763 0.5144694533762058
0.0013687905156984925 0.5251875669882101
0.001382674090564251 0.5359056806002144
0.0013990452280268073 0.5466237942122186
0.001418477506376803 0.5573419078242229
0.0014435970224440098 0.5680600214362272
0.0014528483152389526 0.5787781350482315
0.0014708443777635694 0.5894962486602358
0.001479236176237464 0.6002143622722401
0.001499614561907947 0.6109324758842444
0.0015273339813575149 0.6216505894962486
0.0015383686404675245 0.632368703108253
0.0015638204058632255 0.6430868167202572
0.0015993250999599695 0.6538049303322615
0.0016136723570525646 0.6645230439442658
0.0016266127349808812 0.6752411575562701
0.001634723972529173 0.6859592711682744
0.001665507792495191 0.6966773847802786
0.0016743901651352644 0.707395498392283
0.001695753075182438 0.7181136120042872
0.0017212012317031622 0.7288317256162915
0.001747268601320684 0.7395498392282959
0.0017612794181331992 0.7502679528403001
0.0017785991076380014 0.7609860664523044
0.0018123576883226633 0.7717041800643086
0.0018351301550865173 0.782422293676313
0.0018857733812183142 0.7931404072883173
0.001923791249282658 0.8038585209003215
0.0019456245936453342 0.8145766345123259
0.0019808339420706034 0.8252947481243301
0.002019472187384963 0.8360128617363344
0.002069204580038786 0.8467309753483387
0.0021015077363699675 0.857449088960343
0.0021368523593991995 0.8681672025723473
0.0021649699192494154 0.8788853161843515
0.0022121365182101727 0.8896034297963559
0.0022500171326100826 0.9003215434083601
0.0023021483793854713 0.9110396570203644
0.002380899852141738 0.9217577706323687
0.002459227340295911 0.932475884244373
0.0025449381209909916 0.9431939978563773
0.0026483945548534393 0.9539121114683816
0.002732391469180584 0.9646302250803859
0.002876570448279381 0.9753483386923901
0.003035138826817274 0.9860664523043944
0.0031656166538596153 0.9967845659163987
0.0035098327789455652 1.007502679528403
0.003772434778511524 1.0182207931404073
0.004714648239314556 1.0289389067524115
0.00547640398144722 1.030010718113612


==> figures/eval/black_box/smooth/simba.txt <==
9.033450623974204e-05 0.0
0.00019342219457030296 0.010718113612004287
0.0003060298622585833 0.021436227224008574
0.00038967339787632227 0.03215434083601286
0.00043865368934348226 0.04287245444801715
0.0004677844699472189 0.05359056806002144
0.0005088375182822347 0.06430868167202572
0.000550632132217288 0.07502679528403002
0.0005878176307305694 0.0857449088960343
0.0006151527632027864 0.09646302250803858
0.0006248707650229335 0.10718113612004287
0.000643520150333643 0.11789924973204716
0.0006911280215717852 0.12861736334405144
0.0007111434824764729 0.13933547695605572
0.0007490513380616903 0.15005359056806003
0.0007647086749784648 0.1607717041800643
0.0007839647587388754 0.1714898177920686
0.0008070428157225251 0.18220793140407288
0.0008511916967108846 0.19292604501607716
0.0008718163589946926 0.20364415862808147
0.0008838342037051916 0.21436227224008575
0.0009053201647475362 0.22508038585209003
0.0009296422940678895 0.2357984994640943
0.0009520952589809895 0.2465166130760986
0.000984101090580225 0.2572347266881029
0.0010028090327978134 0.2679528403001072
0.0010355126578360796 0.27867095391211144
0.001064478070475161 0.28938906752411575
0.0011041215620934963 0.30010718113612006
0.0011223139008507133 0.3108252947481243
0.0011415928602218628 0.3215434083601286
0.00116345239803195 0.3322615219721329
0.0011889785528182983 0.3429796355841372
0.0012164167128503323 0.3536977491961415
0.0012386222369968891 0.36441586280814575
0.001270519569516182 0.37513397642015006
0.0012891634833067656 0.3858520900321543
0.0013170141028240323 0.3965702036441586
0.0013369307853281498 0.40728831725616294
0.0013500840868800879 0.4180064308681672
0.001367300283163786 0.4287245444801715
0.0013891374692320824 0.43944265809217575
0.0013998937793076038 0.45016077170418006
0.0014199985889717937 0.4608788853161844
0.0014478055527433753 0.4715969989281886
0.0014619167195633054 0.48231511254019294
0.0014795273309573531 0.4930332261521972
0.0014964172150939703 0.5037513397642015
0.0015157097950577736 0.5144694533762058
0.001540380297228694 0.5251875669882101
0.001558082178235054 0.5359056806002144
0.0015760607784613967 0.5466237942122186
0.0015909764915704727 0.5573419078242229
0.001611092360690236 0.5680600214362272
0.0016381852328777313 0.5787781350482315
0.0016590028535574675 0.5894962486602358
0.0016812540125101805 0.6002143622722401
0.001715399557724595 0.6109324758842444
0.0017453214386478066 0.6216505894962486
0.0017682004254311323 0.632368703108253
0.0017867444548755884 0.6430868167202572
0.0018122605979442596 0.6538049303322615
0.0018340760143473744 0.6645230439442658
0.001865012338384986 0.6752411575562701
0.0019011872354894876 0.6859592711682744
0.0019461263436824083 0.6966773847802786
0.0019707607571035624 0.707395498392283
0.0019946363754570484 0.7181136120042872
0.002022892702370882 0.7288317256162915
0.002047506161034107 0.7395498392282959
0.0020690932869911194 0.7502679528403001
0.0020868259016424417 0.7609860664523044
0.0021305973641574383 0.7717041800643086
0.0021523060277104378 0.782422293676313
0.002192833460867405 0.7931404072883173
0.002211466431617737 0.8038585209003215
0.0022448659874498844 0.8145766345123259
0.0022861002944409847 0.8252947481243301
0.002319087041541934 0.8360128617363344
0.002369217574596405 0.8467309753483387
0.002407509833574295 0.857449088960343
0.002452968852594495 0.8681672025723473
0.0025000134482979774 0.8788853161843515
0.0025854124687612057 0.8896034297963559
0.0026291897520422935 0.9003215434083601
0.0026979236863553524 0.9110396570203644
0.0027661463245749474 0.9217577706323687
0.0028540529310703278 0.932475884244373
0.0029187072068452835 0.9431939978563773
0.0029740703757852316 0.9539121114683816
0.0030386452563107014 0.9646302250803859
0.0031345379538834095 0.9753483386923901
0.003427166258916259 0.9860664523043944
0.003592951688915491 0.9967845659163987
0.003864445723593235 1.007502679528403
0.004097631201148033 1.0182207931404073
0.004874341189861298 1.0289389067524115
0.005729584489017725 1.030010718113612


==> figures/eval/black_box/smooth/simbapp.txt <==
0.00010341346933273599 0.0
0.0002521254064049572 0.010718113612004287
0.00032462054514326155 0.021436227224008574
0.00039930088678374887 0.03215434083601286
0.0004586978757288307 0.04287245444801715
0.0005013711052015424 0.05359056806002144
0.0005430706078186631 0.06430868167202572
0.0005679107271134853 0.07502679528403002
0.0005978211993351579 0.0857449088960343
0.0006137776654213667 0.09646302250803858
0.0006596326129510999 0.10718113612004287
0.0006863399758003652 0.11789924973204716
0.0007147119613364339 0.12861736334405144
0.0007299124263226986 0.13933547695605572
0.0007636891677975655 0.15005359056806003
0.0007974975742399693 0.1607717041800643
0.0008141257567331195 0.1714898177920686
0.0008415091433562338 0.18220793140407288
0.000878744525834918 0.19292604501607716
0.0009009077912196517 0.20364415862808147
0.0009238891070708632 0.21436227224008575
0.0009486049530096352 0.22508038585209003
0.0009638004703447223 0.2357984994640943
0.000980211654677987 0.2465166130760986
0.0010094341123476624 0.2572347266881029
0.0010279431007802486 0.2679528403001072
0.0010517728514969349 0.27867095391211144
0.0010771176312118769 0.28938906752411575
0.0011065041180700064 0.30010718113612006
0.0011314451694488525 0.3108252947481243
0.0011516499798744917 0.3215434083601286
0.0011847452260553837 0.3322615219721329
0.0012031123042106628 0.3429796355841372
0.0012234809109941125 0.3536977491961415
0.001240581856109202 0.36441586280814575
0.0012555061839520931 0.37513397642015006
0.001285275793634355 0.3858520900321543
0.0013016648590564728 0.3965702036441586
0.0013298175763338804 0.40728831725616294
0.0013550929725170135 0.4180064308681672
0.001371971215121448 0.4287245444801715
0.0013999161310493946 0.43944265809217575
0.0014323513023555279 0.45016077170418006
0.0014497193042188883 0.4608788853161844
0.0014762331265956163 0.4715969989281886
0.0015022754669189453 0.48231511254019294
0.0015117642469704151 0.4930332261521972
0.0015332803595811129 0.5037513397642015
0.0015453153755515814 0.5144694533762058
0.0015711367595940828 0.5251875669882101
0.0016069107223302126 0.5359056806002144
0.0016309003112837672 0.5466237942122186
0.001655370811931789 0.5573419078242229
0.0016754380194470286 0.5680600214362272
0.0017028963193297386 0.5787781350482315
0.0017410216387361288 0.5894962486602358
0.0017592140939086676 0.6002143622722401
0.0017761955969035625 0.6109324758842444
0.0018078484572470188 0.6216505894962486
0.0018367929151281714 0.632368703108253
0.0018646796233952045 0.6430868167202572
0.0018856560345739126 0.6538049303322615
0.0019119222415611148 0.6645230439442658
0.0019266882445663214 0.6752411575562701
0.0019445829093456268 0.6859592711682744
0.001959965331479907 0.6966773847802786
0.001983448164537549 0.707395498392283
0.002012438140809536 0.7181136120042872
0.0020488016307353973 0.7288317256162915
0.0020724721252918243 0.7395498392282959
0.002100052312016487 0.7502679528403001
0.0021447399631142616 0.7609860664523044
0.002190365456044674 0.7717041800643086
0.002213600557297468 0.782422293676313
0.002234919462352991 0.7931404072883173
0.002285883529111743 0.8038585209003215
0.002308858558535576 0.8145766345123259
0.002351363655179739 0.8252947481243301
0.002375280251726508 0.8360128617363344
0.0024271132424473763 0.8467309753483387
0.002467764774337411 0.857449088960343
0.002500458387658 0.8681672025723473
0.002532211598008871 0.8788853161843515
0.0025980318896472454 0.8896034297963559
0.0026526027359068394 0.9003215434083601
0.0027186167426407337 0.9110396570203644
0.0028093436267226934 0.9217577706323687
0.0028753820806741714 0.932475884244373
0.0029440612997859716 0.9431939978563773
0.003071318380534649 0.9539121114683816
0.003136410377919674 0.9646302250803859
0.0032733073458075523 0.9753483386923901
0.0033647119998931885 0.9860664523043944
0.0037015224806964397 0.9967845659163987
0.0038216477259993553 1.007502679528403
0.004261844791471958 1.0182207931404073
0.005315504968166351 1.0289389067524115
0.005942529533058405 1.030010718113612


==> figures/eval/combine_iteration/cd.txt <==
20 0.0001223195
40 9.6337026e-05
60 9.1073765e-05
80 8.845566e-05
100 8.793056e-05
120 8.784907e-05
140 8.782086e-05
160 8.7826964e-05
180 8.7819586e-05
200 8.779812e-05


==> figures/eval/combine_iteration/curv.txt <==
20 0.0013923392811990873
40 0.0011746430696853835
60 0.0011224773051076162
80 0.0010864510155103753
100 0.0010793863029277446
120 0.0010780249584069488
140 0.001077667082117081
160 0.0010779929725656843
180 0.0010779021314845138
200 0.0010777430053152226


==> figures/eval/combine_iteration/hd.txt <==
20 0.010989101
40 0.007938603
60 0.0073941844
80 0.007159605
100 0.0071102665
120 0.0070975632
140 0.0071024387
160 0.0071036383
180 0.0071032443
200 0.007097243


==> figures/eval/combine_iteration/l2.txt <==
20 0.4092898
40 0.36833692
60 0.35119328
80 0.34074038
100 0.3373633
120 0.3366643
140 0.3363838
160 0.33644027
180 0.33644247
200 0.3362909


==> figures/eval/combine_iteration/smooth.txt <==
20 0.0014531288
40 0.0014904328
60 0.001501463
80 0.0015038159
100 0.0015044871
120 0.0015046775
140 0.0015046466
160 0.0015047537
180 0.001504751
200 0.0015047794


==> figures/eval/combine_reg/cd/bp3_curv_exp.txt <==
4.449634434422478e-05 0.0
5.6971624871948734e-05 0.010718113612004287
6.545562791870907e-05 0.021436227224008574
7.308005297090858e-05 0.03215434083601286
7.781833119224757e-05 0.04287245444801715
8.195075497496873e-05 0.05359056806002144
8.644712943350896e-05 0.06430868167202572
8.965825691120699e-05 0.07502679528403002
9.288057481171563e-05 0.0857449088960343
9.751273319125175e-05 0.09646302250803858
0.00010422030027257279 0.10718113612004287
0.00010948545241262764 0.11789924973204716
0.00011860688391607255 0.12861736334405144
0.00012651266297325492 0.13933547695605572
0.00013481313362717628 0.15005359056806003
0.0001399605826009065 0.1607717041800643
0.000141987664392218 0.1714898177920686
0.00014660015585832298 0.18220793140407288
0.00014999117411207408 0.19292604501607716
0.00015296993660740554 0.20364415862808147
0.0001569884771015495 0.21436227224008575
0.00016182061517611146 0.22508038585209003
0.0001656179956626147 0.2357984994640943
0.000168048485647887 0.2465166130760986
0.0001700755237834528 0.2572347266881029
0.0001729491341393441 0.2679528403001072
0.000176064990228042 0.27867095391211144
0.000178558228071779 0.28938906752411575
0.00018225521489512175 0.30010718113612006
0.00018543991609476507 0.3108252947481243
0.00018973038822878152 0.3215434083601286
0.0001963847316801548 0.3322615219721329
0.00020130669872742146 0.3429796355841372
0.0002062769199255854 0.3536977491961415
0.00020720322208944708 0.36441586280814575
0.0002099315752275288 0.37513397642015006
0.0002135010581696406 0.3858520900321543
0.00021734609617851675 0.3965702036441586
0.00022208366135600954 0.40728831725616294
0.00022543620434589684 0.4180064308681672
0.00022973798331804574 0.4287245444801715
0.00023190623323898762 0.43944265809217575
0.00023596813844051212 0.45016077170418006
0.00024080646107904613 0.4608788853161844
0.0002422307152301073 0.4715969989281886
0.0002455742214806378 0.48231511254019294
0.00024916153051890433 0.4930332261521972
0.0002538060361985117 0.5037513397642015
0.00025636408827267587 0.5144694533762058
0.0002633756957948208 0.5251875669882101
0.0002682285266928375 0.5359056806002144
0.00027492683148011565 0.5466237942122186
0.0002824629773385823 0.5573419078242229
0.00028615619521588087 0.5680600214362272
0.00029370601987466216 0.5787781350482315
0.00029713427647948265 0.5894962486602358
0.0003004084574058652 0.6002143622722401
0.00030437498935498297 0.6109324758842444
0.00031052992562763393 0.6216505894962486
0.00032055017072707415 0.632368703108253
0.0003247409185860306 0.6430868167202572
0.0003290632157586515 0.6538049303322615
0.00033336906926706433 0.6645230439442658
0.0003388967888895422 0.6752411575562701
0.00034432968823239207 0.6859592711682744
0.00035191222559660673 0.6966773847802786
0.00035620771814137697 0.707395498392283
0.0003667697892524302 0.7181136120042872
0.00037431431701406837 0.7288317256162915
0.00038195165689103305 0.7395498392282959
0.0003893212415277958 0.7502679528403001
0.00039418903179466724 0.7609860664523044
0.00040184101089835167 0.7717041800643086
0.0004105031839571893 0.782422293676313
0.00041690439684316516 0.7931404072883173
0.00042578010470606387 0.8038585209003215
0.0004365146451164037 0.8145766345123259
0.00044349001836963 0.8252947481243301
0.00045172570389695466 0.8360128617363344
0.00046310469042509794 0.8467309753483387
0.00046888322685845196 0.857449088960343
0.00048133922973647714 0.8681672025723473
0.0004885746166110039 0.8788853161843515
0.0005088545149192214 0.8896034297963559
0.0005248415982350707 0.9003215434083601
0.0005411680322140455 0.9110396570203644
0.0005492320051416755 0.9217577706323687
0.0005633141845464706 0.932475884244373
0.0005725978990085423 0.9431939978563773
0.0006030583754181862 0.9539121114683816
0.0006637073238380253 0.9646302250803859
0.0007080301875248551 0.9753483386923901
0.0007711257203482091 0.9860664523043944
0.0010520502692088485 0.9967845659163987
0.0013050577836111188 1.0


==> figures/eval/combine_reg/cd/bp3_hd_curv_exp.txt <==
2.2227854060474783e-05 0.0
3.349172038724646e-05 0.010718113612004287
3.803869549301453e-05 0.021436227224008574
4.3659660150296986e-05 0.03215434083601286
4.7372774133691564e-05 0.04287245444801715
4.991459718439728e-05 0.05359056806002144
5.333696026355028e-05 0.06430868167202572
5.794883691123687e-05 0.07502679528403002
6.325128197204322e-05 0.0857449088960343
6.717746873619035e-05 0.09646302250803858
7.315133552765474e-05 0.10718113612004287
7.743967580609024e-05 0.11789924973204716
8.026664727367461e-05 0.12861736334405144
8.356652688235044e-05 0.13933547695605572
8.936318045016378e-05 0.15005359056806003
9.36350115807727e-05 0.1607717041800643
9.823146683629602e-05 0.1714898177920686
0.00010092718730447814 0.18220793140407288
0.00010351902164984494 0.19292604501607716
0.00010665415175026283 0.20364415862808147
0.00010971332085318863 0.21436227224008575
0.00011251815885771066 0.22508038585209003
0.00011558213736861944 0.2357984994640943
0.00011749842087738216 0.2465166130760986
0.00012241199146956205 0.2572347266881029
0.00012503327161539346 0.2679528403001072
0.00012687855632975698 0.27867095391211144
0.00012825187877751887 0.28938906752411575
0.00013108582061249763 0.30010718113612006
0.0001330970844719559 0.3108252947481243
0.0001362599723506719 0.3215434083601286
0.00013870879774913192 0.3322615219721329
0.0001423053618054837 0.3429796355841372
0.00014446911518462002 0.3536977491961415
0.00014631266822107136 0.36441586280814575
0.00014863102114759386 0.37513397642015006
0.0001498658093623817 0.3858520900321543
0.00015198765322566032 0.3965702036441586
0.00015483808238059282 0.40728831725616294
0.00015816628001630306 0.4180064308681672
0.00016126001719385386 0.4287245444801715
0.00016398000298067927 0.43944265809217575
0.0001687975018285215 0.45016077170418006
0.00017219962319359183 0.4608788853161844
0.0001749522052705288 0.4715969989281886
0.00017764975200407207 0.48231511254019294
0.00018293697212357074 0.4930332261521972
0.0001856708258856088 0.5037513397642015
0.00018855303642340004 0.5144694533762058
0.00019011351105291396 0.5251875669882101
0.00019717785471584648 0.5359056806002144
0.00020026635320391506 0.5466237942122186
0.00020267006766516715 0.5573419078242229
0.00020837431657128036 0.5680600214362272
0.0002133260713890195 0.5787781350482315
0.00021828734315931797 0.5894962486602358
0.0002226190408691764 0.6002143622722401
0.0002266803930979222 0.6109324758842444
0.00023045003763400018 0.6216505894962486
0.00023683972540311515 0.632368703108253
0.00024079991271719337 0.6430868167202572
0.00024528344511054456 0.6538049303322615
0.0002493392676115036 0.6645230439442658
0.00025550840655341744 0.6752411575562701
0.0002597085549496114 0.6859592711682744
0.00026443981914781034 0.6966773847802786
0.0002702513011172414 0.707395498392283
0.0002762393851298839 0.7181136120042872
0.00028328190091997385 0.7288317256162915
0.00028742640279233456 0.7395498392282959
0.0002929133188445121 0.7502679528403001
0.00029719434678554535 0.7609860664523044
0.0003067661600653082 0.7717041800643086
0.00031219632364809513 0.782422293676313
0.0003213853342458606 0.7931404072883173
0.00032894592732191086 0.8038585209003215
0.0003350988554302603 0.8145766345123259
0.0003417876432649791 0.8252947481243301
0.0003460966981947422 0.8360128617363344
0.00035691651282832026 0.8467309753483387
0.0003650467551779002 0.857449088960343
0.00037495195283554494 0.8681672025723473
0.00038701435551047325 0.8788853161843515
0.00039748084964230657 0.8896034297963559
0.0004059789062011987 0.9003215434083601
0.00041396080632694066 0.9110396570203644
0.000437457172665745 0.9217577706323687
0.0004501236544456333 0.932475884244373
0.0004688607295975089 0.9431939978563773
0.0005022752447985113 0.9539121114683816
0.0005517172394320369 0.9646302250803859
0.0006023402675054967 0.9753483386923901
0.0007000741316005588 0.9860664523043944
0.0009542665211483836 0.9967845659163987
0.0012485792394727468 1.0


==> figures/eval/combine_reg/cd/bp3_hd_exp.txt <==
2.0187719201203436e-05 0.0
2.7387564841774292e-05 0.010718113612004287
3.4944896469824016e-05 0.021436227224008574
3.972374543081969e-05 0.03215434083601286
4.262360016582534e-05 0.04287245444801715
4.4668289774563164e-05 0.05359056806002144
4.90580168843735e-05 0.06430868167202572
5.221625542617403e-05 0.07502679528403002
5.5622789659537375e-05 0.0857449088960343
6.173403380671516e-05 0.09646302250803858
6.48156856186688e-05 0.10718113612004287
6.898635911056772e-05 0.11789924973204716
7.481312786694616e-05 0.12861736334405144
7.930702122393996e-05 0.13933547695605572
8.327569958055392e-05 0.15005359056806003
8.676480501890182e-05 0.1607717041800643
9.234021126758307e-05 0.1714898177920686
9.662554657552391e-05 0.18220793140407288
9.894859977066517e-05 0.19292604501607716
0.00010097355698235333 0.20364415862808147
0.00010274934902554378 0.21436227224008575
0.00010624824062688276 0.22508038585209003
0.00010892077989410609 0.2357984994640943
0.00011142641596961766 0.2465166130760986
0.00011367097613401711 0.2572347266881029
0.0001157457591034472 0.2679528403001072
0.00011874832125613466 0.27867095391211144
0.00012153638090239838 0.28938906752411575
0.00012358257663436234 0.30010718113612006
0.00012732678442262113 0.3108252947481243
0.00012992965639568865 0.3215434083601286
0.00013265220331959426 0.3322615219721329
0.00013610262249130756 0.3429796355841372
0.00013824077905155718 0.3536977491961415
0.00014083375572226942 0.36441586280814575
0.00014374192687682807 0.37513397642015006
0.00014539762923959643 0.3858520900321543
0.00014871690655127168 0.3965702036441586
0.00015150144463405013 0.40728831725616294
0.0001525420229882002 0.4180064308681672
0.00015509175136685371 0.4287245444801715
0.00015866666217334569 0.43944265809217575
0.00016309443162754178 0.45016077170418006
0.0001680705463513732 0.4608788853161844
0.00017124402802437544 0.4715969989281886
0.00017689686501398683 0.48231511254019294
0.00017949922767002136 0.4930332261521972
0.00018212938448414207 0.5037513397642015
0.00018437371181789786 0.5144694533762058
0.00018751084280665964 0.5251875669882101
0.0001904801174532622 0.5359056806002144
0.00019388635701034218 0.5466237942122186
0.0002001297107199207 0.5573419078242229
0.000204785872483626 0.5680600214362272
0.00021006635506637394 0.5787781350482315
0.00021434859081637114 0.5894962486602358
0.0002199615992140025 0.6002143622722401
0.00022691408230457455 0.6109324758842444
0.00023353524738922715 0.6216505894962486
0.000239273882471025 0.632368703108253
0.0002432470500934869 0.6430868167202572
0.0002454174100421369 0.6538049303322615
0.00024873801157809794 0.6645230439442658
0.00025487662060186267 0.6752411575562701
0.0002590852964203805 0.6859592711682744
0.0002629088703542948 0.6966773847802786
0.0002703642239794135 0.707395498392283
0.0002777147456072271 0.7181136120042872
0.0002850401506293565 0.7288317256162915
0.00028739473782479763 0.7395498392282959
0.0002919576072599739 0.7502679528403001
0.0002966047031804919 0.7609860664523044
0.00030420537223108113 0.7717041800643086
0.00031147757545113564 0.782422293676313
0.000316572783049196 0.7931404072883173
0.00032331247348338366 0.8038585209003215
0.00033735306351445615 0.8145766345123259
0.0003435579710640013 0.8252947481243301
0.0003527880762703717 0.8360128617363344
0.00035828640102408826 0.8467309753483387
0.0003662426315713674 0.857449088960343
0.00037537969183176756 0.8681672025723473
0.0003892148088198155 0.8788853161843515
0.0004032342112623155 0.8896034297963559
0.0004190453328192234 0.9003215434083601
0.00042981881415471435 0.9110396570203644
0.00044396959128789604 0.9217577706323687
0.00046552723506465554 0.932475884244373
0.0004894647281616926 0.9431939978563773
0.000519272405654192 0.9539121114683816
0.0005603100871667266 0.9646302250803859
0.0006428853375837207 0.9753483386923901
0.0007049138657748699 0.9860664523043944
0.0010009524412453175 0.9967845659163987
0.0013393352273851633 1.0


==> figures/eval/combine_reg/cd/bp3_l2_curv_exp.txt <==
2.3112107783163083e-09 0.0
1.0856238930045947e-07 0.010718113612004287
4.1035582398762926e-07 0.021436227224008574
1.1722203225872363e-06 0.03215434083601286
2.260970177303534e-06 0.04287245444801715
4.005118626082549e-06 0.05359056806002144
8.019784218049608e-06 0.06430868167202572
1.0394820492365398e-05 0.07502679528403002
1.2376089216559194e-05 0.0857449088960343
1.5739653463242576e-05 0.09646302250803858
1.780108141247183e-05 0.10718113612004287
2.0134430087637156e-05 0.11789924973204716
2.2311050997814164e-05 0.12861736334405144
2.4694465537322685e-05 0.13933547695605572
2.63281926891068e-05 0.15005359056806003
2.88563114736462e-05 0.1607717041800643
3.0382165277842432e-05 0.1714898177920686
3.147639290546067e-05 0.18220793140407288
3.370377089595422e-05 0.19292604501607716
3.5224173188908026e-05 0.20364415862808147
3.705837298184633e-05 0.21436227224008575
3.843641752609983e-05 0.22508038585209003
4.024986628792249e-05 0.2357984994640943
4.196980444248766e-05 0.2465166130760986
4.376230208436027e-05 0.2572347266881029
4.5469714677892625e-05 0.2679528403001072
4.6964640205260366e-05 0.27867095391211144
4.852605707128532e-05 0.28938906752411575
5.0508242566138506e-05 0.30010718113612006
5.2673742175102234e-05 0.3108252947481243
5.513583164429292e-05 0.3215434083601286
5.726360541302711e-05 0.3322615219721329
5.9914316807407886e-05 0.3429796355841372
6.188631959958002e-05 0.3536977491961415
6.372886127792299e-05 0.36441586280814575
6.605187809327617e-05 0.37513397642015006
6.820592534495518e-05 0.3858520900321543
7.106443808879703e-05 0.3965702036441586
7.355431444011629e-05 0.40728831725616294
7.466426177415997e-05 0.4180064308681672
7.597516378154978e-05 0.4287245444801715
7.777912833262235e-05 0.43944265809217575
7.976578490342945e-05 0.45016077170418006
8.199305011657998e-05 0.4608788853161844
8.351745782420039e-05 0.4715969989281886
8.65798574523069e-05 0.48231511254019294
9.023366146720946e-05 0.4930332261521972
9.354222856927663e-05 0.5037513397642015
9.604855586076155e-05 0.5144694533762058
9.787861199583858e-05 0.5251875669882101
0.00010089518036693335 0.5359056806002144
0.00010362612374592572 0.5466237942122186
0.00010817016300279647 0.5573419078242229
0.0001096314808819443 0.5680600214362272
0.0001140758249675855 0.5787781350482315
0.00011669278319459409 0.5894962486602358
0.00012116722064092755 0.6002143622722401
0.00012456823606044054 0.6109324758842444
0.00012873232481069863 0.6216505894962486
0.00013326789485290647 0.632368703108253
0.0001366008073091507 0.6430868167202572
0.00013948735431768 0.6538049303322615
0.00014458029181696475 0.6645230439442658
0.00014821617514826357 0.6752411575562701
0.00015371892368420959 0.6859592711682744
0.0001572545152157545 0.6966773847802786
0.00016115845937747508 0.707395498392283
0.00016543258971069008 0.7181136120042872
0.00016956731269601732 0.7288317256162915
0.00017711735563352704 0.7395498392282959
0.00018002730212174356 0.7502679528403001
0.00018605843069963157 0.7609860664523044
0.00018974006525240839 0.7717041800643086
0.00019376867567189038 0.782422293676313
0.00019689978216774762 0.7931404072883173
0.00020645791664719582 0.8038585209003215
0.0002112166112056002 0.8145766345123259
0.0002143847814295441 0.8252947481243301
0.00022178459039423615 0.8360128617363344
0.00022629875456914306 0.8467309753483387
0.0002321243373444304 0.857449088960343
0.0002404013357590884 0.8681672025723473
0.00025301193818449974 0.8788853161843515
0.0002671302645467222 0.8896034297963559
0.0002834445331245661 0.9003215434083601
0.00029797820025123656 0.9110396570203644
0.0003136682789772749 0.9217577706323687
0.00033363793045282364 0.932475884244373
0.00036123034078627825 0.9431939978563773
0.00038347113877534866 0.9539121114683816
0.0004396641452331096 0.9646302250803859
0.00047767520300112665 0.9753483386923901
0.0006223474047146738 0.9860664523043944
0.0008961486164480448 0.9967845659163987
0.0011786676477640867 1.0


==> figures/eval/combine_reg/cd/bp3_l2_hd_curv_exp.txt <==
5.3357194218506265e-09 0.0
1.6763583232659585e-07 0.010718113612004287
6.019279226165963e-07 0.021436227224008574
1.1012117511199904e-06 0.03215434083601286
2.421150838927133e-06 0.04287245444801715
4.98260124004446e-06 0.05359056806002144
1.0146974091185257e-05 0.06430868167202572
1.2859996786573902e-05 0.07502679528403002
1.4916602594894357e-05 0.0857449088960343
1.831088593462482e-05 0.09646302250803858
2.0387386030051857e-05 0.10718113612004287
2.4144046619767323e-05 0.11789924973204716
2.5583754904801026e-05 0.12861736334405144
2.8652324544964358e-05 0.13933547695605572
3.022073178726714e-05 0.15005359056806003
3.205411121598445e-05 0.1607717041800643
3.382132854312658e-05 0.1714898177920686
3.7159003113629296e-05 0.18220793140407288
3.953061604988761e-05 0.19292604501607716
4.168638770352118e-05 0.20364415862808147
4.386740693007596e-05 0.21436227224008575
4.52873864560388e-05 0.22508038585209003
4.632005948224105e-05 0.2357984994640943
4.7894722229102626e-05 0.2465166130760986
4.900890417047776e-05 0.2572347266881029
5.16473337484058e-05 0.2679528403001072
5.3701180149801075e-05 0.27867095391211144
5.5678130593150854e-05 0.28938906752411575
5.7415280025452375e-05 0.30010718113612006
5.941693962085992e-05 0.3108252947481243
6.208376726135612e-05 0.3215434083601286
6.359309190884233e-05 0.3322615219721329
6.577991734957322e-05 0.3429796355841372
6.794574437662959e-05 0.3536977491961415
6.926212518010288e-05 0.36441586280814575
7.247363100759685e-05 0.37513397642015006
7.404480857076123e-05 0.3858520900321543
7.592678593937308e-05 0.3965702036441586
7.806339272065088e-05 0.40728831725616294
8.07377728051506e-05 0.4180064308681672
8.231353422161192e-05 0.4287245444801715
8.466407598461956e-05 0.43944265809217575
8.674507262185216e-05 0.45016077170418006
9.026113548316061e-05 0.4608788853161844
9.289483568863943e-05 0.4715969989281886
9.542250336380675e-05 0.48231511254019294
9.729142766445875e-05 0.4930332261521972
9.96477683656849e-05 0.5037513397642015
0.0001024901430355385 0.5144694533762058
0.00010439588368171826 0.5251875669882101
0.0001075249892892316 0.5359056806002144
0.00010961478983517736 0.5466237942122186
0.00011260602332185954 0.5573419078242229
0.00011720899783540517 0.5680600214362272
0.00011953234934480861 0.5787781350482315
0.0001245136372745037 0.5894962486602358
0.00012903180322609842 0.6002143622722401
0.00013329190551303327 0.6109324758842444
0.00013604496780317277 0.6216505894962486
0.00013831641990691423 0.632368703108253
0.00014117071987129748 0.6430868167202572
0.00014447364083025604 0.6538049303322615
0.00014812314475420862 0.6645230439442658
0.00015153753338381648 0.6752411575562701
0.00015466994955204427 0.6859592711682744
0.00015889178030192852 0.6966773847802786
0.00016422416956629604 0.707395498392283
0.0001680145360296592 0.7181136120042872
0.00017140917771030217 0.7288317256162915
0.0001745264744386077 0.7395498392282959
0.0001781275204848498 0.7502679528403001
0.000181604249519296 0.7609860664523044
0.00018602015916258097 0.7717041800643086
0.00019068509573116899 0.782422293676313
0.00019639890524558723 0.7931404072883173
0.00020075798965990543 0.8038585209003215
0.000207117001991719 0.8145766345123259
0.0002146460465155542 0.8252947481243301
0.00022125322720967233 0.8360128617363344
0.00022598849318455905 0.8467309753483387
0.00023502121621277183 0.857449088960343
0.00024773209588602185 0.8681672025723473
0.00025769631611183286 0.8788853161843515
0.00026929809246212244 0.8896034297963559
0.00027695525204762816 0.9003215434083601
0.00028660515090450644 0.9110396570203644
0.0003018807910848409 0.9217577706323687
0.00033248093677684665 0.932475884244373
0.0003522608894854784 0.9431939978563773
0.0003730982425622642 0.9539121114683816
0.00042424965067766607 0.9646302250803859
0.00046490784734487534 0.9753483386923901
0.0005736503517255187 0.9860664523043944
0.0008672637050040066 0.9967845659163987
0.0011603451566770673 1.0


==> figures/eval/combine_reg/cd/bp3_l2_hd_exp.txt <==
7.613101260517396e-09 0.0
2.535846022055921e-07 0.010718113612004287
4.995483209313534e-07 0.021436227224008574
1.100651161323185e-06 0.03215434083601286
2.1481957901414717e-06 0.04287245444801715
2.6962070478475653e-06 0.05359056806002144
3.894871042575687e-06 0.06430868167202572
6.082227173465071e-06 0.07502679528403002
7.47600552131189e-06 0.0857449088960343
8.602558409620542e-06 0.09646302250803858
1.0603100236039609e-05 0.10718113612004287
1.312693530053366e-05 0.11789924973204716
1.5035913747851737e-05 0.12861736334405144
1.6020079783629626e-05 0.13933547695605572
1.796030846890062e-05 0.15005359056806003
1.922317096614279e-05 0.1607717041800643
2.1377298253355548e-05 0.1714898177920686
2.3303911802941002e-05 0.18220793140407288
2.4458116968162358e-05 0.19292604501607716
2.5379849830642343e-05 0.20364415862808147
2.6504259949433617e-05 0.21436227224008575
2.8283835490583442e-05 0.22508038585209003
3.059248410863802e-05 0.2357984994640943
3.135213046334684e-05 0.2465166130760986
3.240499790990725e-05 0.2572347266881029
3.354121872689575e-05 0.2679528403001072
3.461906817392446e-05 0.27867095391211144
3.554465001798235e-05 0.28938906752411575
3.778843529289588e-05 0.30010718113612006
3.9163322071544826e-05 0.3108252947481243
4.132273170398548e-05 0.3215434083601286
4.3746673327405006e-05 0.3322615219721329
4.520898073678836e-05 0.3429796355841372
4.6980290790088475e-05 0.3536977491961415
5.0473354349378496e-05 0.36441586280814575
5.195643461775035e-05 0.37513397642015006
5.400373265729286e-05 0.3858520900321543
5.577985575655475e-05 0.3965702036441586
5.795691686216742e-05 0.40728831725616294
6.059044972062111e-05 0.4180064308681672
6.20760110905394e-05 0.4287245444801715
6.442132871598005e-05 0.43944265809217575
6.65671905153431e-05 0.45016077170418006
6.829314224887639e-05 0.4608788853161844
7.049533451208845e-05 0.4715969989281886
7.153378101065755e-05 0.48231511254019294
7.378343434538692e-05 0.4930332261521972
7.587976870127022e-05 0.5037513397642015
7.863233622629195e-05 0.5144694533762058
8.027898729778826e-05 0.5251875669882101
8.215358684537932e-05 0.5359056806002144
8.439397061010823e-05 0.5466237942122186
8.632248500362039e-05 0.5573419078242229
8.847346907714382e-05 0.5680600214362272
9.063449397217482e-05 0.5787781350482315
9.484260954195634e-05 0.5894962486602358
9.805240551941097e-05 0.6002143622722401
0.00010101537918671966 0.6109324758842444
0.0001036632020259276 0.6216505894962486
0.00010769120854092762 0.632368703108253
0.00011021594400517642 0.6430868167202572
0.00011319865006953478 0.6538049303322615
0.00011800236097769812 0.6645230439442658
0.0001235828676726669 0.6752411575562701
0.00012648355914279819 0.6859592711682744
0.00013071735156700015 0.6966773847802786
0.0001367277291137725 0.707395498392283
0.0001411383564118296 0.7181136120042872
0.00014508167805615813 0.7288317256162915
0.00014837333583272994 0.7395498392282959
0.00015378430543933064 0.7502679528403001
0.0001554072368890047 0.7609860664523044
0.0001615618821233511 0.7717041800643086
0.00016453955322504044 0.782422293676313
0.00017096672672778368 0.7931404072883173
0.00017780605412553996 0.8038585209003215
0.0001851125998655334 0.8145766345123259
0.00019278470426797867 0.8252947481243301
0.00019988010171800852 0.8360128617363344
0.0002059954422293231 0.8467309753483387
0.00021272202138788998 0.857449088960343
0.00022280379198491573 0.8681672025723473
0.00023590536147821695 0.8788853161843515
0.0002463173004798591 0.8896034297963559
0.0002615032426547259 0.9003215434083601
0.00027235131710767746 0.9110396570203644
0.00028718909015879035 0.9217577706323687
0.0003086511278524995 0.932475884244373
0.00033602683106437325 0.9431939978563773
0.00036138301948085427 0.9539121114683816
0.0004076274926774204 0.9646302250803859
0.00047697575064375997 0.9753483386923901
0.0005586215993389487 0.9860664523043944
0.0009079754236154258 0.9967845659163987
0.001214685384184122 1.0


==> figures/eval/combine_reg/curve/bp3_curv_exp.txt <==
0.0001316193665843457 0.0
0.0003295110655017197 0.010718113612004287
0.00038379369652830064 0.021436227224008574
0.00047602635459043086 0.03215434083601286
0.0005080236005596817 0.04287245444801715
0.0005318615585565567 0.05359056806002144
0.0005538053810596466 0.06430868167202572
0.0005709952674806118 0.07502679528403002
0.0005857069627381861 0.0857449088960343
0.0006097223376855254 0.09646302250803858
0.0006282876711338758 0.10718113612004287
0.0006426473846659064 0.11789924973204716
0.0006678435020148754 0.12861736334405144
0.0006793949287384748 0.13933547695605572
0.0007010272238403559 0.15005359056806003
0.0007159166852943599 0.1607717041800643
0.0007295431569218636 0.1714898177920686
0.0007482495275326073 0.18220793140407288
0.0007699961424805224 0.19292604501607716
0.0007876702584326267 0.20364415862808147
0.0008032033802010119 0.21436227224008575
0.0008191452361643314 0.22508038585209003
0.0008343057706952095 0.2357984994640943
0.0008485964499413967 0.2465166130760986
0.0008693772251717746 0.2572347266881029
0.0008954688673838973 0.2679528403001072
0.000906455738004297 0.27867095391211144
0.0009216685430146754 0.28938906752411575
0.0009349616593681276 0.30010718113612006
0.0009586252854205668 0.3108252947481243
0.0009820875711739063 0.3215434083601286
0.000996773480437696 0.3322615219721329
0.0010090655414387584 0.3429796355841372
0.0010334185790270567 0.3536977491961415
0.001046492950990796 0.36441586280814575
0.0010727285407483578 0.37513397642015006
0.0010879934998229146 0.3858520900321543
0.0011002812534570694 0.3965702036441586
0.0011209180811420083 0.40728831725616294
0.0011338727781549096 0.4180064308681672
0.0011521673295646906 0.4287245444801715
0.001173380296677351 0.43944265809217575
0.0011943524004891515 0.45016077170418006
0.0012134612770751119 0.4608788853161844
0.0012264922261238098 0.4715969989281886
0.0012538896407932043 0.48231511254019294
0.0012735422933474183 0.4930332261521972
0.001292477361857891 0.5037513397642015
0.0013198753586038947 0.5144694533762058
0.0013333212118595839 0.5251875669882101
0.001361660659313202 0.5359056806002144
0.0013799285516142845 0.5466237942122186
0.001396841136738658 0.5573419078242229
0.001407436328008771 0.5680600214362272
0.0014293380081653595 0.5787781350482315
0.0014554604422301054 0.5894962486602358
0.0015010922215878963 0.6002143622722401
0.0015256816986948252 0.6109324758842444
0.0015614330768585205 0.6216505894962486
0.001587170292623341 0.632368703108253
0.0016216244548559189 0.6430868167202572
0.0016539092175662518 0.6538049303322615
0.001706277602352202 0.6645230439442658
0.0017337119206786156 0.6752411575562701
0.0017828373238444328 0.6859592711682744
0.00181624386459589 0.6966773847802786
0.0018411283381283283 0.707395498392283
0.0018930451478809118 0.7181136120042872
0.0019294172525405884 0.7288317256162915
0.001954760868102312 0.7395498392282959
0.0019938608165830374 0.7502679528403001
0.0020408243872225285 0.7609860664523044
0.002098888624459505 0.7717041800643086
0.0021759378723800182 0.782422293676313
0.0022184476256370544 0.7931404072883173
0.002283848123624921 0.8038585209003215
0.002308459486812353 0.8145766345123259
0.0023666126653552055 0.8252947481243301
0.0024209246039390564 0.8360128617363344
0.002548077143728733 0.8467309753483387
0.002646402921527624 0.857449088960343
0.002735406393185258 0.8681672025723473
0.002898209262639284 0.8788853161843515
0.0029925971757620573 0.8896034297963559
0.003087054006755352 0.9003215434083601
0.003205628367140889 0.9110396570203644
0.0033727711997926235 0.9217577706323687
0.0035236093681305647 0.932475884244373
0.0036695036105811596 0.9431939978563773
0.003981201909482479 0.9539121114683816
0.004328325856477022 0.9646302250803859
0.004847222473472357 0.9753483386923901
0.005347583908587694 0.9860664523043944
0.0071466704830527306 0.9967845659163987
0.009370509535074234 1.0


==> figures/eval/combine_reg/curve/bp3_hd_curv_exp.txt <==
7.323530007852241e-05 0.0
0.00028624432161450386 0.010718113612004287
0.00035439085331745446 0.021436227224008574
0.00040499039459973574 0.03215434083601286
0.00045162290916778147 0.04287245444801715
0.0004715248360298574 0.05359056806002144
0.0004931951407343149 0.06430868167202572
0.000518233107868582 0.07502679528403002
0.0005379067733883858 0.0857449088960343
0.0005702368216589093 0.09646302250803858
0.0005838072393089533 0.10718113612004287
0.0005983751616440713 0.11789924973204716
0.0006096239667385817 0.12861736334405144
0.0006280411034822464 0.13933547695605572
0.0006551191327162087 0.15005359056806003
0.0006694566691294312 0.1607717041800643
0.0006938795559108257 0.1714898177920686
0.0007198586827144027 0.18220793140407288
0.0007374243577942252 0.19292604501607716
0.0007532612653449178 0.20364415862808147
0.0007740756263956428 0.21436227224008575
0.0007953859167173505 0.22508038585209003
0.0008157590636983514 0.2357984994640943
0.00084438401972875 0.2465166130760986
0.0008631570963189006 0.2572347266881029
0.000879927771165967 0.2679528403001072
0.0008958433172665536 0.27867095391211144
0.0009170522098429501 0.28938906752411575
0.0009308693697676063 0.30010718113612006
0.0009501915192231536 0.3108252947481243
0.0009665270918048918 0.3215434083601286
0.000986059894785285 0.3322615219721329
0.0010077198967337608 0.3429796355841372
0.0010305955074727535 0.3536977491961415
0.0010504440870136023 0.36441586280814575
0.0010662907734513283 0.37513397642015006
0.001089727389626205 0.3858520900321543
0.0010963943786919117 0.3965702036441586
0.0011098745744675398 0.40728831725616294
0.0011252861004322767 0.4180064308681672
0.0011575964745134115 0.4287245444801715
0.0011762455105781555 0.43944265809217575
0.0011942461133003235 0.45016077170418006
0.0012130853720009327 0.4608788853161844
0.001238201162777841 0.4715969989281886
0.0012601627968251705 0.48231511254019294
0.0012738506775349379 0.4930332261521972
0.0013050211127847433 0.5037513397642015
0.0013208652380853891 0.5144694533762058
0.0013399217277765274 0.5251875669882101
0.0013693561777472496 0.5359056806002144
0.0013922625221312046 0.5466237942122186
0.0014160936698317528 0.5573419078242229
0.0014483113773167133 0.5680600214362272
0.0014621044974774122 0.5787781350482315
0.0014913493068888783 0.5894962486602358
0.0015112486435100436 0.6002143622722401
0.0015601064078509808 0.6109324758842444
0.0016071926802396774 0.6216505894962486
0.0016286377795040607 0.632368703108253
0.0016543774399906397 0.6430868167202572
0.0016760844737291336 0.6538049303322615
0.0017351727001369 0.6645230439442658
0.0017548148753121495 0.6752411575562701
0.0017973408102989197 0.6859592711682744
0.0018235314637422562 0.6966773847802786
0.0018747629364952445 0.707395498392283
0.0019343458116054535 0.7181136120042872
0.001973233185708523 0.7288317256162915
0.0020363861694931984 0.7395498392282959
0.0020672790706157684 0.7502679528403001
0.002101482357829809 0.7609860664523044
0.0021571973338723183 0.7717041800643086
0.002224243711680174 0.782422293676313
0.002314165234565735 0.7931404072883173
0.0024058022536337376 0.8038585209003215
0.002454987959936261 0.8145766345123259
0.0024869637563824654 0.8252947481243301
0.002546086674556136 0.8360128617363344
0.002614363795146346 0.8467309753483387
0.0027124625630676746 0.857449088960343
0.0027929632924497128 0.8681672025723473
0.0029708747752010822 0.8788853161843515
0.003039140487089753 0.8896034297963559
0.0031527220271527767 0.9003215434083601
0.0032543775159865618 0.9110396570203644
0.0034406152553856373 0.9217577706323687
0.003614916931837797 0.932475884244373
0.003920144401490688 0.9431939978563773
0.004145553335547447 0.9539121114683816
0.004483341705054045 0.9646302250803859
0.005082957446575165 0.9753483386923901
0.005805836990475655 0.9860664523043944
0.007783395703881979 0.9967845659163987
0.009859077632427216 1.0


==> figures/eval/combine_reg/curve/bp3_hd_exp.txt <==
0.00016430806135758758 0.0
0.00032456713961437345 0.010718113612004287
0.0004156131180934608 0.021436227224008574
0.00048363948008045554 0.03215434083601286
0.0005253212875686586 0.04287245444801715
0.0005830671871080995 0.05359056806002144
0.0006511544343084097 0.06430868167202572
0.000681017991155386 0.07502679528403002
0.0007326676277443767 0.0857449088960343
0.0007518552010878921 0.09646302250803858
0.0007765190093778074 0.10718113612004287
0.0008016423089429736 0.11789924973204716
0.0008560061105526984 0.12861736334405144
0.0008958573453128338 0.13933547695605572
0.0009354243520647287 0.15005359056806003
0.0009831739589571953 0.1607717041800643
0.0010241407435387373 0.1714898177920686
0.001062979456037283 0.18220793140407288
0.0011028680019080639 0.19292604501607716
0.0011329723056405783 0.20364415862808147
0.0011604339815676212 0.21436227224008575
0.0011985793244093657 0.22508038585209003
0.0012138616293668747 0.2357984994640943
0.0012397769605740905 0.2465166130760986
0.0012692799791693687 0.2572347266881029
0.0013145889388397336 0.2679528403001072
0.0013439245522022247 0.27867095391211144
0.001382932299748063 0.28938906752411575
0.0014081457629799843 0.30010718113612006
0.001427493174560368 0.3108252947481243
0.001472332514822483 0.3215434083601286
0.0014953827485442162 0.3322615219721329
0.001523472834378481 0.3429796355841372
0.0015495970146730542 0.3536977491961415
0.0016096499748528004 0.36441586280814575
0.001652329578064382 0.37513397642015006
0.0017372028669342399 0.3858520900321543
0.0017815042519941926 0.3965702036441586
0.001821576151996851 0.40728831725616294
0.0018632910214364529 0.4180064308681672
0.0019105701940134168 0.4287245444801715
0.001952572027221322 0.43944265809217575
0.0020089028403162956 0.45016077170418006
0.0020605195313692093 0.4608788853161844
0.002089214511215687 0.4715969989281886
0.0021170726977288723 0.48231511254019294
0.002138019073754549 0.4930332261521972
0.0021634986624121666 0.5037513397642015
0.0021958493161946535 0.5144694533762058
0.002243568655103445 0.5251875669882101
0.0022988601122051477 0.5359056806002144
0.002351412083953619 0.5466237942122186
0.0023887157440185547 0.5573419078242229
0.002420125063508749 0.5680600214362272
0.0024548510555177927 0.5787781350482315
0.0024869877379387617 0.5894962486602358
0.0025162033271044493 0.6002143622722401
0.0025786259211599827 0.6109324758842444
0.002625871915370226 0.6216505894962486
0.002681753132492304 0.632368703108253
0.0027357623912394047 0.6430868167202572
0.0027890712954103947 0.6538049303322615
0.002842303831130266 0.6645230439442658
0.0029038013890385628 0.6752411575562701
0.002967245876789093 0.6859592711682744
0.0030168239027261734 0.6966773847802786
0.0030700135976076126 0.707395498392283
0.0031068185344338417 0.7181136120042872
0.0031698746606707573 0.7288317256162915
0.003239828161895275 0.7395498392282959
0.0033096065744757652 0.7502679528403001
0.0033791838213801384 0.7609860664523044
0.0034946417436003685 0.7717041800643086
0.0036377632059156895 0.782422293676313
0.00372371356934309 0.7931404072883173
0.0038695677649229765 0.8038585209003215
0.003980217967182398 0.8145766345123259
0.004094649106264114 0.8252947481243301
0.004285362549126148 0.8360128617363344
0.004436751827597618 0.8467309753483387
0.004547421354800463 0.857449088960343
0.004731031600385904 0.8681672025723473
0.004896529950201511 0.8788853161843515
0.0050495583564043045 0.8896034297963559
0.005467548966407776 0.9003215434083601
0.005669473670423031 0.9110396570203644
0.0058774687349796295 0.9217577706323687
0.006148878484964371 0.932475884244373
0.006759833078831434 0.9431939978563773
0.007075647823512554 0.9539121114683816
0.007770592346787453 0.9646302250803859
0.008905415423214436 0.9753483386923901
0.0103071890771389 0.9860664523043944
0.014758966863155365 0.9967845659163987
0.019241463392972946 1.0


==> figures/eval/combine_reg/curve/bp3_l2_curv_exp.txt <==
2.6829341095435666e-06 0.0
1.6678608517395332e-05 0.010718113612004287
3.8889964343979955e-05 0.021436227224008574
6.215482426341623e-05 0.03215434083601286
9.68164749792777e-05 0.04287245444801715
0.0001103866525227204 0.05359056806002144
0.00012885418254882097 0.06430868167202572
0.00015184725634753704 0.07502679528403002
0.00016396213322877884 0.0857449088960343
0.0001862536882981658 0.09646302250803858
0.00019544322276487947 0.10718113612004287
0.00020806878455914557 0.11789924973204716
0.0002249164681416005 0.12861736334405144
0.00023870919540058821 0.13933547695605572
0.00025336811086162925 0.15005359056806003
0.00026618357514962554 0.1607717041800643
0.0002785652468446642 0.1714898177920686
0.0002893681521527469 0.18220793140407288
0.00030297337798401713 0.19292604501607716
0.00031275866786018014 0.20364415862808147
0.0003272727190051228 0.21436227224008575
0.0003392130311112851 0.22508038585209003
0.00034637728822417557 0.2357984994640943
0.0003555603325366974 0.2465166130760986
0.0003681684611365199 0.2572347266881029
0.00038095933268778026 0.2679528403001072
0.0004016291059087962 0.27867095391211144
0.000411139422794804 0.28938906752411575
0.0004207745078019798 0.30010718113612006
0.0004385392530821264 0.3108252947481243
0.0004545293631963432 0.3215434083601286
0.00046374619705602527 0.3322615219721329
0.00047944096149876714 0.3429796355841372
0.0004926159745082259 0.3536977491961415
0.0005017516668885946 0.36441586280814575
0.0005182488239370286 0.37513397642015006
0.0005324278608895838 0.3858520900321543
0.000547967036254704 0.3965702036441586
0.0005610921652987599 0.40728831725616294
0.0005729993572458625 0.4180064308681672
0.0006002383306622505 0.4287245444801715
0.0006130117690190673 0.43944265809217575
0.0006349567556753755 0.45016077170418006
0.00064622494392097 0.4608788853161844
0.0006588090909644961 0.4715969989281886
0.0006779729155823588 0.48231511254019294
0.000686314539052546 0.4930332261521972
0.0006974600255489349 0.5037513397642015
0.0007150480523705482 0.5144694533762058
0.0007258144323714077 0.5251875669882101
0.0007442579371854663 0.5359056806002144
0.0007540956139564514 0.5466237942122186
0.0007749769138172269 0.5573419078242229
0.0007893925067037344 0.5680600214362272
0.0008027564035728574 0.5787781350482315
0.000816672807559371 0.5894962486602358
0.0008229646482504904 0.6002143622722401
0.0008454202907159925 0.6109324758842444
0.0008765918319113553 0.6216505894962486
0.0008962119463831186 0.632368703108253
0.0009146624361164868 0.6430868167202572
0.0009299428784288466 0.6538049303322615
0.0009490562952123582 0.6645230439442658
0.000960211968049407 0.6752411575562701
0.0009803929133340716 0.6859592711682744
0.0010011813137680292 0.6966773847802786
0.0010204704012721777 0.707395498392283
0.0010527935810387135 0.7181136120042872
0.0010726677719503641 0.7288317256162915
0.0010973743628710508 0.7395498392282959
0.0011255049612373114 0.7502679528403001
0.0011532255448400974 0.7609860664523044
0.0012065048795193434 0.7717041800643086
0.0012564557837322354 0.782422293676313
0.0013092118315398693 0.7931404072883173
0.0013415144057944417 0.8038585209003215
0.001380598172545433 0.8145766345123259
0.0014161127619445324 0.8252947481243301
0.0014750249683856964 0.8360128617363344
0.0015398170799016953 0.8467309753483387
0.0016221299301832914 0.857449088960343
0.001693490194156766 0.8681672025723473
0.0017668167129158974 0.8788853161843515
0.0018840725533664227 0.8896034297963559
0.001956808613613248 0.9003215434083601
0.002072469564154744 0.9110396570203644
0.002193104475736618 0.9217577706323687
0.0023292149417102337 0.932475884244373
0.0025082803331315517 0.9431939978563773
0.002677634358406067 0.9539121114683816
0.0028486186638474464 0.9646302250803859
0.003422585316002369 0.9753483386923901
0.0038269239012151957 0.9860664523043944
0.005232117138803005 0.9967845659163987
0.007859690114855766 1.0


==> figures/eval/combine_reg/curve/bp3_l2_hd_curv_exp.txt <==
1.5037137472972972e-06 0.0
1.768234869814478e-05 0.010718113612004287
4.1646788304205984e-05 0.021436227224008574
6.464731995947659e-05 0.03215434083601286
9.915508417179808e-05 0.04287245444801715
0.000128008279716596 0.05359056806002144
0.00017270950775127858 0.06430868167202572
0.00019902284839190543 0.07502679528403002
0.0002357161429245025 0.0857449088960343
0.00024830654729157686 0.09646302250803858
0.0002627791545819491 0.10718113612004287
0.0002792384475469589 0.11789924973204716
0.00029376085149124265 0.12861736334405144
0.0003091145772486925 0.13933547695605572
0.00033203838393092155 0.15005359056806003
0.00035592151107266545 0.1607717041800643
0.000371182628441602 0.1714898177920686
0.0003855697577819228 0.18220793140407288
0.00040197599446401 0.19292604501607716
0.0004097798664588481 0.20364415862808147
0.00042623025365173817 0.21436227224008575
0.00044502539094537497 0.22508038585209003
0.00045754737220704556 0.2357984994640943
0.00047175228246487677 0.2465166130760986
0.00048331235302612185 0.2572347266881029
0.0005010534077882767 0.2679528403001072
0.0005116956890560687 0.27867095391211144
0.0005300510092638433 0.28938906752411575
0.0005480797262862325 0.30010718113612006
0.0005593945388682187 0.3108252947481243
0.0005759615451097488 0.3215434083601286
0.0005897275405004621 0.3322615219721329
0.0006069655646570027 0.3429796355841372
0.0006211133440956473 0.3536977491961415
0.0006447635241784155 0.36441586280814575
0.0006534976419061422 0.37513397642015006
0.0006710130255669355 0.3858520900321543
0.0006861019064672291 0.3965702036441586
0.0006968580419197679 0.40728831725616294
0.0007095287437550724 0.4180064308681672
0.0007301337318494916 0.4287245444801715
0.0007421919144690037 0.43944265809217575
0.0007542057428508997 0.45016077170418006
0.0007612677873112261 0.4608788853161844
0.000781551469117403 0.4715969989281886
0.0008010620367713273 0.48231511254019294
0.0008272028062492609 0.4930332261521972
0.0008451711619272828 0.5037513397642015
0.000862651620991528 0.5144694533762058
0.0008822957752272487 0.5251875669882101
0.0009052464738488197 0.5359056806002144
0.0009274137555621564 0.5466237942122186
0.0009403110016137362 0.5573419078242229
0.000950552464928478 0.5680600214362272
0.0009904912440106273 0.5787781350482315
0.0010184129932895303 0.5894962486602358
0.0010450899135321379 0.6002143622722401
0.0010650777257978916 0.6109324758842444
0.0010780607117339969 0.6216505894962486
0.0010953291784971952 0.632368703108253
0.0011132556246593595 0.6430868167202572
0.001146234106272459 0.6538049303322615
0.0011616209521889687 0.6645230439442658
0.0011719842441380024 0.6752411575562701
0.0011969557963311672 0.6859592711682744
0.0012273496249690652 0.6966773847802786
0.0012557051377370954 0.707395498392283
0.0012772907502949238 0.7181136120042872
0.0013090778375044465 0.7288317256162915
0.001355765387415886 0.7395498392282959
0.001397174783051014 0.7502679528403001
0.001444527879357338 0.7609860664523044
0.0014803666854277253 0.7717041800643086
0.0015152001287788153 0.782422293676313
0.0015736686764284968 0.7931404072883173
0.00162793870549649 0.8038585209003215
0.0017059433739632368 0.8145766345123259
0.0017619890859350562 0.8252947481243301
0.0018131949473172426 0.8360128617363344
0.0018535348353907466 0.8467309753483387
0.0019125432008877397 0.857449088960343
0.002019231440499425 0.8681672025723473
0.002099646721035242 0.8788853161843515
0.0021937238052487373 0.8896034297963559
0.0022888900712132454 0.9003215434083601
0.0023927197325974703 0.9110396570203644
0.002553239930421114 0.9217577706323687
0.002801251132041216 0.932475884244373
0.0030109926592558622 0.9431939978563773
0.0032318078447133303 0.9539121114683816
0.0034811042714864016 0.9646302250803859
0.00388297438621521 0.9753483386923901
0.0043137953616678715 0.9860664523043944
0.006716728210449219 0.9967845659163987
0.008378750644624233 1.0


==> figures/eval/combine_reg/curve/bp3_l2_hd_exp.txt <==
6.164987667034438e-07 0.0
1.6874893844942562e-05 0.010718113612004287
4.091181472176686e-05 0.021436227224008574
6.349250907078385e-05 0.03215434083601286
0.0001059869973687455 0.04287245444801715
0.00013434860738925636 0.05359056806002144
0.00016219800454564393 0.06430868167202572
0.00019910595437977463 0.07502679528403002
0.00022747914772480726 0.0857449088960343
0.0002624056942295283 0.09646302250803858
0.0002883256529457867 0.10718113612004287
0.00030921120196580887 0.11789924973204716
0.0003277181531302631 0.12861736334405144
0.00035200914135202765 0.13933547695605572
0.00038182581192813814 0.15005359056806003
0.00040885890484787524 0.1607717041800643
0.00042809583828784525 0.1714898177920686
0.0004594470374286175 0.18220793140407288
0.0004848152748309076 0.19292604501607716
0.0004994560149498284 0.20364415862808147
0.0005382276140153408 0.21436227224008575
0.000556283921469003 0.22508038585209003
0.0005767539259977639 0.2357984994640943
0.0005941319395788014 0.2465166130760986
0.0006160825141705573 0.2572347266881029
0.0006295314524322748 0.2679528403001072
0.0006448309286497533 0.27867095391211144
0.0006645116955041885 0.28938906752411575
0.0006907391361892223 0.30010718113612006
0.0007184607675299048 0.3108252947481243
0.0007420977344736457 0.3215434083601286
0.0007710418431088328 0.3322615219721329
0.0007865902734920382 0.3429796355841372
0.0008213783148676157 0.3536977491961415
0.0008430649759247899 0.36441586280814575
0.0008598859421908855 0.37513397642015006
0.000891455914825201 0.3858520900321543
0.0009125419310294092 0.3965702036441586
0.0009353641653433442 0.40728831725616294
0.0009761668625287712 0.4180064308681672
0.001000123331323266 0.4287245444801715
0.0010285981697961688 0.43944265809217575
0.0010524108074605465 0.45016077170418006
0.0010725129395723343 0.4608788853161844
0.0010989492293447256 0.4715969989281886
0.0011142337461933494 0.48231511254019294
0.0011325622908771038 0.4930332261521972
0.0011590936919674277 0.5037513397642015
0.001179939485155046 0.5144694533762058
0.0012058175634592772 0.5251875669882101
0.0012638240586966276 0.5359056806002144
0.001286463811993599 0.5466237942122186
0.001319607370533049 0.5573419078242229
0.001345879165455699 0.5680600214362272
0.001389991957694292 0.5787781350482315
0.001410157885402441 0.5894962486602358
0.0014416100457310677 0.6002143622722401
0.0014688330702483654 0.6109324758842444
0.001488547190092504 0.6216505894962486
0.0015184833901003003 0.632368703108253
0.0015824116999283433 0.6430868167202572
0.0016171731986105442 0.6538049303322615
0.0016422162298113108 0.6645230439442658
0.0016780681908130646 0.6752411575562701
0.0017142941942438483 0.6859592711682744
0.001759801642037928 0.6966773847802786
0.001794930431060493 0.707395498392283
0.0018457577098160982 0.7181136120042872
0.0018924634205177426 0.7288317256162915
0.0019484050571918488 0.7395498392282959
0.0019996827468276024 0.7502679528403001
0.002049141563475132 0.7609860664523044
0.0021288234274834394 0.7717041800643086
0.002221879316493869 0.782422293676313
0.002314805518835783 0.7931404072883173
0.0023734048008918762 0.8038585209003215
0.0024992201942950487 0.8145766345123259
0.0025546152610331774 0.8252947481243301
0.002649584785103798 0.8360128617363344
0.00275300070643425 0.8467309753483387
0.0028509055264294147 0.857449088960343
0.0029815086163580418 0.8681672025723473
0.003134873928502202 0.8788853161843515
0.0033366575371474028 0.8896034297963559
0.0034441028255969286 0.9003215434083601
0.003570065600797534 0.9110396570203644
0.003692114958539605 0.9217577706323687
0.00389402499422431 0.932475884244373
0.004396568983793259 0.9431939978563773
0.004626384004950523 0.9539121114683816
0.0052193813025951385 0.9646302250803859
0.005970827303826809 0.9753483386923901
0.007212511729449034 0.9860664523043944
0.011153883300721645 0.9967845659163987
0.015001829713582993 1.0


==> figures/eval/combine_reg/hd/bp3_curv_exp.txt <==
0.0013095798203721642 0.0
0.0028958695475012064 0.010718113612004287
0.003849018830806017 0.021436227224008574
0.005133568309247494 0.03215434083601286
0.006014976184815168 0.04287245444801715
0.00704167690128088 0.05359056806002144
0.008029806427657604 0.06430868167202572
0.008781286887824535 0.07502679528403002
0.010004876181483269 0.0857449088960343
0.010565930046141148 0.09646302250803858
0.011202678084373474 0.10718113612004287
0.012566340155899525 0.11789924973204716
0.013795501552522182 0.12861736334405144
0.01456928625702858 0.13933547695605572
0.015929555520415306 0.15005359056806003
0.016711246222257614 0.1607717041800643
0.017965376377105713 0.1714898177920686
0.019155535846948624 0.18220793140407288
0.02021079510450363 0.19292604501607716
0.020920993760228157 0.20364415862808147
0.022666357457637787 0.21436227224008575
0.0239657424390316 0.22508038585209003
0.02458069659769535 0.2357984994640943
0.025170715525746346 0.2465166130760986
0.025963416323065758 0.2572347266881029
0.02708989940583706 0.2679528403001072
0.027518335729837418 0.27867095391211144
0.028799746185541153 0.28938906752411575
0.029074575752019882 0.30010718113612006
0.029602255672216415 0.3108252947481243
0.030414272099733353 0.3215434083601286
0.031288791447877884 0.3322615219721329
0.03198326751589775 0.3429796355841372
0.03266723453998566 0.3536977491961415
0.03355052322149277 0.36441586280814575
0.03404168039560318 0.37513397642015006
0.035357143729925156 0.3858520900321543
0.03639513626694679 0.3965702036441586
0.038196783512830734 0.40728831725616294
0.03895735740661621 0.4180064308681672
0.03976919502019882 0.4287245444801715
0.04107622057199478 0.43944265809217575
0.04215475171804428 0.45016077170418006
0.04285544157028198 0.4608788853161844
0.043199580162763596 0.4715969989281886
0.04424435645341873 0.48231511254019294
0.04492197185754776 0.4930332261521972
0.04593018442392349 0.5037513397642015
0.04681400582194328 0.5144694533762058
0.048071689903736115 0.5251875669882101
0.04904196783900261 0.5359056806002144
0.04949703812599182 0.5466237942122186
0.05024854466319084 0.5573419078242229
0.05112665146589279 0.5680600214362272
0.05193299427628517 0.5787781350482315
0.052312616258859634 0.5894962486602358
0.053396075963974 0.6002143622722401
0.05439264327287674 0.6109324758842444
0.055298272520303726 0.6216505894962486
0.05575058236718178 0.632368703108253
0.056331850588321686 0.6430868167202572
0.0570562444627285 0.6538049303322615
0.05836683511734009 0.6645230439442658
0.05895228311419487 0.6752411575562701
0.05951458215713501 0.6859592711682744
0.060817115008831024 0.6966773847802786
0.0615323930978775 0.707395498392283
0.062389012426137924 0.7181136120042872
0.0633879229426384 0.7288317256162915
0.06408970803022385 0.7395498392282959
0.06461969763040543 0.7502679528403001
0.0655028373003006 0.7609860664523044
0.06678757816553116 0.7717041800643086
0.06742025911808014 0.782422293676313
0.06868033856153488 0.7931404072883173
0.0690905824303627 0.8038585209003215
0.07012175023555756 0.8145766345123259
0.07164133340120316 0.8252947481243301
0.07250978797674179 0.8360128617363344
0.07366900146007538 0.8467309753483387
0.07421083003282547 0.857449088960343
0.07483968883752823 0.8681672025723473
0.07581377029418945 0.8788853161843515
0.07713023573160172 0.8896034297963559
0.07803677767515182 0.9003215434083601
0.0789635106921196 0.9110396570203644
0.0805915892124176 0.9217577706323687
0.08198795467615128 0.932475884244373
0.08366727828979492 0.9431939978563773
0.08557981252670288 0.9539121114683816
0.08709117770195007 0.9646302250803859
0.09069442003965378 0.9753483386923901
0.09296513348817825 0.9860664523043944
0.10368086397647858 0.9967845659163987
0.10922347754240036 1.0


==> figures/eval/combine_reg/hd/bp3_hd_curv_exp.txt <==
0.0002834890619851649 0.0
0.000526033341884613 0.010718113612004287
0.0006242725066840649 0.021436227224008574
0.00070237583713606 0.03215434083601286
0.0008089269977062941 0.04287245444801715
0.0009497840655967593 0.05359056806002144
0.001017427770420909 0.06430868167202572
0.001075449283234775 0.07502679528403002
0.001164409564808011 0.0857449088960343
0.0012577485758811235 0.09646302250803858
0.001325926510617137 0.10718113612004287
0.001373695326037705 0.11789924973204716
0.001444410183466971 0.12861736334405144
0.0014977414393797517 0.13933547695605572
0.0015578999882563949 0.15005359056806003
0.0016522153746336699 0.1607717041800643
0.0017030375311151147 0.1714898177920686
0.0017587266629561782 0.18220793140407288
0.0018352183979004622 0.19292604501607716
0.0019102892838418484 0.20364415862808147
0.0019517530454322696 0.21436227224008575
0.002079308032989502 0.22508038585209003
0.002178189577534795 0.2357984994640943
0.0023014210164546967 0.2465166130760986
0.002415696159005165 0.2572347266881029
0.0025125648826360703 0.2679528403001072
0.00263824500143528 0.27867095391211144
0.002749483333900571 0.28938906752411575
0.0029749455861747265 0.30010718113612006
0.0031759673729538918 0.3108252947481243
0.0034703772980719805 0.3215434083601286
0.003587141865864396 0.3322615219721329
0.0037921450566500425 0.3429796355841372
0.003954155836254358 0.3536977491961415
0.004166513215750456 0.36441586280814575
0.004361703991889954 0.37513397642015006
0.004595419391989708 0.3858520900321543
0.00479500275105238 0.3965702036441586
0.005030883010476828 0.40728831725616294
0.0051701124757528305 0.4180064308681672
0.005565650295466185 0.4287245444801715
0.005793931428343058 0.43944265809217575
0.006032019387930632 0.45016077170418006
0.006231444887816906 0.4608788853161844
0.006533837411552668 0.4715969989281886
0.006665495689958334 0.48231511254019294
0.006864406168460846 0.4930332261521972
0.00711940648034215 0.5037513397642015
0.007396744564175606 0.5144694533762058
0.007648933678865433 0.5251875669882101
0.008015213534235954 0.5359056806002144
0.008551361970603466 0.5466237942122186
0.008897689171135426 0.5573419078242229
0.009276656433939934 0.5680600214362272
0.00966854952275753 0.5787781350482315
0.010115621611475945 0.5894962486602358
0.010274738073348999 0.6002143622722401
0.01056425366550684 0.6109324758842444
0.010847070254385471 0.6216505894962486
0.011270485818386078 0.632368703108253
0.01181760337203741 0.6430868167202572
0.012133401818573475 0.6538049303322615
0.012376668862998486 0.6645230439442658
0.012561878189444542 0.6752411575562701
0.012994233518838882 0.6859592711682744
0.013375907205045223 0.6966773847802786
0.013825003989040852 0.707395498392283
0.014367061667144299 0.7181136120042872
0.014705185778439045 0.7288317256162915
0.015180004760622978 0.7395498392282959
0.01566620171070099 0.7502679528403001
0.016174260526895523 0.7609860664523044
0.016708580777049065 0.7717041800643086
0.01705220341682434 0.782422293676313
0.017484968528151512 0.7931404072883173
0.017956070601940155 0.8038585209003215
0.01826908439397812 0.8145766345123259
0.01884557120501995 0.8252947481243301
0.01929291896522045 0.8360128617363344
0.019708823412656784 0.8467309753483387
0.020293934270739555 0.857449088960343
0.020718395709991455 0.8681672025723473
0.021506929770112038 0.8788853161843515
0.021989168599247932 0.8896034297963559
0.022778883576393127 0.9003215434083601
0.023435505107045174 0.9110396570203644
0.024131622165441513 0.9217577706323687
0.025075381621718407 0.932475884244373
0.02613247185945511 0.9431939978563773
0.027468934655189514 0.9539121114683816
0.02831786312162876 0.9646302250803859
0.029477084055542946 0.9753483386923901
0.030884794890880585 0.9860664523043944
0.03467067331075668 0.9967845659163987
0.040017761290073395 1.0


==> figures/eval/combine_reg/hd/bp3_hd_exp.txt <==
0.0002966672764159739 0.0
0.0006307977018877864 0.010718113612004287
0.0007726993062533438 0.021436227224008574
0.0008847438730299473 0.03215434083601286
0.0010031601414084435 0.04287245444801715
0.0011560008861124516 0.05359056806002144
0.0012249401770532131 0.06430868167202572
0.00130162772256881 0.07502679528403002
0.0013593357289209962 0.0857449088960343
0.0014596711844205856 0.09646302250803858
0.0015514977276325226 0.10718113612004287
0.0016259492840617895 0.11789924973204716
0.0016828705556690693 0.12861736334405144
0.0017713140696287155 0.13933547695605572
0.001833064598031342 0.15005359056806003
0.0019345026230439544 0.1607717041800643
0.0020045614801347256 0.1714898177920686
0.002060896949842572 0.18220793140407288
0.0021445683669298887 0.19292604501607716
0.0022599322255700827 0.20364415862808147
0.0023771305568516254 0.21436227224008575
0.0024598240852355957 0.22508038585209003
0.0026898167561739683 0.2357984994640943
0.0027771922759711742 0.2465166130760986
0.0028714665677398443 0.2572347266881029
0.0029876499902457 0.2679528403001072
0.0031385973561555147 0.27867095391211144
0.003264372469857335 0.28938906752411575
0.0033778089564293623 0.30010718113612006
0.003482773434370756 0.3108252947481243
0.003556107170879841 0.3215434083601286
0.0037020137533545494 0.3322615219721329
0.003804994048550725 0.3429796355841372
0.003895979141816497 0.3536977491961415
0.004035205114632845 0.36441586280814575
0.004169520456343889 0.37513397642015006
0.004366634413599968 0.3858520900321543
0.004472714848816395 0.3965702036441586
0.004611944779753685 0.40728831725616294
0.0047152116894721985 0.4180064308681672
0.004842500202357769 0.4287245444801715
0.005048469174653292 0.43944265809217575
0.005140244960784912 0.45016077170418006
0.005323862191289663 0.4608788853161844
0.005435192957520485 0.4715969989281886
0.005595430266112089 0.48231511254019294
0.0058644856326282024 0.4930332261521972
0.005980584770441055 0.5037513397642015
0.006260485853999853 0.5144694533762058
0.006366314832121134 0.5251875669882101
0.006627792026847601 0.5359056806002144
0.006863691378384829 0.5466237942122186
0.0071966443210840225 0.5573419078242229
0.007399366702884436 0.5680600214362272
0.0076593803241848946 0.5787781350482315
0.007850991562008858 0.5894962486602358
0.0081557035446167 0.6002143622722401
0.008371589705348015 0.6109324758842444
0.008557271212339401 0.6216505894962486
0.008819719776511192 0.632368703108253
0.009049387648701668 0.6430868167202572
0.009250900708138943 0.6538049303322615
0.009536726400256157 0.6645230439442658
0.009831484407186508 0.6752411575562701
0.010065890848636627 0.6859592711682744
0.010437175631523132 0.6966773847802786
0.010672172531485558 0.707395498392283
0.011066230945289135 0.7181136120042872
0.01152192521840334 0.7288317256162915
0.012055307626724243 0.7395498392282959
0.012271041981875896 0.7502679528403001
0.012522378005087376 0.7609860664523044
0.012872199527919292 0.7717041800643086
0.013334953226149082 0.782422293676313
0.013651014305651188 0.7931404072883173
0.013900754041969776 0.8038585209003215
0.014400733634829521 0.8145766345123259
0.014817506074905396 0.8252947481243301
0.015419114381074905 0.8360128617363344
0.015871232375502586 0.8467309753483387
0.016136597841978073 0.857449088960343
0.016860108822584152 0.8681672025723473
0.017333758994936943 0.8788853161843515
0.017775923013687134 0.8896034297963559
0.018269453197717667 0.9003215434083601
0.018661553040146828 0.9110396570203644
0.01917518861591816 0.9217577706323687
0.02057897299528122 0.932475884244373
0.021627994254231453 0.9431939978563773
0.02251642942428589 0.9539121114683816
0.023251356557011604 0.9646302250803859
0.024899818003177643 0.9753483386923901
0.025518318638205528 0.9860664523043944
0.02760646492242813 0.9967845659163987
0.03331952542066574 1.0


==> figures/eval/combine_reg/hd/bp3_l2_curv_exp.txt <==
1.6997029206322622e-07 0.0
1.3036134077992756e-05 0.010718113612004287
5.8257825003238395e-05 0.021436227224008574
0.00017268801457248628 0.03215434083601286
0.00038648152258247137 0.04287245444801715
0.0006829500198364258 0.05359056806002144
0.0011115402448922396 0.06430868167202572
0.0013757281703874469 0.07502679528403002
0.0016395149286836386 0.0857449088960343
0.0018637090688571334 0.09646302250803858
0.002014332450926304 0.10718113612004287
0.00234406441450119 0.11789924973204716
0.0025225658901035786 0.12861736334405144
0.002743754768744111 0.13933547695605572
0.0031603144016116858 0.15005359056806003
0.0035668492782860994 0.1607717041800643
0.003770343726500869 0.1714898177920686
0.004175775684416294 0.18220793140407288
0.004595969337970018 0.19292604501607716
0.004857286345213652 0.20364415862808147
0.005344213917851448 0.21436227224008575
0.005899186246097088 0.22508038585209003
0.006208455190062523 0.2357984994640943
0.006637743208557367 0.2465166130760986
0.0072311414405703545 0.2572347266881029
0.007669375278055668 0.2679528403001072
0.00828634388744831 0.27867095391211144
0.008515983819961548 0.28938906752411575
0.009012979455292225 0.30010718113612006
0.009195327758789062 0.3108252947481243
0.009522856213152409 0.3215434083601286
0.010087675414979458 0.3322615219721329
0.010528258047997952 0.3429796355841372
0.0109465466812253 0.3536977491961415
0.011351200751960278 0.36441586280814575
0.012062855996191502 0.37513397642015006
0.012463616207242012 0.3858520900321543
0.013063672930002213 0.3965702036441586
0.013695078901946545 0.40728831725616294
0.01410780381411314 0.4180064308681672
0.014547920785844326 0.4287245444801715
0.014843345619738102 0.43944265809217575
0.01540410052984953 0.45016077170418006
0.015846533700823784 0.4608788853161844
0.016481010243296623 0.4715969989281886
0.016970600932836533 0.48231511254019294
0.017644161358475685 0.4930332261521972
0.018154848366975784 0.5037513397642015
0.018648875877261162 0.5144694533762058
0.01910516433417797 0.5251875669882101
0.019822217524051666 0.5359056806002144
0.020278451964259148 0.5466237942122186
0.020872008055448532 0.5573419078242229
0.021294033154845238 0.5680600214362272
0.02173236757516861 0.5787781350482315
0.022747816517949104 0.5894962486602358
0.023241883143782616 0.6002143622722401
0.023864105343818665 0.6109324758842444
0.024531785398721695 0.6216505894962486
0.025432463735342026 0.632368703108253
0.025766491889953613 0.6430868167202572
0.026600245386362076 0.6538049303322615
0.027042297646403313 0.6645230439442658
0.02765394002199173 0.6752411575562701
0.028472518548369408 0.6859592711682744
0.02880258858203888 0.6966773847802786
0.03000454232096672 0.707395498392283
0.03028329461812973 0.7181136120042872
0.030959883704781532 0.7288317256162915
0.0319356769323349 0.7395498392282959
0.03237352520227432 0.7502679528403001
0.03317122161388397 0.7609860664523044
0.03386008366942406 0.7717041800643086
0.03456341475248337 0.782422293676313
0.035187166184186935 0.7931404072883173
0.036101918667554855 0.8038585209003215
0.037386130541563034 0.8145766345123259
0.03787553310394287 0.8252947481243301
0.03879546746611595 0.8360128617363344
0.03961653262376785 0.8467309753483387
0.040798548609018326 0.857449088960343
0.04170289263129234 0.8681672025723473
0.042475562542676926 0.8788853161843515
0.043353430926799774 0.8896034297963559
0.044519584625959396 0.9003215434083601
0.04498651623725891 0.9110396570203644
0.046181388199329376 0.9217577706323687
0.04832042008638382 0.932475884244373
0.05021780729293823 0.9431939978563773
0.05316268652677536 0.9539121114683816
0.05508166924118996 0.9646302250803859
0.05775701254606247 0.9753483386923901
0.06302721798419952 0.9860664523043944
0.07803667336702347 0.9967845659163987
0.09794620424509048 1.0


==> figures/eval/combine_reg/hd/bp3_l2_hd_curv_exp.txt <==
3.30612721199941e-07 0.0
6.2867056840332225e-06 0.010718113612004287
3.551323607098311e-05 0.021436227224008574
0.00011815828474937007 0.03215434083601286
0.0002741708012763411 0.04287245444801715
0.0005894207861274481 0.05359056806002144
0.0006955270655453205 0.06430868167202572
0.0008076375816017389 0.07502679528403002
0.0008713245042599738 0.0857449088960343
0.0009252657764591277 0.09646302250803858
0.0010187053121626377 0.10718113612004287
0.001094680279493332 0.11789924973204716
0.0011491150362417102 0.12861736334405144
0.0012162909843027592 0.13933547695605572
0.0012641709763556719 0.15005359056806003
0.0013282170984894037 0.1607717041800643
0.0014091662596911192 0.1714898177920686
0.0014886186691001058 0.18220793140407288
0.0015259975334629416 0.19292604501607716
0.0015714789042249322 0.20364415862808147
0.0016500308411195874 0.21436227224008575
0.0017278417944908142 0.22508038585209003
0.0018264575628563762 0.2357984994640943
0.001844183774664998 0.2465166130760986
0.0018827709136530757 0.2572347266881029
0.0019669148605316877 0.2679528403001072
0.0020859355572611094 0.27867095391211144
0.0022085870150476694 0.28938906752411575
0.002269358141347766 0.30010718113612006
0.0023868295829743147 0.3108252947481243
0.0025167830754071474 0.3215434083601286
0.0026476301718503237 0.3322615219721329
0.0027467019390314817 0.3429796355841372
0.0028560562059283257 0.3536977491961415
0.0029748554807156324 0.36441586280814575
0.0031820221338421106 0.37513397642015006
0.003324784804135561 0.3858520900321543
0.003507547080516815 0.3965702036441586
0.003690459532663226 0.40728831725616294
0.0039376150816679 0.4180064308681672
0.004085306078195572 0.4287245444801715
0.004277169704437256 0.43944265809217575
0.004497611429542303 0.45016077170418006
0.004718131385743618 0.4608788853161844
0.004990824032574892 0.4715969989281886
0.0052135903388261795 0.48231511254019294
0.005441442131996155 0.4930332261521972
0.005728915333747864 0.5037513397642015
0.00596965616568923 0.5144694533762058
0.006340984720736742 0.5251875669882101
0.006554035935550928 0.5359056806002144
0.006826717872172594 0.5466237942122186
0.007081387564539909 0.5573419078242229
0.007238743826746941 0.5680600214362272
0.0075098322704434395 0.5787781350482315
0.007819675840437412 0.5894962486602358
0.008084374479949474 0.6002143622722401
0.008236801251769066 0.6109324758842444
0.008456711657345295 0.6216505894962486
0.008803109638392925 0.632368703108253
0.008991066366434097 0.6430868167202572
0.009302825666964054 0.6538049303322615
0.009610902518033981 0.6645230439442658
0.009894343093037605 0.6752411575562701
0.01039200834929943 0.6859592711682744
0.010823812335729599 0.6966773847802786
0.01096185389906168 0.707395498392283
0.011340111494064331 0.7181136120042872
0.011603083461523056 0.7288317256162915
0.012074163183569908 0.7395498392282959
0.012373771518468857 0.7502679528403001
0.012611240148544312 0.7609860664523044
0.012885918840765953 0.7717041800643086
0.013440473936498165 0.782422293676313
0.013750399462878704 0.7931404072883173
0.014006189070641994 0.8038585209003215
0.014352918602526188 0.8145766345123259
0.014551615342497826 0.8252947481243301
0.015124405734241009 0.8360128617363344
0.015471721068024635 0.8467309753483387
0.01577085256576538 0.857449088960343
0.016458500176668167 0.8681672025723473
0.016944456845521927 0.8788853161843515
0.017331808805465698 0.8896034297963559
0.01812136545777321 0.9003215434083601
0.018659062683582306 0.9110396570203644
0.018979212269186974 0.9217577706323687
0.020316412672400475 0.932475884244373
0.0212695375084877 0.9431939978563773
0.022588204592466354 0.9539121114683816
0.02348341792821884 0.9646302250803859
0.02468542940914631 0.9753483386923901
0.02750934287905693 0.9860664523043944
0.03455093875527382 0.9967845659163987
0.03856293112039566 1.0


==> figures/eval/combine_reg/hd/bp3_l2_hd_exp.txt <==
3.7665301988454303e-07 0.0
8.809568498691078e-06 0.010718113612004287
3.198288686689921e-05 0.021436227224008574
0.00010060346539830789 0.03215434083601286
0.00016824986960273236 0.04287245444801715
0.0002735529560595751 0.05359056806002144
0.00039626818033866584 0.06430868167202572
0.0005277275340631604 0.07502679528403002
0.0006379964761435986 0.0857449088960343
0.0007309918873943388 0.09646302250803858
0.0007838277379050851 0.10718113612004287
0.0008332901052199304 0.11789924973204716
0.0008919466054067016 0.12861736334405144
0.0009402901632711291 0.13933547695605572
0.0009843938751146197 0.15005359056806003
0.001047044526785612 0.1607717041800643
0.0010995164047926664 0.1714898177920686
0.0011479501845315099 0.18220793140407288
0.001180769526399672 0.19292604501607716
0.0012213282752782106 0.20364415862808147
0.0012926720082759857 0.21436227224008575
0.0013221591943874955 0.22508038585209003
0.0013694665394723415 0.2357984994640943
0.001428730902262032 0.2465166130760986
0.0014877441572025418 0.2572347266881029
0.0015414836816489697 0.2679528403001072
0.0015874936943873763 0.27867095391211144
0.001648308476433158 0.28938906752411575
0.0017148862825706601 0.30010718113612006
0.0017562530701979995 0.3108252947481243
0.001837124233134091 0.3215434083601286
0.0019083740189671516 0.3322615219721329
0.0020111403428018093 0.3429796355841372
0.0020815040916204453 0.3536977491961415
0.0021649510599672794 0.36441586280814575
0.002273366553708911 0.37513397642015006
0.002320209750905633 0.3858520900321543
0.0024402085691690445 0.3965702036441586
0.002611968433484435 0.40728831725616294
0.002745020668953657 0.4180064308681672
0.0028289686888456345 0.4287245444801715
0.00294042588211596 0.43944265809217575
0.003035543253645301 0.45016077170418006
0.003100727451965213 0.4608788853161844
0.0031910990364849567 0.4715969989281886
0.0032890099100768566 0.48231511254019294
0.003365694312378764 0.4930332261521972
0.0035288617946207523 0.5037513397642015
0.0036969215143471956 0.5144694533762058
0.0038461992517113686 0.5251875669882101
0.003994592931121588 0.5359056806002144
0.004200958646833897 0.5466237942122186
0.004280379507690668 0.5573419078242229
0.004420817364007235 0.5680600214362272
0.004616691265255213 0.5787781350482315
0.004818062297999859 0.5894962486602358
0.005021828692406416 0.6002143622722401
0.005165717098861933 0.6109324758842444
0.0053913043811917305 0.6216505894962486
0.005609927698969841 0.632368703108253
0.0057741254568099976 0.6430868167202572
0.0059539987705647945 0.6538049303322615
0.006097542122006416 0.6645230439442658
0.006276231724768877 0.6752411575562701
0.006448738276958466 0.6859592711682744
0.006668370682746172 0.6966773847802786
0.006887888535857201 0.707395498392283
0.007012796122580767 0.7181136120042872
0.007135735359042883 0.7288317256162915
0.007306009065359831 0.7395498392282959
0.007511120289564133 0.7502679528403001
0.0076922206208109856 0.7609860664523044
0.007993059232831001 0.7717041800643086
0.008424188941717148 0.782422293676313
0.00872711930423975 0.7931404072883173
0.008959942497313023 0.8038585209003215
0.009366813115775585 0.8145766345123259
0.00954020582139492 0.8252947481243301
0.009847295470535755 0.8360128617363344
0.010176037438213825 0.8467309753483387
0.010453731752932072 0.857449088960343
0.01094730757176876 0.8681672025723473
0.011327027343213558 0.8788853161843515
0.01157818641513586 0.8896034297963559
0.012141676619648933 0.9003215434083601
0.012715382501482964 0.9110396570203644
0.013333835639059544 0.9217577706323687
0.014239314012229443 0.932475884244373
0.015180814079940319 0.9431939978563773
0.01613779366016388 0.9539121114683816
0.017018606886267662 0.9646302250803859
0.01763324625790119 0.9753483386923901
0.01959093101322651 0.9860664523043944
0.02277076244354248 0.9967845659163987
0.02957947738468647 1.0


==> figures/eval/combine_reg/l2/bp3_curv_exp.txt <==
0.1032775491476059 0.0
0.11844086647033691 0.010718113612004287
0.12519942224025726 0.021436227224008574
0.13035422563552856 0.03215434083601286
0.1340131312608719 0.04287245444801715
0.13617214560508728 0.05359056806002144
0.1403588056564331 0.06430868167202572
0.1440715789794922 0.07502679528403002
0.1480686217546463 0.0857449088960343
0.15328997373580933 0.09646302250803858
0.16056743264198303 0.10718113612004287
0.17677277326583862 0.11789924973204716
0.21918436884880066 0.12861736334405144
0.23296570777893066 0.13933547695605572
0.2419307380914688 0.15005359056806003
0.2512831389904022 0.1607717041800643
0.2603335380554199 0.1714898177920686
0.26470017433166504 0.18220793140407288
0.27151429653167725 0.19292604501607716
0.27826809883117676 0.20364415862808147
0.2825564444065094 0.21436227224008575
0.28710344433784485 0.22508038585209003
0.29097574949264526 0.2357984994640943
0.2943270802497864 0.2465166130760986
0.2978106141090393 0.2572347266881029
0.3017057776451111 0.2679528403001072
0.3031311333179474 0.27867095391211144
0.3099849820137024 0.28938906752411575
0.3142549991607666 0.30010718113612006
0.3196987807750702 0.3108252947481243
0.3256359100341797 0.3215434083601286
0.3318943381309509 0.3322615219721329
0.34107211232185364 0.3429796355841372
0.3487890362739563 0.3536977491961415
0.3608078360557556 0.36441586280814575
0.376249760389328 0.37513397642015006
0.38569000363349915 0.3858520900321543
0.3933042287826538 0.3965702036441586
0.40121763944625854 0.40728831725616294
0.41030701994895935 0.4180064308681672
0.4133417010307312 0.4287245444801715
0.4195879101753235 0.43944265809217575
0.4256303906440735 0.45016077170418006
0.43339410424232483 0.4608788853161844
0.44190713763237 0.4715969989281886
0.4480630159378052 0.48231511254019294
0.45971211791038513 0.4930332261521972
0.46653294563293457 0.5037513397642015
0.47533950209617615 0.5144694533762058
0.4860648810863495 0.5251875669882101
0.4964877963066101 0.5359056806002144
0.5088484287261963 0.5466237942122186
0.5122632384300232 0.5573419078242229
0.5237764120101929 0.5680600214362272
0.5367481708526611 0.5787781350482315
0.5435423254966736 0.5894962486602358
0.5572918653488159 0.6002143622722401
0.5682476758956909 0.6109324758842444
0.5811528563499451 0.6216505894962486
0.5912765264511108 0.632368703108253
0.5968623757362366 0.6430868167202572
0.606672465801239 0.6538049303322615
0.6174225211143494 0.6645230439442658
0.6312645673751831 0.6752411575562701
0.649662971496582 0.6859592711682744
0.6701571941375732 0.6966773847802786
0.6854561567306519 0.707395498392283
0.700271725654602 0.7181136120042872
0.7187970876693726 0.7288317256162915
0.744874119758606 0.7395498392282959
0.7574905157089233 0.7502679528403001
0.7752357721328735 0.7609860664523044
0.7874375581741333 0.7717041800643086
0.8111883401870728 0.782422293676313
0.8207864761352539 0.7931404072883173
0.8524798154830933 0.8038585209003215
0.8659765720367432 0.8145766345123259
0.8938869833946228 0.8252947481243301
0.9107199311256409 0.8360128617363344
0.9358865022659302 0.8467309753483387
0.9603317975997925 0.857449088960343
1.0057401657104492 0.8681672025723473
1.058638095855713 0.8788853161843515
1.116133451461792 0.8896034297963559
1.1707371473312378 0.9003215434083601
1.2306952476501465 0.9110396570203644
1.3173612356185913 0.9217577706323687
1.3888177871704102 0.932475884244373
1.5928841829299927 0.9431939978563773
1.7075469493865967 0.9539121114683816
1.8944039344787598 0.9646302250803859
2.306098461151123 0.9753483386923901
3.502204418182373 0.9860664523043944
6.421684265136719 0.9967845659163987
7.9660749435424805 1.0


==> figures/eval/combine_reg/l2/bp3_hd_curv_exp.txt <==
0.05185261741280556 0.0
0.08586407452821732 0.010718113612004287
0.09239708632230759 0.021436227224008574
0.0956496074795723 0.03215434083601286
0.10425801575183868 0.04287245444801715
0.11149909347295761 0.05359056806002144
0.11566926538944244 0.06430868167202572
0.1190444678068161 0.07502679528403002
0.12357998639345169 0.0857449088960343
0.13395872712135315 0.09646302250803858
0.1413070261478424 0.10718113612004287
0.15188579261302948 0.11789924973204716
0.17203591763973236 0.12861736334405144
0.18499380350112915 0.13933547695605572
0.19384686648845673 0.15005359056806003
0.20023563504219055 0.1607717041800643
0.2062150239944458 0.1714898177920686
0.2117084264755249 0.18220793140407288
0.21623721718788147 0.19292604501607716
0.22085610032081604 0.20364415862808147
0.22222651541233063 0.21436227224008575
0.22684836387634277 0.22508038585209003
0.23237022757530212 0.2357984994640943
0.23559753596782684 0.2465166130760986
0.2417607605457306 0.2572347266881029
0.24994425475597382 0.2679528403001072
0.2569693624973297 0.27867095391211144
0.26186835765838623 0.28938906752411575
0.26748502254486084 0.30010718113612006
0.27337828278541565 0.3108252947481243
0.27886471152305603 0.3215434083601286
0.28465530276298523 0.3322615219721329
0.2920480966567993 0.3429796355841372
0.2965494394302368 0.3536977491961415
0.3020421266555786 0.36441586280814575
0.30660510063171387 0.37513397642015006
0.3118894100189209 0.3858520900321543
0.3197857141494751 0.3965702036441586
0.3294745087623596 0.40728831725616294
0.33692488074302673 0.4180064308681672
0.344828724861145 0.4287245444801715
0.35112178325653076 0.43944265809217575
0.36123520135879517 0.45016077170418006
0.370085746049881 0.4608788853161844
0.376672625541687 0.4715969989281886
0.38438406586647034 0.48231511254019294
0.38975024223327637 0.4930332261521972
0.39679381251335144 0.5037513397642015
0.4021870493888855 0.5144694533762058
0.4134443998336792 0.5251875669882101
0.42489874362945557 0.5359056806002144
0.4353925883769989 0.5466237942122186
0.4433530569076538 0.5573419078242229
0.44913214445114136 0.5680600214362272
0.45997050404548645 0.5787781350482315
0.4708094894886017 0.5894962486602358
0.4785732328891754 0.6002143622722401
0.4870448708534241 0.6109324758842444
0.49452391266822815 0.6216505894962486
0.5029770135879517 0.632368703108253
0.5132393836975098 0.6430868167202572
0.5277957916259766 0.6538049303322615
0.5387861728668213 0.6645230439442658
0.5526039600372314 0.6752411575562701
0.5630528926849365 0.6859592711682744
0.5791212320327759 0.6966773847802786
0.5920417904853821 0.707395498392283
0.6099775433540344 0.7181136120042872
0.6293242573738098 0.7288317256162915
0.6463711857795715 0.7395498392282959
0.6631232500076294 0.7502679528403001
0.6775224208831787 0.7609860664523044
0.6941763162612915 0.7717041800643086
0.7098900079727173 0.782422293676313
0.7393703460693359 0.7931404072883173
0.7580479383468628 0.8038585209003215
0.7821732759475708 0.8145766345123259
0.7987536191940308 0.8252947481243301
0.8110495209693909 0.8360128617363344
0.8533430695533752 0.8467309753483387
0.8795180916786194 0.857449088960343
0.9235169887542725 0.8681672025723473
0.9762459993362427 0.8788853161843515
1.0210292339324951 0.8896034297963559
1.075215220451355 0.9003215434083601
1.1431868076324463 0.9110396570203644
1.2270104885101318 0.9217577706323687
1.3217594623565674 0.932475884244373
1.4876792430877686 0.9431939978563773
1.6355777978897095 0.9539121114683816
1.7872554063796997 0.9646302250803859
2.172807216644287 0.9753483386923901
3.462007522583008 0.9860664523043944
6.355260848999023 0.9967845659163987
7.922143459320068 1.0


==> figures/eval/combine_reg/l2/bp3_hd_exp.txt <==
0.036805834621191025 0.0
0.08278787136077881 0.010718113612004287
0.09031467139720917 0.021436227224008574
0.09559407085180283 0.03215434083601286
0.09907170385122299 0.04287245444801715
0.10289139300584793 0.05359056806002144
0.10578984022140503 0.06430868167202572
0.1101943776011467 0.07502679528403002
0.11452208459377289 0.0857449088960343
0.12108802795410156 0.09646302250803858
0.128187894821167 0.10718113612004287
0.13768619298934937 0.11789924973204716
0.15338528156280518 0.12861736334405144
0.1684144139289856 0.13933547695605572
0.17944207787513733 0.15005359056806003
0.18919737637043 0.1607717041800643
0.19376467168331146 0.1714898177920686
0.20046937465667725 0.18220793140407288
0.20444418489933014 0.19292604501607716
0.2093481719493866 0.20364415862808147
0.21260026097297668 0.21436227224008575
0.2148565798997879 0.22508038585209003
0.21855534613132477 0.2357984994640943
0.22349241375923157 0.2465166130760986
0.22995620965957642 0.2572347266881029
0.23493021726608276 0.2679528403001072
0.23953691124916077 0.27867095391211144
0.24600490927696228 0.28938906752411575
0.24922199547290802 0.30010718113612006
0.25306829810142517 0.3108252947481243
0.2572939991950989 0.3215434083601286
0.26306527853012085 0.3322615219721329
0.2684085965156555 0.3429796355841372
0.27530574798583984 0.3536977491961415
0.27971595525741577 0.36441586280814575
0.2930524945259094 0.37513397642015006
0.3000858724117279 0.3858520900321543
0.30488479137420654 0.3965702036441586
0.31376171112060547 0.40728831725616294
0.3222488760948181 0.4180064308681672
0.3268953859806061 0.4287245444801715
0.33452773094177246 0.43944265809217575
0.3425128161907196 0.45016077170418006
0.3517189621925354 0.4608788853161844
0.35782045125961304 0.4715969989281886
0.3634791672229767 0.48231511254019294
0.3677285611629486 0.4930332261521972
0.3712705671787262 0.5037513397642015
0.37822237610816956 0.5144694533762058
0.3868256211280823 0.5251875669882101
0.3974073529243469 0.5359056806002144
0.4072555899620056 0.5466237942122186
0.4173409342765808 0.5573419078242229
0.426729679107666 0.5680600214362272
0.4353754222393036 0.5787781350482315
0.4520638883113861 0.5894962486602358
0.4646369218826294 0.6002143622722401
0.47646406292915344 0.6109324758842444
0.48510614037513733 0.6216505894962486
0.49562299251556396 0.632368703108253
0.5011495351791382 0.6430868167202572
0.5113118290901184 0.6538049303322615
0.5206078290939331 0.6645230439442658
0.5333621501922607 0.6752411575562701
0.5486592054367065 0.6859592711682744
0.5610415935516357 0.6966773847802786
0.5736386775970459 0.707395498392283
0.5877047181129456 0.7181136120042872
0.6009485125541687 0.7288317256162915
0.625647783279419 0.7395498392282959
0.6404600739479065 0.7502679528403001
0.6626062393188477 0.7609860664523044
0.6777961254119873 0.7717041800643086
0.7020162343978882 0.782422293676313
0.7171383500099182 0.7931404072883173
0.7379708290100098 0.8038585209003215
0.7519503831863403 0.8145766345123259
0.7655662298202515 0.8252947481243301
0.7990483045578003 0.8360128617363344
0.8252159357070923 0.8467309753483387
0.8695403337478638 0.857449088960343
0.8943502902984619 0.8681672025723473
0.965945839881897 0.8788853161843515
0.9952031373977661 0.8896034297963559
1.0637547969818115 0.9003215434083601
1.1225571632385254 0.9110396570203644
1.193813443183899 0.9217577706323687
1.34434175491333 0.932475884244373
1.4904334545135498 0.9431939978563773
1.6308257579803467 0.9539121114683816
1.7923060655593872 0.9646302250803859
2.181323528289795 0.9753483386923901
3.478269100189209 0.9860664523043944
6.358923435211182 0.9967845659163987
7.917621612548828 1.0


==> figures/eval/combine_reg/l2/bp3_l2_curv_exp.txt <==
2.3666798369958997e-06 0.0
0.0001111678866436705 0.010718113612004287
0.00042020436376333237 0.021436227224008574
0.00120035361032933 0.03215434083601286
0.002315233228728175 0.04287245444801715
0.00410124147310853 0.05359056806002144
0.008212259039282799 0.06430868167202572
0.011482550762593746 0.07502679528403002
0.013152631931006908 0.0857449088960343
0.016117623075842857 0.09646302250803858
0.019693594425916672 0.10718113612004287
0.021828196942806244 0.11789924973204716
0.023955080658197403 0.12861736334405144
0.027438964694738388 0.13933547695605572
0.02969691902399063 0.15005359056806003
0.031674109399318695 0.1607717041800643
0.03321417421102524 0.1714898177920686
0.03523781895637512 0.18220793140407288
0.038713715970516205 0.19292604501607716
0.041669897735118866 0.20364415862808147
0.04256860166788101 0.21436227224008575
0.04463675990700722 0.22508038585209003
0.045504603534936905 0.2357984994640943
0.047756120562553406 0.2465166130760986
0.05097224563360214 0.2572347266881029
0.05331461504101753 0.2679528403001072
0.05528517812490463 0.27867095391211144
0.05792262405157089 0.28938906752411575
0.061385903507471085 0.30010718113612006
0.06415580213069916 0.3108252947481243
0.0656275749206543 0.3215434083601286
0.07014179229736328 0.3322615219721329
0.0728188082575798 0.3429796355841372
0.07577405869960785 0.3536977491961415
0.07854320108890533 0.36441586280814575
0.08178243786096573 0.37513397642015006
0.08439067006111145 0.3858520900321543
0.08704259246587753 0.3965702036441586
0.09066669642925262 0.40728831725616294
0.09384359419345856 0.4180064308681672
0.09601166844367981 0.4287245444801715
0.09835372120141983 0.43944265809217575
0.10138045251369476 0.45016077170418006
0.10439369827508926 0.4608788853161844
0.10925297439098358 0.4715969989281886
0.11207334697246552 0.48231511254019294
0.11678122729063034 0.4930332261521972
0.11986482888460159 0.5037513397642015
0.1240861713886261 0.5144694533762058
0.12774354219436646 0.5251875669882101
0.12980076670646667 0.5359056806002144
0.13254766166210175 0.5466237942122186
0.13880223035812378 0.5573419078242229
0.14439180493354797 0.5680600214362272
0.14937911927700043 0.5787781350482315
0.15444904565811157 0.5894962486602358
0.15802150964736938 0.6002143622722401
0.16323596239089966 0.6109324758842444
0.1686914563179016 0.6216505894962486
0.177316814661026 0.632368703108253
0.18288229405879974 0.6430868167202572
0.18821945786476135 0.6538049303322615
0.19731613993644714 0.6645230439442658
0.20334292948246002 0.6752411575562701
0.21445508301258087 0.6859592711682744
0.2220964878797531 0.6966773847802786
0.22806483507156372 0.707395498392283
0.23481227457523346 0.7181136120042872
0.2425064742565155 0.7288317256162915
0.25226694345474243 0.7395498392282959
0.2564470171928406 0.7502679528403001
0.2634589672088623 0.7609860664523044
0.2733498811721802 0.7717041800643086
0.2797708511352539 0.782422293676313
0.28607308864593506 0.7931404072883173
0.29336655139923096 0.8038585209003215
0.3035820424556732 0.8145766345123259
0.31409749388694763 0.8252947481243301
0.3263380527496338 0.8360128617363344
0.3404422998428345 0.8467309753483387
0.3513222336769104 0.857449088960343
0.3835417330265045 0.8681672025723473
0.4041150212287903 0.8788853161843515
0.42261797189712524 0.8896034297963559
0.4741378724575043 0.9003215434083601
0.5012694597244263 0.9110396570203644
0.5657084584236145 0.9217577706323687
0.6238119602203369 0.932475884244373
0.7166756391525269 0.9431939978563773
0.791071355342865 0.9539121114683816
0.9045156836509705 0.9646302250803859
1.1632862091064453 0.9753483386923901
1.989540934562683 0.9860664523043944
4.400591850280762 0.9967845659163987
5.614326477050781 1.0


==> figures/eval/combine_reg/l2/bp3_l2_hd_curv_exp.txt <==
5.4637766879750416e-06 0.0
0.00017165909230243415 0.010718113612004287
0.0006163741927593946 0.021436227224008574
0.0011276408331468701 0.03215434083601286
0.002479258459061384 0.04287245444801715
0.005197673570364714 0.05359056806002144
0.011235704645514488 0.06430868167202572
0.01629669964313507 0.07502679528403002
0.0204378142952919 0.0857449088960343
0.023327497765421867 0.09646302250803858
0.025436310097575188 0.10718113612004287
0.029620781540870667 0.11789924973204716
0.03258376568555832 0.12861736334405144
0.036238327622413635 0.13933547695605572
0.038385845720767975 0.15005359056806003
0.041761498898267746 0.1607717041800643
0.04476730525493622 0.1714898177920686
0.04743174463510513 0.18220793140407288
0.04933827370405197 0.19292604501607716
0.053511932492256165 0.20364415862808147
0.059133440256118774 0.21436227224008575
0.06236688047647476 0.22508038585209003
0.06478161364793777 0.2357984994640943
0.0676591545343399 0.2465166130760986
0.07125622034072876 0.2572347266881029
0.07404175400733948 0.2679528403001072
0.0790594220161438 0.27867095391211144
0.08242209255695343 0.28938906752411575
0.0854581743478775 0.30010718113612006
0.08901167660951614 0.3108252947481243
0.09123677015304565 0.3215434083601286
0.09305664896965027 0.3322615219721329
0.09504462033510208 0.3429796355841372
0.09770996123552322 0.3536977491961415
0.10048092901706696 0.36441586280814575
0.1043049767613411 0.37513397642015006
0.10889605432748795 0.3858520900321543
0.11453787982463837 0.3965702036441586
0.11816123127937317 0.40728831725616294
0.12257814407348633 0.4180064308681672
0.1265455186367035 0.4287245444801715
0.12835589051246643 0.43944265809217575
0.13083621859550476 0.45016077170418006
0.13429543375968933 0.4608788853161844
0.13735496997833252 0.4715969989281886
0.14087769389152527 0.48231511254019294
0.146243155002594 0.4930332261521972
0.15080887079238892 0.5037513397642015
0.1560138612985611 0.5144694533762058
0.15949109196662903 0.5251875669882101
0.16388294100761414 0.5359056806002144
0.16613048315048218 0.5466237942122186
0.17077794671058655 0.5573419078242229
0.17556223273277283 0.5680600214362272
0.18019062280654907 0.5787781350482315
0.18497824668884277 0.5894962486602358
0.1934514045715332 0.6002143622722401
0.1989831030368805 0.6109324758842444
0.2070987969636917 0.6216505894962486
0.21138419210910797 0.632368703108253
0.21742351353168488 0.6430868167202572
0.22689835727214813 0.6538049303322615
0.2373768836259842 0.6645230439442658
0.2414347380399704 0.6752411575562701
0.24686965346336365 0.6859592711682744
0.2527320086956024 0.6966773847802786
0.25708022713661194 0.707395498392283
0.26388946175575256 0.7181136120042872
0.2702452838420868 0.7288317256162915
0.2805602550506592 0.7395498392282959
0.2901264429092407 0.7502679528403001
0.3009446859359741 0.7609860664523044
0.3090461194515228 0.7717041800643086
0.31824517250061035 0.782422293676313
0.33568236231803894 0.7931404072883173
0.3468928337097168 0.8038585209003215
0.35270392894744873 0.8145766345123259
0.36737704277038574 0.8252947481243301
0.3845520317554474 0.8360128617363344
0.39728665351867676 0.8467309753483387
0.4115632474422455 0.857449088960343
0.4337402284145355 0.8681672025723473
0.45810139179229736 0.8788853161843515
0.48522889614105225 0.8896034297963559
0.5359362363815308 0.9003215434083601
0.5868151783943176 0.9110396570203644
0.6334267258644104 0.9217577706323687
0.7275980710983276 0.932475884244373
0.7976326942443848 0.9431939978563773
0.9171575307846069 0.9539121114683816
1.0266823768615723 0.9646302250803859
1.3420679569244385 0.9753483386923901
2.1059587001800537 0.9860664523043944
4.568637371063232 0.9967845659163987
5.941868782043457 1.0


==> figures/eval/combine_reg/l2/bp3_l2_hd_exp.txt <==
7.795815690769814e-06 0.0
0.0002596706326585263 0.010718113612004287
0.0005115375388413668 0.021436227224008574
0.0011270667891949415 0.03215434083601286
0.002199752489104867 0.04287245444801715
0.002760916016995907 0.05359056806002144
0.003988347947597504 0.06430868167202572
0.00663165096193552 0.07502679528403002
0.008518856018781662 0.0857449088960343
0.009783674962818623 0.09646302250803858
0.012294789776206017 0.10718113612004287
0.014387440867722034 0.11789924973204716
0.016349703073501587 0.12861736334405144
0.018850617110729218 0.13933547695605572
0.02078525722026825 0.15005359056806003
0.021847445517778397 0.1607717041800643
0.024775320664048195 0.1714898177920686
0.02627875655889511 0.18220793140407288
0.028001656755805016 0.19292604501607716
0.02953692153096199 0.20364415862808147
0.031727492809295654 0.21436227224008575
0.033182717859745026 0.22508038585209003
0.035305485129356384 0.2357984994640943
0.036356836557388306 0.2465166130760986
0.03803686052560806 0.2572347266881029
0.040912970900535583 0.2679528403001072
0.042619090527296066 0.27867095391211144
0.04423098266124725 0.28938906752411575
0.047518569976091385 0.30010718113612006
0.04941524565219879 0.3108252947481243
0.05171938240528107 0.3215434083601286
0.05305756628513336 0.3322615219721329
0.057403095066547394 0.3429796355841372
0.05991916358470917 0.3536977491961415
0.06351342052221298 0.36441586280814575
0.0660243034362793 0.37513397642015006
0.06782971322536469 0.3858520900321543
0.07077870517969131 0.3965702036441586
0.07476602494716644 0.40728831725616294
0.07719005644321442 0.4180064308681672
0.0798022598028183 0.4287245444801715
0.08309775590896606 0.43944265809217575
0.08583696186542511 0.45016077170418006
0.0893142968416214 0.4608788853161844
0.09234067052602768 0.4715969989281886
0.09449442476034164 0.48231511254019294
0.09669137001037598 0.4930332261521972
0.10044747591018677 0.5037513397642015
0.10411091148853302 0.5144694533762058
0.10847508162260056 0.5251875669882101
0.11167140305042267 0.5359056806002144
0.1142309233546257 0.5466237942122186
0.11617998778820038 0.5573419078242229
0.11763641238212585 0.5680600214362272
0.12128693610429764 0.5787781350482315
0.12315139919519424 0.5894962486602358
0.12792520225048065 0.6002143622722401
0.1311100423336029 0.6109324758842444
0.13789474964141846 0.6216505894962486
0.1429392695426941 0.632368703108253
0.15149691700935364 0.6430868167202572
0.1584511697292328 0.6538049303322615
0.16601687669754028 0.6645230439442658
0.17346793413162231 0.6752411575562701
0.17876574397087097 0.6859592711682744
0.18528692424297333 0.6966773847802786
0.19166769087314606 0.707395498392283
0.19933834671974182 0.7181136120042872
0.2083187699317932 0.7288317256162915
0.21529674530029297 0.7395498392282959
0.22238832712173462 0.7502679528403001
0.2336081564426422 0.7609860664523044
0.2434321492910385 0.7717041800643086
0.2504013180732727 0.782422293676313
0.2587212324142456 0.7931404072883173
0.2704547345638275 0.8038585209003215
0.2888418436050415 0.8145766345123259
0.2936086058616638 0.8252947481243301
0.3031262159347534 0.8360128617363344
0.31350278854370117 0.8467309753483387
0.3300556242465973 0.857449088960343
0.364851176738739 0.8681672025723473
0.39155423641204834 0.8788853161843515
0.4142397940158844 0.8896034297963559
0.48289838433265686 0.9003215434083601
0.50459885597229 0.9110396570203644
0.5387106537818909 0.9217577706323687
0.6059123873710632 0.932475884244373
0.7244377136230469 0.9431939978563773
0.8206285834312439 0.9539121114683816
0.9861782193183899 0.9646302250803859
1.1952567100524902 0.9753483386923901
2.0273330211639404 0.9860664523043944
4.345798015594482 0.9967845659163987
5.746273040771484 1.0


==> figures/eval/combine_reg/smooth/bp3_curv_exp.txt <==
0.00016452046111226082 0.0
0.00020968640455976129 0.010718113612004287
0.00023990246700122952 0.021436227224008574
0.00026834168238565326 0.03215434083601286
0.0003058906295336783 0.04287245444801715
0.0003269425069447607 0.05359056806002144
0.0003456216654740274 0.06430868167202572
0.0003802529245149344 0.07502679528403002
0.0004244995070621371 0.0857449088960343
0.0004410650872159749 0.09646302250803858
0.0004553223552647978 0.10718113612004287
0.00047305517364293337 0.11789924973204716
0.0004808391968254 0.12861736334405144
0.0005004945560358465 0.13933547695605572
0.0005235339631326497 0.15005359056806003
0.0005427299183793366 0.1607717041800643
0.0005627741338685155 0.1714898177920686
0.0005791477160528302 0.18220793140407288
0.0005954762455075979 0.19292604501607716
0.0006167696556076407 0.20364415862808147
0.0006283995462581515 0.21436227224008575
0.0006411206559278071 0.22508038585209003
0.0006534948479384184 0.2357984994640943
0.0006704807747155428 0.2465166130760986
0.0006835181266069412 0.2572347266881029
0.0006950577371753752 0.2679528403001072
0.0007025340455584228 0.27867095391211144
0.000713970570359379 0.28938906752411575
0.0007244459120556712 0.30010718113612006
0.0007318899733945727 0.3108252947481243
0.0007458602776750922 0.3215434083601286
0.0007585681742057204 0.3322615219721329
0.000770659011323005 0.3429796355841372
0.0007789607043378055 0.3536977491961415
0.0007923634839244187 0.36441586280814575
0.0007999498629942536 0.37513397642015006
0.0008107130415737629 0.3858520900321543
0.0008143397280946374 0.3965702036441586
0.0008246899233199656 0.40728831725616294
0.0008436099160462618 0.4180064308681672
0.0008507121820002794 0.4287245444801715
0.0008601105073466897 0.43944265809217575
0.000866784539539367 0.45016077170418006
0.0008777737966738641 0.4608788853161844
0.0008848670404404402 0.4715969989281886
0.0008973177755251527 0.48231511254019294
0.0009093802073039114 0.4930332261521972
0.0009218535851687193 0.5037513397642015
0.0009369396138936281 0.5144694533762058
0.0009477571002207696 0.5251875669882101
0.0009588872781023383 0.5359056806002144
0.0009711300954222679 0.5466237942122186
0.0009926692582666874 0.5573419078242229
0.0010170992463827133 0.5680600214362272
0.0010372009128332138 0.5787781350482315
0.0010582595132291317 0.5894962486602358
0.0010881898924708366 0.6002143622722401
0.0011026288848370314 0.6109324758842444
0.0011152984807267785 0.6216505894962486
0.001128884730860591 0.632368703108253
0.001146096969023347 0.6430868167202572
0.0011842143721878529 0.6538049303322615
0.001210260670632124 0.6645230439442658
0.001243669306859374 0.6752411575562701
0.0012887846678495407 0.6859592711682744
0.0013278682017698884 0.6966773847802786
0.0013546538539230824 0.707395498392283
0.0014078128151595592 0.7181136120042872
0.0014480908866971731 0.7288317256162915
0.0014788095140829682 0.7395498392282959
0.0015063760802149773 0.7502679528403001
0.0015515408013015985 0.7609860664523044
0.0015948344953358173 0.7717041800643086
0.0016332552768290043 0.782422293676313
0.001693824538961053 0.7931404072883173
0.0017422317760065198 0.8038585209003215
0.00180024781730026 0.8145766345123259
0.0018543698824942112 0.8252947481243301
0.0019030331168323755 0.8360128617363344
0.0019431834807619452 0.8467309753483387
0.0019874083809554577 0.857449088960343
0.0020491001196205616 0.8681672025723473
0.00211152876727283 0.8788853161843515
0.0021911892108619213 0.8896034297963559
0.0022793514654040337 0.9003215434083601
0.0023677104618400335 0.9110396570203644
0.002412782283499837 0.9217577706323687
0.00249048275873065 0.932475884244373
0.002646283246576786 0.9431939978563773
0.0028368013445287943 0.9539121114683816
0.003035216126590967 0.9646302250803859
0.003212950425222516 0.9753483386923901
0.0034150448627769947 0.9860664523043944
0.003923014737665653 0.9967845659163987
0.007267243228852749 1.0


==> figures/eval/combine_reg/smooth/bp3_hd_curv_exp.txt <==
0.0001238347904291004 0.0
0.0002511946368031204 0.010718113612004287
0.00034362467704340816 0.021436227224008574
0.0003935530548915267 0.03215434083601286
0.00042420419049449265 0.04287245444801715
0.0004928541602566838 0.05359056806002144
0.0005371943698264658 0.06430868167202572
0.0005829239380545914 0.07502679528403002
0.0006065437337383628 0.0857449088960343
0.0006271880120038986 0.09646302250803858
0.0006453062524087727 0.10718113612004287
0.0006683447281830013 0.11789924973204716
0.0006859843851998448 0.12861736334405144
0.0007007934036664665 0.13933547695605572
0.0007195862708613276 0.15005359056806003
0.0007327285129576921 0.1607717041800643
0.0007468144758604467 0.1714898177920686
0.00076054607052356 0.18220793140407288
0.0007834038697183132 0.19292604501607716
0.0007926597609184682 0.20364415862808147
0.0008007977739907801 0.21436227224008575
0.0008116749813780189 0.22508038585209003
0.0008281643968075514 0.2357984994640943
0.0008367740083485842 0.2465166130760986
0.0008502237033098936 0.2572347266881029
0.0008590795332565904 0.2679528403001072
0.0008739993209019303 0.27867095391211144
0.0008945657173171639 0.28938906752411575
0.0009075987618416548 0.30010718113612006
0.000914912496227771 0.3108252947481243
0.0009311180328950286 0.3215434083601286
0.0009538959711790085 0.3322615219721329
0.000977727584540844 0.3429796355841372
0.0009915444534271955 0.3536977491961415
0.0010101614752784371 0.36441586280814575
0.001022713491693139 0.37513397642015006
0.001033626263961196 0.3858520900321543
0.001061178743839264 0.3965702036441586
0.0010809958912432194 0.40728831725616294
0.0010918029583990574 0.4180064308681672
0.0011207964271306992 0.4287245444801715
0.00115565350279212 0.43944265809217575
0.0011746581876650453 0.45016077170418006
0.001189414062537253 0.4608788853161844
0.0012109593953937292 0.4715969989281886
0.0012280673254281282 0.48231511254019294
0.0012494558468461037 0.4930332261521972
0.0012592035345733166 0.5037513397642015
0.0012790053151547909 0.5144694533762058
0.001303335651755333 0.5251875669882101
0.0013111199950799346 0.5359056806002144
0.001334507018327713 0.5466237942122186
0.0013576102210208774 0.5573419078242229
0.0013832426629960537 0.5680600214362272
0.001417322549968958 0.5787781350482315
0.0014396989718079567 0.5894962486602358
0.0014660479500889778 0.6002143622722401
0.0014848829014226794 0.6109324758842444
0.0015181164490059018 0.6216505894962486
0.0015394166111946106 0.632368703108253
0.0015662763034924865 0.6430868167202572
0.0016047072131186724 0.6538049303322615
0.0016455283621326089 0.6645230439442658
0.0016729983035475016 0.6752411575562701
0.001707651885226369 0.6859592711682744
0.0017476287903264165 0.6966773847802786
0.0017919891979545355 0.707395498392283
0.001819250057451427 0.7181136120042872
0.0018726832931861281 0.7288317256162915
0.0019017696613445878 0.7395498392282959
0.0019408769439905882 0.7502679528403001
0.002000796142965555 0.7609860664523044
0.002029847353696823 0.7717041800643086
0.0020743729546666145 0.782422293676313
0.0021171211265027523 0.7931404072883173
0.0021438186522573233 0.8038585209003215
0.002183416858315468 0.8145766345123259
0.002222569892182946 0.8252947481243301
0.002272940706461668 0.8360128617363344
0.0023220544680953026 0.8467309753483387
0.002373003400862217 0.857449088960343
0.0024458374828100204 0.8681672025723473
0.002483782358467579 0.8788853161843515
0.0025079825427383184 0.8896034297963559
0.0025544119998812675 0.9003215434083601
0.002617368707433343 0.9110396570203644
0.0027010957710444927 0.9217577706323687
0.0027615809813141823 0.932475884244373
0.002893652766942978 0.9431939978563773
0.002991495653986931 0.9539121114683816
0.0031472831033170223 0.9646302250803859
0.003376496722921729 0.9753483386923901
0.003580467775464058 0.9860664523043944
0.0045510041527450085 0.9967845659163987
0.007118803448975086 1.0


==> figures/eval/combine_reg/smooth/bp3_hd_exp.txt <==
0.00016251960187219083 0.0
0.0002742804354056716 0.010718113612004287
0.0003543045313563198 0.021436227224008574
0.0004389726964291185 0.03215434083601286
0.0004767753998748958 0.04287245444801715
0.0005134267266839743 0.05359056806002144
0.0005789187271147966 0.06430868167202572
0.0006203172379173338 0.07502679528403002
0.0006452366360463202 0.0857449088960343
0.0006585815572179854 0.09646302250803858
0.0006761289550922811 0.10718113612004287
0.0006956426659598947 0.11789924973204716
0.0007150924066081643 0.12861736334405144
0.0007261629216372967 0.13933547695605572
0.0007397331646643579 0.15005359056806003
0.0007563785184174776 0.1607717041800643
0.000775613822042942 0.1714898177920686
0.0007927146507427096 0.18220793140407288
0.0008075488731265068 0.19292604501607716
0.0008210483356378973 0.20364415862808147
0.0008279784815385938 0.21436227224008575
0.0008432790637016296 0.22508038585209003
0.0008519675466232002 0.2357984994640943
0.0008618790889158845 0.2465166130760986
0.0008820322109386325 0.2572347266881029
0.0009032165398821235 0.2679528403001072
0.0009128089877776802 0.27867095391211144
0.0009248513961210847 0.28938906752411575
0.0009403237490914762 0.30010718113612006
0.0009561192127875984 0.3108252947481243
0.0009704827098175883 0.3215434083601286
0.0009868493070825934 0.3322615219721329
0.0010068640112876892 0.3429796355841372
0.0010229574982076883 0.3536977491961415
0.0010395515710115433 0.36441586280814575
0.0010628288146108389 0.37513397642015006
0.001080868998542428 0.3858520900321543
0.0010987259447574615 0.3965702036441586
0.0011176172411069274 0.40728831725616294
0.0011487100273370743 0.4180064308681672
0.0011687863152474165 0.4287245444801715
0.0012040948495268822 0.43944265809217575
0.0012257061898708344 0.45016077170418006
0.0012447531335055828 0.4608788853161844
0.0012599641922861338 0.4715969989281886
0.0012765162391588092 0.48231511254019294
0.001295721041969955 0.4930332261521972
0.001313116867095232 0.5037513397642015
0.0013247455935925245 0.5144694533762058
0.0013402949552983046 0.5251875669882101
0.0013583812396973372 0.5359056806002144
0.0013736686669290066 0.5466237942122186
0.0013884223299100995 0.5573419078242229
0.0014062742702662945 0.5680600214362272
0.0014249279629439116 0.5787781350482315
0.0014517446979880333 0.5894962486602358
0.0014878383371978998 0.6002143622722401
0.0015081376768648624 0.6109324758842444
0.001565622864291072 0.6216505894962486
0.0015965302009135485 0.632368703108253
0.0016198214143514633 0.6430868167202572
0.001641708193346858 0.6538049303322615
0.0016761838924139738 0.6645230439442658
0.0017048586159944534 0.6752411575562701
0.0017435275949537754 0.6859592711682744
0.0017729410901665688 0.6966773847802786
0.0018016688991338015 0.707395498392283
0.0018317727372050285 0.7181136120042872
0.0018762706313282251 0.7288317256162915
0.0019220843678340316 0.7395498392282959
0.0019431705586612225 0.7502679528403001
0.0019705486483871937 0.7609860664523044
0.0020053614862263203 0.7717041800643086
0.002035679528489709 0.782422293676313
0.0020894482731819153 0.7931404072883173
0.0021279926877468824 0.8038585209003215
0.0021745101548731327 0.8145766345123259
0.002221224829554558 0.8252947481243301
0.0022623161785304546 0.8360128617363344
0.002298115286976099 0.8467309753483387
0.0023330776020884514 0.857449088960343
0.0023854593746364117 0.8681672025723473
0.0024402341805398464 0.8788853161843515
0.002498714718967676 0.8896034297963559
0.00252366391941905 0.9003215434083601
0.0025613142643123865 0.9110396570203644
0.0026766511145979166 0.9217577706323687
0.0027708173729479313 0.932475884244373
0.002843072172254324 0.9431939978563773
0.002973027527332306 0.9539121114683816
0.0030781119130551815 0.9646302250803859
0.0033264749217778444 0.9753483386923901
0.0035814535804092884 0.9860664523043944
0.004477191716432571 0.9967845659163987
0.006916378624737263 1.0


==> figures/eval/combine_reg/smooth/bp3_l2_curv_exp.txt <==
9.804527508094907e-05 0.0
0.00017189768550451845 0.010718113612004287
0.00021419905533548445 0.021436227224008574
0.00028748507611453533 0.03215434083601286
0.00033885473385453224 0.04287245444801715
0.0003930330276489258 0.05359056806002144
0.00042529619531705976 0.06430868167202572
0.00046740478137508035 0.07502679528403002
0.0004981581005267799 0.0857449088960343
0.0005192497046664357 0.09646302250803858
0.0005432667094282806 0.10718113612004287
0.0005536533426493406 0.11789924973204716
0.0005759117193520069 0.12861736334405144
0.000587038928642869 0.13933547695605572
0.0005967683391645551 0.15005359056806003
0.0006202999502420425 0.1607717041800643
0.0006319468375295401 0.1714898177920686
0.0006514715496450663 0.18220793140407288
0.0006624512025155127 0.19292604501607716
0.0006719421362504363 0.20364415862808147
0.0006855984102003276 0.21436227224008575
0.000700203818269074 0.22508038585209003
0.000710938242264092 0.2357984994640943
0.0007242901483550668 0.2465166130760986
0.0007406412623822689 0.2572347266881029
0.0007514118915423751 0.2679528403001072
0.0007675616652704775 0.27867095391211144
0.0007759120780974627 0.28938906752411575
0.0007944623939692974 0.30010718113612006
0.000814537750557065 0.3108252947481243
0.0008291013655252755 0.3215434083601286
0.00083999487105757 0.3322615219721329
0.0008632820681668818 0.3429796355841372
0.0008716927841305733 0.3536977491961415
0.0008863325929269195 0.36441586280814575
0.0009123675990849733 0.37513397642015006
0.0009215709287673235 0.3858520900321543
0.000938977231271565 0.3965702036441586
0.0009581430931575596 0.40728831725616294
0.0009717539069242775 0.4180064308681672
0.0009905355982482433 0.4287245444801715
0.0010062492219731212 0.43944265809217575
0.0010202758712694049 0.45016077170418006
0.001032589585520327 0.4608788853161844
0.0010635473299771547 0.4715969989281886
0.0010932154254987836 0.48231511254019294
0.0011167111806571484 0.4930332261521972
0.0011317215394228697 0.5037513397642015
0.0011614999966695905 0.5144694533762058
0.0011849675793200731 0.5251875669882101
0.0011978886323049664 0.5359056806002144
0.0012194402515888214 0.5466237942122186
0.0012378478422760963 0.5573419078242229
0.0012607811950147152 0.5680600214362272
0.0012746467255055904 0.5787781350482315
0.0012905994663015008 0.5894962486602358
0.0013221288099884987 0.6002143622722401
0.0013388039078563452 0.6109324758842444
0.0013551037991419435 0.6216505894962486
0.001387566328048706 0.632368703108253
0.001419971464201808 0.6430868167202572
0.0014695650897920132 0.6538049303322615
0.0014890888705849648 0.6645230439442658
0.0015387823805212975 0.6752411575562701
0.001566645922139287 0.6859592711682744
0.001592274522408843 0.6966773847802786
0.001603779848664999 0.707395498392283
0.0016310822684317827 0.7181136120042872
0.0016646229196339846 0.7288317256162915
0.001704907277598977 0.7395498392282959
0.0017553463112562895 0.7502679528403001
0.0018177467864006758 0.7609860664523044
0.0018668489065021276 0.7717041800643086
0.0019186290446668863 0.782422293676313
0.001954693580046296 0.7931404072883173
0.0019894340075552464 0.8038585209003215
0.0020349533297121525 0.8145766345123259
0.0020795196760445833 0.8252947481243301
0.002139732940122485 0.8360128617363344
0.002185550983995199 0.8467309753483387
0.00224617519415915 0.857449088960343
0.002321275882422924 0.8681672025723473
0.0023950915783643723 0.8788853161843515
0.002423901343718171 0.8896034297963559
0.0024790503084659576 0.9003215434083601
0.0025112535804510117 0.9110396570203644
0.0025675110518932343 0.9217577706323687
0.0027002652641385794 0.932475884244373
0.0028237858787178993 0.9431939978563773
0.0029699041042476892 0.9539121114683816
0.0031008822843432426 0.9646302250803859
0.0032577551901340485 0.9753483386923901
0.003529719542711973 0.9860664523043944
0.004024248104542494 0.9967845659163987
0.006943183951079845 1.0


==> figures/eval/combine_reg/smooth/bp3_l2_hd_curv_exp.txt <==
0.00013999479415360838 0.0
0.00025640445528551936 0.010718113612004287
0.00034213525941595435 0.021436227224008574
0.0003980915353167802 0.03215434083601286
0.0004563693655654788 0.04287245444801715
0.0005013821646571159 0.05359056806002144
0.0005366375553421676 0.06430868167202572
0.0005643873591907322 0.07502679528403002
0.0005824225954711437 0.0857449088960343
0.0006032207747921348 0.09646302250803858
0.0006197874317876995 0.10718113612004287
0.0006344784051179886 0.11789924973204716
0.0006508016958832741 0.12861736334405144
0.0006697964854538441 0.13933547695605572
0.0006837264518253505 0.15005359056806003
0.0007006144151091576 0.1607717041800643
0.0007151789613999426 0.1714898177920686
0.0007300791330635548 0.18220793140407288
0.0007433180580846965 0.19292604501607716
0.0007643109420314431 0.20364415862808147
0.000779583933763206 0.21436227224008575
0.0007996593485586345 0.22508038585209003
0.0008233894477598369 0.2357984994640943
0.0008432693430222571 0.2465166130760986
0.0008571898797526956 0.2572347266881029
0.0008809318533167243 0.2679528403001072
0.0009010796784423292 0.27867095391211144
0.0009109291131608188 0.28938906752411575
0.000927348155528307 0.30010718113612006
0.0009455467807129025 0.3108252947481243
0.0009637901093810797 0.3215434083601286
0.0009745132410898805 0.3322615219721329
0.0009939537849277258 0.3429796355841372
0.001007110346108675 0.3536977491961415
0.001033997512422502 0.36441586280814575
0.0010531030129641294 0.37513397642015006
0.001078261760994792 0.3858520900321543
0.0011041788384318352 0.3965702036441586
0.0011380906216800213 0.40728831725616294
0.0011624287581071258 0.4180064308681672
0.0011935397051274776 0.4287245444801715
0.0012249562423676252 0.43944265809217575
0.0012354050995782018 0.45016077170418006
0.0012527098879218102 0.4608788853161844
0.0012795072980225086 0.4715969989281886
0.0013038077158853412 0.48231511254019294
0.0013172156177461147 0.4930332261521972
0.001341281458735466 0.5037513397642015
0.0013506443938240409 0.5144694533762058
0.0013746609911322594 0.5251875669882101
0.0014058822998777032 0.5359056806002144
0.0014204332837834954 0.5466237942122186
0.0014391979202628136 0.5573419078242229
0.001466930378228426 0.5680600214362272
0.0014828271232545376 0.5787781350482315
0.0015161631163209677 0.5894962486602358
0.0015384650323539972 0.6002143622722401
0.0015652525471523404 0.6109324758842444
0.0015914784744381905 0.6216505894962486
0.0016060061752796173 0.632368703108253
0.0016320785507559776 0.6430868167202572
0.0016573835164308548 0.6538049303322615
0.0016900317277759314 0.6645230439442658
0.001719138934276998 0.6752411575562701
0.0017569561023265123 0.6859592711682744
0.0017890171147882938 0.6966773847802786
0.0018199707847088575 0.707395498392283
0.0018683478701859713 0.7181136120042872
0.0019143404206261039 0.7288317256162915
0.0019448206294327974 0.7395498392282959
0.0019910295959562063 0.7502679528403001
0.0020208535715937614 0.7609860664523044
0.002048738766461611 0.7717041800643086
0.002078423509374261 0.782422293676313
0.0021294355392456055 0.7931404072883173
0.0021553237456828356 0.8038585209003215
0.0021848289761692286 0.8145766345123259
0.002223965246230364 0.8252947481243301
0.0022698240354657173 0.8360128617363344
0.0023293730337172747 0.8467309753483387
0.0023923227563500404 0.857449088960343
0.0024387165904045105 0.8681672025723473
0.0024778922088444233 0.8788853161843515
0.002529175952076912 0.8896034297963559
0.00256484467536211 0.9003215434083601
0.0026254323311150074 0.9110396570203644
0.0026958168018609285 0.9217577706323687
0.002769235987216234 0.932475884244373
0.002864491194486618 0.9431939978563773
0.003012535860762 0.9539121114683816
0.003142735455185175 0.9646302250803859
0.00340444827452302 0.9753483386923901
0.0036024756263941526 0.9860664523043944
0.004441249184310436 0.9967845659163987
0.007008411455899477 1.0


==> figures/eval/combine_reg/smooth/bp3_l2_hd_exp.txt <==
0.0002637417637743056 0.0
0.0004072448646184057 0.010718113612004287
0.0004691117792390287 0.021436227224008574
0.000525827519595623 0.03215434083601286
0.0005594072863459587 0.04287245444801715
0.0005697312299162149 0.05359056806002144
0.0005946157034486532 0.06430868167202572
0.0006097294390201569 0.07502679528403002
0.0006441886071115732 0.0857449088960343
0.0006619732594117522 0.09646302250803858
0.0006732245092280209 0.10718113612004287
0.0006824805168434978 0.11789924973204716
0.000698746764101088 0.12861736334405144
0.0007169477175921202 0.13933547695605572
0.0007313944515772164 0.15005359056806003
0.000743694428820163 0.1607717041800643
0.0007722062873654068 0.1714898177920686
0.0007983871037140489 0.18220793140407288
0.0008073296630755067 0.19292604501607716
0.0008408499415963888 0.20364415862808147
0.0008539193077012897 0.21436227224008575
0.0008723590290173888 0.22508038585209003
0.0008945601293817163 0.2357984994640943
0.0009134241263382137 0.2465166130760986
0.0009258601348847151 0.2572347266881029
0.0009451739024370909 0.2679528403001072
0.0009683424141258001 0.27867095391211144
0.0009886955376714468 0.28938906752411575
0.0010146709391847253 0.30010718113612006
0.001031824154779315 0.3108252947481243
0.0010605384595692158 0.3215434083601286
0.0010791453532874584 0.3322615219721329
0.001088310033082962 0.3429796355841372
0.001100453082472086 0.3536977491961415
0.0011081788688898087 0.36441586280814575
0.0011257356964051723 0.37513397642015006
0.0011640099110081792 0.3858520900321543
0.0011791834840551019 0.3965702036441586
0.0011994659435003996 0.40728831725616294
0.0012323663104325533 0.4180064308681672
0.0012631906429305673 0.4287245444801715
0.0012836444657295942 0.43944265809217575
0.001295407535508275 0.45016077170418006
0.001323550590313971 0.4608788853161844
0.0013467816170305014 0.4715969989281886
0.0013624215498566628 0.48231511254019294
0.0013775837142020464 0.4930332261521972
0.0014052146580070257 0.5037513397642015
0.0014220960438251495 0.5144694533762058
0.0014506500447168946 0.5251875669882101
0.0014682367909699678 0.5359056806002144
0.0014905189163982868 0.5466237942122186
0.0015062891179695725 0.5573419078242229
0.0015199558110907674 0.5680600214362272
0.0015530771343037486 0.5787781350482315
0.0015846923924982548 0.5894962486602358
0.0015961809549480677 0.6002143622722401
0.0016205527354031801 0.6109324758842444
0.001643530442379415 0.6216505894962486
0.0016677568200975657 0.632368703108253
0.0017065682914108038 0.6430868167202572
0.0017450228333473206 0.6538049303322615
0.0017711387481540442 0.6645230439442658
0.0017935605719685555 0.6752411575562701
0.0018512661335989833 0.6859592711682744
0.0018734985496848822 0.6966773847802786
0.0019081200007349253 0.707395498392283
0.0019352579256519675 0.7181136120042872
0.0019573583267629147 0.7288317256162915
0.0019895625300705433 0.7395498392282959
0.0020232549868524075 0.7502679528403001
0.0020515385549515486 0.7609860664523044
0.0020852931775152683 0.7717041800643086
0.0021330765448510647 0.782422293676313
0.0021733692847192287 0.7931404072883173
0.002198928501456976 0.8038585209003215
0.00223657488822937 0.8145766345123259
0.0022721481509506702 0.8252947481243301
0.0023450134322047234 0.8360128617363344
0.002381349913775921 0.8467309753483387
0.002436412964016199 0.857449088960343
0.0024805692955851555 0.8681672025723473
0.0025396051350980997 0.8788853161843515
0.0025650691241025925 0.8896034297963559
0.00259309820830822 0.9003215434083601
0.0026715374551713467 0.9110396570203644
0.002728772349655628 0.9217577706323687
0.0027868272736668587 0.932475884244373
0.0028998171910643578 0.9431939978563773
0.0030300873331725597 0.9539121114683816
0.0031418344005942345 0.9646302250803859
0.0033689714036881924 0.9753483386923901
0.0035796447191387415 0.9860664523043944
0.004433788359165192 0.9967845659163987
0.006855495274066925 1.0


==> figures/eval/combine_reg_fix/cd.txt <==
0.001 9.2536226e-05
0.01 9.252449e-05
0.02 9.25705e-05
0.03 9.2527094e-05
0.04 9.24906e-05
0.05 9.256202e-05
0.06 9.250431e-05
0.1 9.2463844e-05


==> figures/eval/combine_reg_fix/curv.txt <==
0.001 0.0010895926826843838
0.01 0.0010891233047884065
0.02 0.0010892492594346077
0.03 0.0010901046099876415
0.04 0.0010887052804394522
0.05 0.0010895713942286572
0.06 0.0010889919319196386
0.1 0.0010885698526621544


==> figures/eval/combine_reg_fix/hd.txt <==
0.001 0.0074408073
0.01 0.007433926
0.02 0.00743978
0.03 0.0074289828
0.04 0.007439914
0.05 0.0074379975
0.06 0.007438794
0.1 0.007432984


==> figures/eval/combine_reg_fix/l2.txt <==
0.001 0.344274
0.01 0.34424803
0.02 0.34438384
0.03 0.34421927
0.04 0.34394103
0.05 0.3443701
0.06 0.34408802
0.1 0.3439144


==> figures/eval/combine_reg_fix/smooth.txt <==
0.001 0.0014947637
0.01 0.0014945422
0.02 0.001495048
0.03 0.0014948971
0.04 0.0014949247
0.05 0.0014947045
0.06 0.0014951766
0.1 0.0014952134


==> figures/eval/cos_data/ours/cd_curv_cos.txt <==
1 0.4773801267147064
2 0.2924790680408478
3 0.26596498489379883
4 0.24965350329875946
5 0.2346085160970688
6 0.2118127942085266
7 0.16524434089660645
8 0.12940552830696106
9 0.08133681863546371
10 0.08793255686759949
11 0.07875576615333557
12 0.125583216547966
13 0.09403873234987259
14 0.04269792512059212
15 0.0985349491238594
16 0.06785192340612411
17 0.019848644733428955
18 0.07274632155895233
19 0.059858400374650955
20 0.022537363693118095
21 0.05713488534092903
22 0.042147114872932434
23 0.009440501220524311
24 0.05065526068210602
25 0.026705129072070122
26 0.05822915956377983
27 0.03978131338953972
28 0.016220437362790108
29 0.003025646321475506
30 0.03285752981901169
31 0.023044856265187263
32 0.048387300223112106
33 0.030039813369512558
34 0.024662628769874573
35 0.048715896904468536
36 0.03208376094698906
37 0.018864747136831284
38 0.0458282008767128
39 0.024937277659773827
40 0.016325470060110092
41 0.0417882576584816
42 0.016241570934653282
43 0.009248150512576103
44 0.03307923674583435
45 0.021459022536873817
46 0.017959218472242355
47 0.044232163578271866
48 0.05085327848792076
49 0.0360831655561924
50 0.03135981783270836
51 0.038078244775533676
52 0.03416162356734276
53 0.026278644800186157
54 0.031881071627140045
55 0.0331365242600441
56 0.018849056214094162
57 0.02151830866932869
58 0.022346604615449905
59 0.018796946853399277
60 0.020083488896489143
61 0.036939993500709534
62 0.02306823991239071
63 0.03741760551929474
64 0.03793708235025406
65 0.037688836455345154
66 0.0324731282889843
67 0.04671747237443924
68 0.046803880482912064
69 0.05306514352560043
70 0.053235407918691635
71 0.0564282163977623
72 0.053532086312770844
73 0.05220808833837509
74 0.0561244823038578
75 0.054981306195259094
76 0.05745260417461395
77 0.05738060548901558
78 0.056500647217035294
79 0.05100295692682266
80 0.05582083389163017
81 0.046809591352939606
82 0.0499684177339077
83 0.048954933881759644
84 0.04741562902927399
85 0.048924628645181656
86 0.04354459047317505
87 0.05204669386148453
88 0.047798529267311096
89 0.04886312037706375
90 0.04660006985068321
91 0.048737213015556335
92 0.048025961965322495
93 0.04734576866030693
94 0.05069435015320778
95 0.04535408690571785
96 0.04513953998684883
97 0.04720576852560043
98 0.0463956780731678
99 0.04761144518852234


==> figures/eval/cos_data/ours/grad_cd_cos.txt <==
1 -0.1976361870765686
2 -0.19889608025550842
3 -0.25986582040786743
4 -0.3284827768802643
5 -0.3529009222984314
6 -0.4369794428348541
7 -0.4175330102443695
8 -0.39958441257476807
9 -0.3562243580818176
10 -0.3998989760875702
11 -0.43487748503685
12 -0.4648932218551636
13 -0.48188909888267517
14 -0.43342816829681396
15 -0.5030184388160706
16 -0.4269525408744812
17 -0.4523010849952698
18 -0.47894543409347534
19 -0.49702319502830505
20 -0.4645901620388031
21 -0.49399417638778687
22 -0.46785685420036316
23 -0.44303098320961
24 -0.4938373267650604
25 -0.4739229381084442
26 -0.5159299969673157
27 -0.4881992042064667
28 -0.44556209444999695
29 -0.4759374260902405
30 -0.47953638434410095
31 -0.4569609761238098
32 -0.46911752223968506
33 -0.48563724756240845
34 -0.4639486074447632
35 -0.47220560908317566
36 -0.48686325550079346
37 -0.4790725111961365
38 -0.47625163197517395
39 -0.4901624023914337
40 -0.4697021245956421
41 -0.5139323472976685
42 -0.48392850160598755
43 -0.46381235122680664
44 -0.5084863305091858
45 -0.4999736547470093
46 -0.47540706396102905
47 -0.4995897710323334
48 -0.4890816807746887
49 -0.48178017139434814
50 -0.5096981525421143
51 -0.4959923028945923
52 -0.4820725917816162
53 -0.4731709957122803
54 -0.4891057312488556
55 -0.4716264307498932
56 -0.4737940728664398
57 -0.4549159109592438
58 -0.4799360930919647
59 -0.4718383252620697
60 -0.4464135766029358
61 -0.4748789966106415
62 -0.4376066327095032
63 -0.4694421887397766
64 -0.47418448328971863
65 -0.46053314208984375
66 -0.46760594844818115
67 -0.47981417179107666
68 -0.478954017162323
69 -0.474327951669693
70 -0.4620881974697113
71 -0.47499880194664
72 -0.4532201290130615
73 -0.4710496664047241
74 -0.4815671145915985
75 -0.4739575684070587
76 -0.480853408575058
77 -0.49336332082748413
78 -0.48542338609695435
79 -0.46666470170021057
80 -0.48884817957878113
81 -0.45901861786842346
82 -0.478109747171402
83 -0.4770357012748718
84 -0.48084864020347595
85 -0.4655744433403015
86 -0.45686620473861694
87 -0.4755159020423889
88 -0.46614646911621094
89 -0.48433467745780945
90 -0.4657440781593323
91 -0.4785727560520172
92 -0.4700864255428314
93 -0.47026339173316956
94 -0.47722503542900085
95 -0.47235679626464844
96 -0.4871367812156677
97 -0.4552162289619446
98 -0.47501707077026367
99 -0.4825384318828583


==> figures/eval/cos_data/ours/grad_curv_cos.txt <==
1 -0.19663827121257782
2 -0.24476869404315948
3 -0.27711623907089233
4 -0.301135778427124
5 -0.3631144165992737
6 -0.3636254370212555
7 -0.4604656994342804
8 -0.4780322313308716
9 -0.5102384090423584
10 -0.4940001368522644
11 -0.5470073223114014
12 -0.5580456852912903
13 -0.5513567328453064
14 -0.5604039430618286
15 -0.5922526717185974
16 -0.5497385263442993
17 -0.5857203602790833
18 -0.5977466106414795
19 -0.5601919293403625
20 -0.5691516399383545
21 -0.6075642704963684
22 -0.5527215600013733
23 -0.5328958630561829
24 -0.5646563768386841
25 -0.5326538681983948
26 -0.5761266350746155
27 -0.5416199564933777
28 -0.5558831095695496
29 -0.5490607619285583
30 -0.5515226721763611
31 -0.5574648380279541
32 -0.5506281852722168
33 -0.5607165098190308
34 -0.5465138554573059
35 -0.568636953830719
36 -0.5572120547294617
37 -0.5361944437026978
38 -0.5774853229522705
39 -0.5322093367576599
40 -0.5341851115226746
41 -0.5474887490272522
42 -0.5560584664344788
43 -0.526125967502594
44 -0.5475130081176758
45 -0.5342770218849182
46 -0.5604279041290283
47 -0.5384476184844971
48 -0.5370462536811829
49 -0.5195414423942566
50 -0.5300192832946777
51 -0.5391699075698853
52 -0.5305295586585999
53 -0.5249224305152893
54 -0.5409830808639526
55 -0.5315147042274475
56 -0.5334087610244751
57 -0.5440141558647156
58 -0.5308557748794556
59 -0.5476431250572205
60 -0.5328018665313721
61 -0.5244768857955933
62 -0.5332145690917969
63 -0.5367094278335571
64 -0.5398086905479431
65 -0.5328503251075745
66 -0.543635368347168
67 -0.5318389534950256
68 -0.5369733572006226
69 -0.536163866519928
70 -0.5482221841812134
71 -0.5318724513053894
72 -0.5247872471809387
73 -0.5415787100791931
74 -0.5378737449645996
75 -0.5436107516288757
76 -0.5392755270004272
77 -0.5409529209136963
78 -0.5402505397796631
79 -0.5451574921607971
80 -0.539566159248352
81 -0.533173680305481
82 -0.5316561460494995
83 -0.5402530431747437
84 -0.546489417552948
85 -0.5335140824317932
86 -0.5383874773979187
87 -0.5227382779121399
88 -0.5513336062431335
89 -0.5299330949783325
90 -0.5443025231361389
91 -0.5409903526306152
92 -0.5470165014266968
93 -0.543356716632843
94 -0.537966787815094
95 -0.5473670363426208
96 -0.5290960669517517
97 -0.5522851943969727
98 -0.551085889339447
99 -0.5242340564727783


==> figures/eval/cos_data/ours/grad_hd_cos.txt <==
1 0.03289175406098366
2 -0.2053336501121521
3 -0.2503441870212555
4 0.12873411178588867
5 -0.2799217104911804
6 -0.16557782888412476
7 -0.18517576158046722
8 -0.10661962628364563
9 -0.27219119668006897
10 -0.21202081441879272
11 -0.18142931163311005
12 -0.19059692323207855
13 -0.26969367265701294
14 -0.18568675220012665
15 -0.1606459617614746
16 -0.1557188630104065
17 -0.16378583014011383
18 -0.16669966280460358
19 0.0
20 -0.14951148629188538
21 -0.16500622034072876
22 0.0
23 -0.11681580543518066
24 -0.1386522650718689
25 0.0
26 -0.10694466531276703
27 0.0
28 -0.2278197854757309
29 -0.12334182113409042
30 -0.13598483800888062
31 -0.10040261596441269
32 -0.09468843787908554
33 -0.1437225043773651
34 -0.10147710889577866
35 -0.12051829695701599
36 -0.13879725337028503
37 -0.14326584339141846
38 -0.1504044532775879
39 -0.2215128391981125
40 -0.12116590142250061
41 -0.13866740465164185
42 -0.15232715010643005
43 -0.1299545019865036
44 -0.136910080909729
45 0.0
46 -0.1356598436832428
47 -0.12176677584648132
48 -0.13349798321723938
49 -0.13079291582107544
50 -0.11793723702430725
51 -0.13739976286888123
52 -0.13152535259723663
53 -0.11418819427490234
54 -0.1402146965265274
55 -0.141398623585701
56 -0.13625463843345642
57 -0.14185357093811035
58 -0.13477028906345367
59 -0.14509493112564087
60 -0.15247783064842224
61 -0.1695978194475174
62 -0.14985422790050507
63 -0.15073582530021667
64 -0.16804619133472443
65 -0.13339488208293915
66 -0.1730383187532425
67 -0.15824466943740845
68 -0.14604465663433075
69 -0.15228882431983948
70 -0.15382899343967438
71 -0.13564279675483704
72 -0.14349159598350525
73 -0.15128499269485474
74 -0.1759866327047348
75 -0.14702950417995453
76 -0.013776213862001896
77 -0.14614218473434448
78 -0.13754132390022278
79 -0.17076605558395386
80 -0.1442612111568451
81 -0.14993540942668915
82 -0.15591585636138916
83 -0.1482366919517517
84 -0.150801420211792
85 -0.147506445646286
86 -0.13985376060009003
87 -0.17773675918579102
88 -0.13676585257053375
89 -0.1392909586429596
90 -0.14414401352405548
91 -0.14843688905239105
92 -0.15334761142730713
93 -0.13859599828720093
94 -0.18372546136379242
95 -0.01628432236611843
96 -0.13658267259597778
97 -0.016098713502287865
98 -0.15122324228286743
99 -0.1436380296945572


==> figures/eval/cos_data/ours/grad_l2_cos.txt <==
1 -0.09042525291442871
2 -0.15201660990715027
3 -0.1591779589653015
4 -0.17337869107723236
5 -0.2073000818490982
6 -0.19577741622924805
7 -0.2655765414237976
8 -0.2548276484012604
9 -0.26792946457862854
10 -0.3051831126213074
11 -0.2828788757324219
12 -0.3001217544078827
13 -0.3128880560398102
14 -0.31554338335990906
15 -0.3339313566684723
16 -0.33894065022468567
17 -0.3354555666446686
18 -0.36954858899116516
19 -0.3732566833496094
20 -0.376481831073761
21 -0.386203795671463
22 -0.3733428418636322
23 -0.42095667123794556
24 -0.4091761112213135
25 -0.3803555369377136
26 -0.3963721990585327
27 -0.40400707721710205
28 -0.42046085000038147
29 -0.4174042344093323
30 -0.39487114548683167
31 -0.444527268409729
32 -0.4491299092769623
33 -0.4239759147167206
34 -0.4275961220264435
35 -0.449227511882782
36 -0.42964160442352295
37 -0.4422832429409027
38 -0.4344674348831177
39 -0.42787623405456543
40 -0.47560396790504456
41 -0.4477424621582031
42 -0.45793417096138
43 -0.4523507356643677
44 -0.4647703468799591
45 -0.451884001493454
46 -0.47510722279548645
47 -0.45370766520500183
48 -0.45313888788223267
49 -0.4774487316608429
50 -0.45862331986427307
51 -0.46810755133628845
52 -0.45385289192199707
53 -0.4799709916114807
54 -0.46972349286079407
55 -0.4853437840938568
56 -0.48861855268478394
57 -0.4820265769958496
58 -0.49628937244415283
59 -0.49095314741134644
60 -0.4979536831378937
61 -0.4990657866001129
62 -0.49404504895210266
63 -0.5086510181427002
64 -0.5126404762268066
65 -0.5220947861671448
66 -0.4887418746948242
67 -0.5106372237205505
68 -0.486662358045578
69 -0.4968237280845642
70 -0.5165414214134216
71 -0.49985334277153015
72 -0.5058887004852295
73 -0.5126423239707947
74 -0.5129345059394836
75 -0.49471360445022583
76 -0.5097965002059937
77 -0.5080605149269104
78 -0.5179080963134766
79 -0.5106192827224731
80 -0.5042102336883545
81 -0.5053676962852478
82 -0.5115832090377808
83 -0.4923986792564392
84 -0.5173118710517883
85 -0.5084919929504395
86 -0.5168418884277344
87 -0.5008281469345093
88 -0.5248133540153503
89 -0.4941219985485077
90 -0.5088827610015869
91 -0.5143409967422485
92 -0.5070462226867676
93 -0.5193827152252197
94 -0.5051852464675903
95 -0.4962519407272339
96 -0.5075997710227966
97 -0.5011296272277832
98 -0.5223271250724792
99 -0.5063124299049377


==> figures/eval/cos_data/ours/hd_cd_cos.txt <==
1 0.18365949392318726
2 0.025119896978139877
3 0.14937864243984222
4 0.010686076246201992
5 0.05462336540222168
6 0.2667132616043091
7 0.006308028940111399
8 -0.0010031211422756314
9 0.039898958057165146
10 0.16032002866268158
11 0.04895062372088432
12 0.03980574384331703
13 0.22194242477416992
14 0.04176449030637741
15 0.04401826858520508
16 0.0930880680680275
17 0.013929442502558231
18 0.013694089837372303
19 0.0006955231656320393
20 0.04762700945138931
21 0.051693279296159744
22 0.00018752722826320678
23 -0.0015161731280386448
24 -0.0005399614456109703
25 -0.005455404985696077
26 0.027960997074842453
27 0.011387272737920284
28 0.19243299961090088
29 -0.0039934092201292515
30 -0.003251761430874467
31 0.020936261862516403
32 0.023863831534981728
33 0.018675368279218674
34 0.0021699608769267797
35 0.002328351140022278
36 0.02055090293288231
37 0.0002933854120783508
38 0.00023164543381426483
39 0.20398898422718048
40 0.02051989920437336
41 0.021930741146206856
42 0.0013065243838354945
43 0.019680138677358627
44 0.02089507132768631
45 -0.019140634685754776
46 0.01882418803870678
47 -0.0005330055137164891
48 -0.0004418726311996579
49 0.018884893506765366
50 -9.035083348862827e-05
51 -7.082005140546244e-06
52 0.01897013746201992
53 0.0005172959063202143
54 0.0005500599509105086
55 0.01948004774749279
56 0.019061986356973648
57 0.01965753361582756
58 0.00024854656658135355
59 0.019583839923143387
60 -6.635000318055972e-07
61 6.837210094090551e-05
62 0.019780660048127174
63 0.00044953497126698494
64 0.0004977161297574639
65 0.02000010572373867
66 0.00070331891765818
67 0.0006929382216185331
68 0.020314786583185196
69 0.019879089668393135
70 0.0007103522075340152
71 0.0007462336216121912
72 0.020329315215349197
73 0.000742897973395884
74 0.0007727430784143507
75 0.02039397321641445
76 0.05737415701150894
77 0.02034657448530197
78 0.02053322270512581
79 0.0007883055368438363
80 0.02032880298793316
81 0.0007927606347948313
82 0.0008113058866001666
83 0.02028433047235012
84 0.0008958246326074004
85 0.02031797729432583
86 0.020305022597312927
87 0.0010186266154050827
88 0.020426496863365173
89 0.020499732345342636
90 0.020362118259072304
91 0.0010066867107525468
92 0.02043314091861248
93 0.0205087810754776
94 0.0010743072489276528
95 0.055509310215711594
96 0.020376846194267273
97 0.055669885128736496
98 0.001060865935869515
99 0.020401572808623314


==> figures/eval/cos_data/ours/hd_curv_cos.txt <==
1 0.3854435980319977
2 0.25752943754196167
3 0.24808241426944733
4 0.22576312720775604
5 0.2296563684940338
6 0.22476349771022797
7 0.22188091278076172
8 0.21462500095367432
9 0.22767521440982819
10 0.19792544841766357
11 0.19064515829086304
12 0.19612732529640198
13 0.18964648246765137
14 0.1905967742204666
15 0.19547176361083984
16 0.19808606803417206
17 0.21238595247268677
18 0.21445505321025848
19 0.21258150041103363
20 0.203926682472229
21 0.20540735125541687
22 0.21433515846729279
23 0.21881414949893951
24 0.21877454221248627
25 0.21817126870155334
26 0.2166765332221985
27 0.2127600908279419
28 0.2119012326002121
29 0.2191280722618103
30 0.21919062733650208
31 0.22647248208522797
32 0.22585691511631012
33 0.21134380996227264
34 0.21849188208580017
35 0.21813738346099854
36 0.20939984917640686
37 0.21079501509666443
38 0.21127073466777802
39 0.21069306135177612
40 0.21457107365131378
41 0.21465016901493073
42 0.21112419664859772
43 0.2134675532579422
44 0.2136557549238205
45 0.2081901729106903
46 0.21245720982551575
47 0.2142396867275238
48 0.21429285407066345
49 0.21189038455486298
50 0.2119041234254837
51 0.21194301545619965
52 0.21197649836540222
53 0.2099044770002365
54 0.20992691814899445
55 0.21214811503887177
56 0.2091759741306305
57 0.20929692685604095
58 0.21065078675746918
59 0.20968201756477356
60 0.20951952040195465
61 0.20967699587345123
62 0.20965896546840668
63 0.20882578194141388
64 0.20894962549209595
65 0.2097124606370926
66 0.2081582099199295
67 0.2083176225423813
68 0.2097884863615036
69 0.20853450894355774
70 0.20888720452785492
71 0.2089690864086151
72 0.20877639949321747
73 0.20859628915786743
74 0.20866265892982483
75 0.208962544798851
76 0.20876240730285645
77 0.20908774435520172
78 0.20913250744342804
79 0.20968106389045715
80 0.20926198363304138
81 0.20951925218105316
82 0.20955979824066162
83 0.20935656130313873
84 0.20941925048828125
85 0.2094661295413971
86 0.20949579775333405
87 0.20928888022899628
88 0.2095840722322464
89 0.20959866046905518
90 0.20928484201431274
91 0.20949837565422058
92 0.20934420824050903
93 0.20936515927314758
94 0.20942248404026031
95 0.20943887531757355
96 0.2094375193119049
97 0.20948128402233124
98 0.20955096185207367
99 0.20969560742378235


==> figures/eval/cos_data/ours/l2_cd_cos.txt <==
1 0.37581610679626465
2 0.2434936910867691
3 0.20319750905036926
4 0.17012707889080048
5 0.16429463028907776
6 0.15285436809062958
7 0.1179364025592804
8 0.11159852892160416
9 0.06034712493419647
10 0.06524926424026489
11 0.05995899438858032
12 0.09221238642930984
13 0.0723785012960434
14 0.04157651215791702
15 0.08376172184944153
16 0.05472712218761444
17 0.02821703441441059
18 0.06640367954969406
19 0.05949736386537552
20 0.012153612449765205
21 0.04330706596374512
22 0.03925114870071411
23 -0.006800263188779354
24 0.04048999398946762
25 0.013840463943779469
26 0.047759972512722015
27 0.015418367460370064
28 -0.004978136159479618
29 -0.01957431621849537
30 0.020810149610042572
31 -0.004953244235366583
32 0.03251150622963905
33 0.0041593932546675205
34 -0.0167092178016901
35 0.004166947677731514
36 -0.011401544325053692
37 -0.022566132247447968
38 0.0011907430598512292
39 -0.02607075683772564
40 -0.037840865552425385
41 -0.010517144575715065
42 -0.027366451919078827
43 -0.014122833497822285
44 0.01030012033879757
45 -0.018962416797876358
46 -0.02545774355530739
47 -0.006758090574294329
48 -0.0006333674537017941
49 -0.006925723981112242
50 -0.011865297332406044
51 -0.005599692463874817
52 -0.010494430549442768
53 -0.019807476550340652
54 -0.014258317649364471
55 -0.01486766617745161
56 -0.02849748358130455
57 -0.025397859513759613
58 -0.027144167572259903
59 -0.023944823071360588
60 -0.02319703996181488
61 -0.004943955224007368
62 -0.02855197712779045
63 -0.01302322093397379
64 -0.011180691421031952
65 -0.012975829653441906
66 -0.03449114412069321
67 -0.018018396571278572
68 -0.01873420551419258
69 -0.01546609215438366
70 -0.015703076496720314
71 -0.01264929585158825
72 -0.01575617305934429
73 -0.016960211098194122
74 -0.013425352983176708
75 -0.015690715983510017
76 -0.014005190692842007
77 -0.001802037819288671
78 -0.0022449856624007225
79 -0.00673414533957839
80 -0.003020652336999774
81 -0.010554829612374306
82 -0.00791979767382145
83 -0.008654625155031681
84 -0.010243025608360767
85 -0.009133969433605671
86 -0.013080377131700516
87 -0.006774855311959982
88 -0.010350407101213932
89 -0.009421414695680141
90 -0.01114890817552805
91 -0.009801014326512814
92 -0.010510663501918316
93 -0.010950415395200253
94 -0.007924067787826061
95 -0.01222537737339735
96 -0.012261196970939636
97 -0.010900061577558517
98 -0.011548889800906181
99 -0.01057701651006937


==> figures/eval/cos_data/ours/l2_curv_cos.txt <==
1 0.4432183802127838
2 0.7448461651802063
3 0.7116981744766235
4 0.6746340990066528
5 0.6324056386947632
6 0.5857458114624023
7 0.5328466892242432
8 0.4748277962207794
9 0.40952035784721375
10 0.33825013041496277
11 0.26076963543891907
12 0.29348233342170715
13 0.2216755896806717
14 0.15031121671199799
15 0.18655803799629211
16 0.12310796231031418
17 0.056734420359134674
18 0.09382926672697067
19 0.03970275819301605
20 -0.014347138814628124
21 0.021301448345184326
22 -0.019443804398179054
23 -0.06401456147432327
24 -0.0317046120762825
25 -0.0673772394657135
26 -0.04022469371557236
27 0.10449503362178802
28 0.07103440910577774
29 0.042567331343889236
30 0.06320475786924362
31 0.03581088036298752
32 0.05492639169096947
33 0.03168023005127907
34 0.011133400723338127
35 0.0271067563444376
36 0.008765662088990211
37 -0.007889894768595695
38 0.005830840207636356
39 0.03796934708952904
40 0.02360682003200054
41 0.03509965166449547
42 0.022908005863428116
43 0.06852998584508896
44 0.07736397534608841
45 0.06712576746940613
46 0.05657413229346275
47 0.08911333978176117
48 0.0959978997707367
49 0.1304393708705902
50 0.12215006351470947
51 0.12767557799816132
52 0.12051013112068176
53 0.11352565139532089
54 0.11827381700277328
55 0.11237548291683197
56 0.10683488100767136
57 0.11088868975639343
58 0.10609560459852219
59 0.10162124037742615
60 0.09758998453617096
61 0.10083314031362534
62 0.09702969342470169
63 0.09347318112850189
64 0.09622474759817123
65 0.09324488043785095
66 0.15891391038894653
67 0.16100244224071503
68 0.15837697684764862
69 0.2153107225894928
70 0.21291737258434296
71 0.21450021862983704
72 0.21236072480678558
73 0.2103240042924881
74 0.21163243055343628
75 0.25795459747314453
76 0.2563118040561676
77 0.2547577917575836
78 0.25571852922439575
79 0.25438228249549866
80 0.25312894582748413
81 0.25193125009536743
82 0.2526784837245941
83 0.25162139534950256
84 0.2506134808063507
85 0.24970625340938568
86 0.25029438734054565
87 0.24946874380111694
88 0.24867378175258636
89 0.24917948246002197
90 0.2484753578901291
91 0.24783194065093994
92 0.24723313748836517
93 0.2476198822259903
94 0.24709130823612213
95 0.2465897649526596
96 0.24690772593021393
97 0.24645832180976868
98 0.24603036046028137
99 0.24565130472183228


==> figures/eval/cos_data/ours/l2_hd_cos.txt <==
1 0.27350935339927673
2 0.22128406167030334
3 0.19407036900520325
4 0.17982982099056244
5 0.16582687199115753
6 0.16171248257160187
7 0.15208958089351654
8 0.14092911779880524
9 0.07311438769102097
10 0.015972035005688667
11 -0.00816147867590189
12 0.006641327869147062
13 0.01393815316259861
14 0.11393280327320099
15 0.11979598551988602
16 -0.10954462736845016
17 -0.03409979119896889
18 -0.021943114697933197
19 -0.39824575185775757
20 -0.15995918214321136
21 -0.1512116938829422
22 -0.42307591438293457
23 -0.05808279290795326
24 -0.05004199594259262
25 -0.436870276927948
26 -0.15653268992900848
27 0.35156944394111633
28 -0.028645630925893784
29 -0.06544019281864166
30 -0.05944165959954262
31 -0.16611915826797485
32 -0.16222350299358368
33 -0.17717979848384857
34 -0.0669785812497139
35 -0.06280092895030975
36 -0.1810770481824875
37 -0.07184135913848877
38 -0.06752076745033264
39 -0.03453768044710159
40 -0.18200984597206116
41 -0.17936083674430847
42 -0.0681484118103981
43 -0.18455898761749268
44 -0.1822601705789566
45 0.07591715455055237
46 -0.18728376924991608
47 -0.06846007704734802
48 -0.06626925617456436
49 -0.18930014967918396
50 -0.07120425254106522
51 -0.06939169764518738
52 -0.19098427891731262
53 -0.07349957525730133
54 -0.0720282569527626
55 -0.19220387935638428
56 -0.19574785232543945
57 -0.19459383189678192
58 -0.07318200916051865
59 -0.19608616828918457
60 -0.07582569867372513
61 -0.07465055584907532
62 -0.19685283303260803
63 -0.07662979513406754
64 -0.07565613836050034
65 -0.19743424654006958
66 -0.07748247683048248
67 -0.07659956812858582
68 -0.19798941910266876
69 -0.19958196580410004
70 -0.07770272344350815
71 -0.07705371081829071
72 -0.19995452463626862
73 -0.07831337302923203
74 -0.07777784764766693
75 -0.20032061636447906
76 -0.17204447090625763
77 -0.20104603469371796
78 -0.20070017874240875
79 -0.07791245728731155
80 -0.2012530416250229
81 -0.07856132090091705
82 -0.07823704928159714
83 -0.20151638984680176
84 -0.07878853380680084
85 -0.20191098749637604
86 -0.2016993910074234
87 -0.07904576510190964
88 -0.20204302668571472
89 -0.2018730491399765
90 -0.202315092086792
91 -0.07914133369922638
92 -0.20258311927318573
93 -0.2024419903755188
94 -0.0793030634522438
95 -0.17363542318344116
96 -0.2025442272424698
97 -0.17362700402736664
98 -0.07935131341218948
99 -0.20265880227088928


==> figures/eval/cos_data/siadv/cd_curv_cos.txt <==
0 0.00011325359082547948
1 0.4250064194202423
2 0.2924797236919403
3 0.29247763752937317
4 0.2930021584033966
5 0.2930014133453369
6 0.2930005192756653
7 0.29299765825271606
8 0.2924761176109314
9 0.29247716069221497
10 0.29247912764549255
11 0.29248011112213135
12 0.29247990250587463
13 0.2924821674823761
14 0.292483389377594
15 0.292481392621994
16 0.2924816310405731
17 0.2924821376800537
18 0.29248136281967163
19 0.29248130321502686
20 0.2924814522266388
21 0.2924826741218567
22 0.2924812436103821
23 0.29248329997062683
24 0.29238539934158325
25 0.2923843562602997
26 0.29238301515579224
27 0.29238611459732056
28 0.2923869490623474
29 0.29238829016685486
30 0.29238882660865784
31 0.2923903167247772
32 0.2923251986503601
33 0.2923240661621094
34 0.2923269271850586
35 0.2923881709575653
36 0.29232683777809143
37 0.2923286259174347
38 0.29233071208000183
39 0.2923296093940735
40 0.2923327684402466
41 0.29233255982398987
42 0.2923344671726227
43 0.2923333942890167
44 0.29233574867248535
45 0.2923346161842346
46 0.2923347055912018
47 0.29239773750305176
48 0.2923987805843353
49 0.29239922761917114
50 0.29239895939826965
51 0.29239898920059204
52 0.2923981845378876
53 0.29239657521247864
54 0.29239654541015625
55 0.2923974096775055
56 0.2923957109451294
57 0.29239508509635925
58 0.2923952639102936
59 0.2923949658870697
60 0.29239585995674133
61 0.29239386320114136
62 0.2923944592475891
63 0.29239585995674133
64 0.2923958897590637
65 0.2923954725265503
66 0.29239389300346375
67 0.2923930883407593
68 0.29239264130592346
69 0.2923929989337921
70 0.2923937439918518
71 0.2923915982246399
72 0.29239049553871155
73 0.2923905849456787
74 0.29239216446876526
75 0.29239413142204285
76 0.29239219427108765
77 0.2923932671546936
78 0.29239165782928467
79 0.2923935353755951
80 0.2923922538757324
81 0.29239287972450256
82 0.2923920750617981
83 0.29239094257354736
84 0.29239127039909363
85 0.2923917770385742
86 0.29239213466644287
87 0.29239118099212646
88 0.2923899292945862
89 0.29247143864631653
90 0.29247117042541504
91 0.2924695312976837
92 0.2924695611000061
93 0.29246821999549866
94 0.29246845841407776
95 0.29246827960014343
96 0.29247036576271057
97 0.2924678921699524
98 0.2924690842628479
99 0.29240596294403076


==> figures/eval/cos_data/siadv/grad_cd_cos.txt <==
0 -0.003975827246904373
1 -0.2046487182378769
2 -0.24477410316467285
3 -0.24476803839206696
4 -0.24477404356002808
5 -0.24477387964725494
6 -0.2447679489850998
7 -0.24476757645606995
8 -0.24476714432239532
9 -0.24476701021194458
10 -0.2447725385427475
11 -0.24477259814739227
12 -0.24477249383926392
13 -0.24477232992649078
14 -0.24477159976959229
15 -0.24477151036262512
16 -0.2447710633277893
17 -0.24477100372314453
18 -0.2447717934846878
19 -0.24477149546146393
20 -0.24477137625217438
21 -0.24477137625217438
22 -0.24477149546146393
23 -0.24477192759513855
24 -0.2447713166475296
25 -0.24477116763591766
26 -0.24477052688598633
27 -0.24477118253707886
28 -0.24477069079875946
29 -0.24477024376392365
30 -0.24477048218250275
31 -0.24477045238018036
32 -0.24477079510688782
33 -0.2447705715894699
34 -0.24477021396160126
35 -0.24476999044418335
36 -0.24476997554302216
37 -0.24477049708366394
38 -0.24477125704288483
39 -0.24477069079875946
40 -0.24476969242095947
41 -0.24476924538612366
42 -0.2447691559791565
43 -0.24476881325244904
44 -0.24476811289787292
45 -0.24476787447929382
46 -0.244767963886261
47 -0.24476872384548187
48 -0.24476870894432068
49 -0.24476797878742218
50 -0.24476847052574158
51 -0.2447688728570938
52 -0.24476854503154755
53 -0.24476803839206696
54 -0.24476774036884308
55 -0.24476779997348785
56 -0.24476787447929382
57 -0.24476838111877441
58 -0.24476850032806396
59 -0.24476850032806396
60 -0.24476854503154755
61 -0.24476833641529083
62 -0.24476812779903412
63 -0.24476838111877441
64 -0.24476781487464905
65 -0.24476684629917145
66 -0.24476715922355652
67 -0.24476692080497742
68 -0.24476633965969086
69 -0.24476642906665802
70 -0.2447662055492401
71 -0.2447652518749237
72 -0.24476507306098938
73 -0.24476492404937744
74 -0.2447648048400879
75 -0.24476417899131775
76 -0.2447635382413864
77 -0.2447633445262909
78 -0.24476291239261627
79 -0.24476195871829987
80 -0.2447616457939148
81 -0.2447613924741745
82 -0.24476048350334167
83 -0.24476028978824615
84 -0.24476011097431183
85 -0.24475906789302826
86 -0.24475836753845215
87 -0.24475866556167603
88 -0.2447584569454193
89 -0.24475820362567902
90 -0.24475769698619843
91 -0.2447575330734253
92 -0.24475622177124023
93 -0.2447570562362671
94 -0.24475686252117157
95 -0.24475741386413574
96 -0.2447567880153656
97 -0.24475695192813873
98 -0.24475672841072083
99 -0.24475693702697754


==> figures/eval/cos_data/siadv/grad_curv_cos.txt <==
0 0.020271332934498787
1 -0.12432096153497696
2 -0.19888092577457428
3 -0.1988653689622879
4 -0.19849233329296112
5 -0.19850587844848633
6 -0.1985023021697998
7 -0.19850943982601166
8 -0.19886663556098938
9 -0.1988576054573059
10 -0.19884811341762543
11 -0.19883745908737183
12 -0.19882653653621674
13 -0.19882436096668243
14 -0.1988174170255661
15 -0.19882135093212128
16 -0.19881929457187653
17 -0.19880931079387665
18 -0.19881486892700195
19 -0.19880487024784088
20 -0.19880616664886475
21 -0.19879186153411865
22 -0.19878223538398743
23 -0.19878338277339935
24 -0.19895154237747192
25 -0.19893203675746918
26 -0.19892741739749908
27 -0.19892765581607819
28 -0.19891725480556488
29 -0.19891300797462463
30 -0.19890834391117096
31 -0.19890286028385162
32 -0.19882799685001373
33 -0.19883207976818085
34 -0.1988283097743988
35 -0.1988905966281891
36 -0.19883421063423157
37 -0.19884845614433289
38 -0.1988629698753357
39 -0.19886475801467896
40 -0.1988624483346939
41 -0.19884474575519562
42 -0.19883635640144348
43 -0.19884945452213287
44 -0.1988392174243927
45 -0.19882522523403168
46 -0.19884102046489716
47 -0.19891931116580963
48 -0.19893570244312286
49 -0.19892336428165436
50 -0.19892655313014984
51 -0.19894002377986908
52 -0.19895802438259125
53 -0.19896230101585388
54 -0.19895394146442413
55 -0.198942631483078
56 -0.19894284009933472
57 -0.19892805814743042
58 -0.198916494846344
59 -0.19889619946479797
60 -0.19890546798706055
61 -0.19891008734703064
62 -0.19889488816261292
63 -0.19889859855175018
64 -0.19888430833816528
65 -0.1988697499036789
66 -0.19887423515319824
67 -0.19887883961200714
68 -0.19886811077594757
69 -0.19886718690395355
70 -0.19884802401065826
71 -0.1988336443901062
72 -0.1988491714000702
73 -0.19886812567710876
74 -0.19885826110839844
75 -0.19884972274303436
76 -0.19884034991264343
77 -0.1988336145877838
78 -0.19882452487945557
79 -0.19881322979927063
80 -0.19881927967071533
81 -0.19882351160049438
82 -0.19883164763450623
83 -0.19883063435554504
84 -0.19881124794483185
85 -0.1988113969564438
86 -0.19880065321922302
87 -0.1987866908311844
88 -0.19877713918685913
89 -0.19855999946594238
90 -0.19856075942516327
91 -0.19856569170951843
92 -0.1985464096069336
93 -0.19854946434497833
94 -0.19853895902633667
95 -0.19854643940925598
96 -0.19855286180973053
97 -0.19855055212974548
98 -0.19853074848651886
99 -0.19848006963729858


==> figures/eval/cos_data/siadv/grad_hd_cos.txt <==
0 0.0
1 -0.250463604927063
2 -0.20534063875675201
3 -0.20533382892608643
4 -0.20534072816371918
5 -0.2053406685590744
6 -0.20533384382724762
7 -0.2053339034318924
8 -0.20533384382724762
9 -0.20533384382724762
10 -0.20534077286720276
11 -0.20534053444862366
12 -0.20534057915210724
13 -0.20534059405326843
14 -0.2053406685590744
15 -0.2053406983613968
16 -0.2053406834602356
17 -0.20534074306488037
18 -0.20534081757068634
19 -0.20534081757068634
20 -0.2053406834602356
21 -0.20534077286720276
22 -0.2053406685590744
23 -0.20534062385559082
24 -0.2053406983613968
25 -0.2053406834602356
26 -0.20534054934978485
27 -0.20534060895442963
28 -0.20534054934978485
29 -0.20534063875675201
30 -0.20534060895442963
31 -0.20534056425094604
32 -0.20534051954746246
33 -0.20534047484397888
34 -0.20534050464630127
35 -0.20534056425094604
36 -0.2053406536579132
37 -0.20534060895442963
38 -0.20534059405326843
39 -0.20534048974514008
40 -0.20534051954746246
41 -0.20534056425094604
42 -0.2053406685590744
43 -0.2053406685590744
44 -0.2053406685590744
45 -0.20534077286720276
46 -0.20534078776836395
47 -0.20534078776836395
48 -0.20534072816371918
49 -0.2053406536579132
50 -0.20534063875675201
51 -0.20534063875675201
52 -0.20534071326255798
53 -0.20534062385559082
54 -0.20534072816371918
55 -0.2053406834602356
56 -0.20534077286720276
57 -0.2053406536579132
58 -0.20534060895442963
59 -0.20534051954746246
60 -0.2053404301404953
61 -0.20534047484397888
62 -0.20534053444862366
63 -0.20534062385559082
64 -0.20534062385559082
65 -0.20534060895442963
66 -0.20534053444862366
67 -0.20534054934978485
68 -0.20534050464630127
69 -0.2053404152393341
70 -0.20534037053585052
71 -0.20534031093120575
72 -0.20534028112888336
73 -0.20534029603004456
74 -0.20534023642539978
75 -0.20534023642539978
76 -0.2053402066230774
77 -0.205340176820755
78 -0.20534025132656097
79 -0.2053402066230774
80 -0.20534028112888336
81 -0.20534026622772217
82 -0.20534034073352814
83 -0.20534028112888336
84 -0.20534023642539978
85 -0.20534011721611023
86 -0.20534032583236694
87 -0.2053404003381729
88 -0.20534057915210724
89 -0.20534050464630127
90 -0.2053404301404953
91 -0.20534051954746246
92 -0.20534051954746246
93 -0.20534059405326843
94 -0.20534047484397888
95 -0.2053404003381729
96 -0.2053404450416565
97 -0.20534048974514008
98 -0.20534056425094604
99 -0.2053406834602356


==> figures/eval/cos_data/siadv/grad_l2_cos.txt <==
0 0.9999997615814209
1 0.9898516535758972
2 0.9931371212005615
3 0.9931376576423645
4 0.9931371212005615
5 0.9931372404098511
6 0.9931376576423645
7 0.993137538433075
8 0.993137538433075
9 0.993137538433075
10 0.9931371212005615
11 0.9931371212005615
12 0.9931371212005615
13 0.993137001991272
14 0.9931369423866272
15 0.9931369423866272
16 0.993137001991272
17 0.9931370615959167
18 0.9931371212005615
19 0.9931369423866272
20 0.9931371212005615
21 0.9931369423866272
22 0.9931369423866272
23 0.9931370615959167
24 0.9931370615959167
25 0.9931370615959167
26 0.9931370615959167
27 0.9931370615959167
28 0.9931370615959167
29 0.9931370615959167
30 0.9931370615959167
31 0.9931369423866272
32 0.9931370615959167
33 0.9931370615959167
34 0.9931370615959167
35 0.9931368827819824
36 0.9931369423866272
37 0.9931369423866272
38 0.9931370615959167
39 0.9931369423866272
40 0.9931370615959167
41 0.9931369423866272
42 0.9931369423866272
43 0.9931368231773376
44 0.9931369423866272
45 0.9931369423866272
46 0.9931369423866272
47 0.9931369423866272
48 0.9931369423866272
49 0.9931369423866272
50 0.9931368231773376
51 0.9931369423866272
52 0.9931369423866272
53 0.9931368827819824
54 0.9931368231773376
55 0.9931368827819824
56 0.9931368231773376
57 0.9931369423866272
58 0.9931369423866272
59 0.9931368231773376
60 0.9931368231773376
61 0.9931369423866272
62 0.9931369423866272
63 0.9931369423866272
64 0.9931368231773376
65 0.9931368231773376
66 0.9931369423866272
67 0.9931368231773376
68 0.9931368231773376
69 0.9931368231773376
70 0.9931368231773376
71 0.9931367635726929
72 0.9931366443634033
73 0.9931366443634033
74 0.9931367635726929
75 0.9931367635726929
76 0.9931366443634033
77 0.9931367635726929
78 0.9931367635726929
79 0.9931365251541138
80 0.9931366443634033
81 0.9931366443634033
82 0.9931366443634033
83 0.9931365847587585
84 0.9931366443634033
85 0.9931365251541138
86 0.9931364059448242
87 0.9931364059448242
88 0.9931365251541138
89 0.9931365251541138
90 0.9931364059448242
91 0.9931364059448242
92 0.9931364059448242
93 0.9931364059448242
94 0.9931365251541138
95 0.9931364059448242
96 0.9931364059448242
97 0.9931364059448242
98 0.993136465549469
99 0.9931362867355347


==> figures/eval/cos_data/siadv/hd_cd_cos.txt <==
0 0.027824431657791138
1 0.3409087359905243
2 0.2575291693210602
3 0.2575288712978363
4 0.2575289011001587
5 0.25752881169319153
6 0.2575285732746124
7 0.25752854347229004
8 0.2575283646583557
9 0.257528156042099
10 0.257528156042099
11 0.2575283348560333
12 0.2575279772281647
13 0.25752755999565125
14 0.25752681493759155
15 0.2575261890888214
16 0.25752606987953186
17 0.25752586126327515
18 0.2575263977050781
19 0.257525771856308
20 0.25752609968185425
21 0.25752565264701843
22 0.2575254738330841
23 0.2575260400772095
24 0.25752580165863037
25 0.25752559304237366
26 0.25752517580986023
27 0.2575255334377289
28 0.25752490758895874
29 0.257524698972702
30 0.2575249671936035
31 0.2575250267982483
32 0.25752508640289307
33 0.25752517580986023
34 0.2575244605541229
35 0.2575239837169647
36 0.2575240433216095
37 0.2575243413448334
38 0.25752487778663635
39 0.2575249671936035
40 0.2575242817401886
41 0.2575235068798065
42 0.25752294063568115
43 0.25752314925193787
44 0.25752291083335876
45 0.2575230300426483
46 0.2575230300426483
47 0.25752386450767517
48 0.2575240135192871
49 0.2575237452983856
50 0.2575242519378662
51 0.2575248181819916
52 0.25752440094947815
53 0.25752440094947815
54 0.25752413272857666
55 0.2575241029262543
56 0.25752368569374084
57 0.2575241029262543
58 0.2575242519378662
59 0.2575242519378662
60 0.2575242221355438
61 0.25752413272857666
62 0.25752365589141846
63 0.25752395391464233
64 0.2575235664844513
65 0.257522851228714
66 0.2575228810310364
67 0.25752225518226624
68 0.25752171874046326
69 0.2575216591358185
70 0.2575213611125946
71 0.25752055644989014
72 0.2575207054615021
73 0.257520467042923
74 0.25752052664756775
75 0.25751981139183044
76 0.25751981139183044
77 0.2575191259384155
78 0.2575188875198364
79 0.25751838088035583
80 0.25751808285713196
81 0.2575177550315857
82 0.2575172781944275
83 0.25751742720603943
84 0.2575172483921051
85 0.2575169503688812
86 0.2575162351131439
87 0.25751569867134094
88 0.2575155198574066
89 0.2575151026248932
90 0.25751444697380066
91 0.2575143575668335
92 0.25751349329948425
93 0.25751423835754395
94 0.2575140595436096
95 0.25751468539237976
96 0.25751420855522156
97 0.25751441717147827
98 0.2575138509273529
99 0.25751402974128723


==> figures/eval/cos_data/siadv/hd_curv_cos.txt <==
0 0.043921809643507004
1 0.11464457213878632
2 0.0251197200268507
3 0.02511955238878727
4 0.025152578949928284
5 0.025152672082185745
6 0.025152718648314476
7 0.025152727961540222
8 0.02511967346072197
9 0.02511976845562458
10 0.025119656696915627
11 0.025119658559560776
12 0.025119494646787643
13 0.025119544938206673
14 0.0251196026802063
15 0.025119533762335777
16 0.025119498372077942
17 0.025119101628661156
18 0.025119034573435783
19 0.025118840858340263
20 0.025118976831436157
21 0.025118859484791756
22 0.02511892467737198
23 0.02511896751821041
24 0.025110263377428055
25 0.02510998584330082
26 0.025110088288784027
27 0.02511008270084858
28 0.02510981075465679
29 0.02510984055697918
30 0.025109656155109406
31 0.02510947920382023
32 0.02510414645075798
33 0.025104116648435593
34 0.025104239583015442
35 0.02510916069149971
36 0.025103945285081863
37 0.02510424144566059
38 0.025104328989982605
39 0.025104496628046036
40 0.02510451339185238
41 0.02510433830320835
42 0.02510412596166134
43 0.0251042190939188
44 0.025104086846113205
45 0.025104166939854622
46 0.025104284286499023
47 0.025109680369496346
48 0.02510974369943142
49 0.025109851732850075
50 0.025109674781560898
51 0.025109780952334404
52 0.02511001192033291
53 0.025110213086009026
54 0.025109978392720222
55 0.02511002868413925
56 0.02510996162891388
57 0.025109726935625076
58 0.025109712034463882
59 0.02510962262749672
60 0.02510962262749672
61 0.025109652429819107
62 0.025109434500336647
63 0.025109417736530304
64 0.025109225884079933
65 0.02510889247059822
66 0.02510901354253292
67 0.025108831003308296
68 0.02510877698659897
69 0.025109175592660904
70 0.025109048932790756
71 0.025108810514211655
72 0.025108983740210533
73 0.025109058246016502
74 0.02510914020240307
75 0.02510901354253292
76 0.02510877698659897
77 0.025108734145760536
78 0.025108415633440018
79 0.025108203291893005
80 0.02510828897356987
81 0.025108417496085167
82 0.0251084566116333
83 0.025108499452471733
84 0.025108233094215393
85 0.02510829269886017
86 0.02510804310441017
87 0.02510789781808853
88 0.025107678025960922
89 0.025112953037023544
90 0.025112908333539963
91 0.025113124400377274
92 0.025112831965088844
93 0.025112520903348923
94 0.02511250041425228
95 0.025112707167863846
96 0.025112736970186234
97 0.025112764909863472
98 0.02511264942586422
99 0.025107067078351974


==> figures/eval/cos_data/siadv/l2_cd_cos.txt <==
0 -0.0033551205415278673
1 -0.08129215985536575
2 -0.15935905277729034
3 -0.15935561060905457
4 -0.159358948469162
5 -0.1593586653470993
6 -0.15935547649860382
7 -0.15935491025447845
8 -0.1593542993068695
9 -0.15935416519641876
10 -0.15935687720775604
11 -0.15935689210891724
12 -0.15935666859149933
13 -0.15935635566711426
14 -0.15935532748699188
15 -0.1593550443649292
16 -0.15935446321964264
17 -0.15935446321964264
18 -0.1593555361032486
19 -0.15935499966144562
20 -0.15935492515563965
21 -0.1593548059463501
22 -0.15935498476028442
23 -0.15935568511486053
24 -0.15935485064983368
25 -0.15935465693473816
26 -0.15935365855693817
27 -0.15935462713241577
28 -0.1593538224697113
29 -0.1593531370162964
30 -0.15935350954532623
31 -0.15935350954532623
32 -0.15935391187667847
33 -0.15935367345809937
34 -0.1593530774116516
35 -0.15935266017913818
36 -0.15935258567333221
37 -0.15935330092906952
38 -0.15935444831848145
39 -0.1593536138534546
40 -0.15935224294662476
41 -0.15935160219669342
42 -0.15935128927230835
43 -0.15935105085372925
44 -0.1593499779701233
45 -0.15934975445270538
46 -0.15934988856315613
47 -0.15935099124908447
48 -0.15935109555721283
49 -0.15935002267360687
50 -0.15935078263282776
51 -0.15935149788856506
52 -0.15935097634792328
53 -0.1593502163887024
54 -0.1593499332666397
55 -0.15934988856315613
56 -0.15935000777244568
57 -0.1593506932258606
58 -0.15935084223747253
59 -0.1593506932258606
60 -0.15935072302818298
61 -0.15935039520263672
62 -0.15935009717941284
63 -0.15935052931308746
64 -0.15934976935386658
65 -0.15934832394123077
66 -0.15934871137142181
67 -0.15934830904006958
68 -0.15934747457504272
69 -0.15934757888317108
70 -0.15934714674949646
71 -0.15934573113918304
72 -0.15934538841247559
73 -0.15934526920318604
74 -0.15934506058692932
75 -0.15934409201145172
76 -0.15934328734874725
77 -0.1593429148197174
78 -0.1593424528837204
79 -0.1593410074710846
80 -0.15934057533740997
81 -0.15934015810489655
82 -0.15933892130851746
83 -0.15933872759342194
84 -0.15933844447135925
85 -0.15933701395988464
86 -0.15933600068092346
87 -0.15933646261692047
88 -0.15933598577976227
89 -0.15933561325073242
90 -0.15933483839035034
91 -0.15933455526828766
92 -0.1593327522277832
93 -0.15933392941951752
94 -0.15933369100093842
95 -0.15933451056480408
96 -0.15933366119861603
97 -0.15933392941951752
98 -0.1593335121870041
99 -0.15933388471603394


==> figures/eval/cos_data/siadv/l2_curv_cos.txt <==
0 0.020415516570210457
1 -0.07138015329837799
2 -0.17228059470653534
3 -0.17226573824882507
4 -0.17183521389961243
5 -0.17184945940971375
6 -0.17184673249721527
7 -0.17185434699058533
8 -0.17226728796958923
9 -0.1722579002380371
10 -0.17224693298339844
11 -0.17223618924617767
12 -0.1722252070903778
13 -0.17222288250923157
14 -0.17221543192863464
15 -0.17221954464912415
16 -0.17221733927726746
17 -0.17220689356327057
18 -0.17221294343471527
19 -0.17220275104045868
20 -0.17220397293567657
21 -0.17218922078609467
22 -0.17217980325222015
23 -0.17218071222305298
24 -0.1723603755235672
25 -0.17234084010124207
26 -0.17233632504940033
27 -0.17233629524707794
28 -0.1723257303237915
29 -0.17232125997543335
30 -0.17231625318527222
31 -0.17231068015098572
32 -0.172241672873497
33 -0.17224623262882233
34 -0.1722419708967209
35 -0.1722986400127411
36 -0.1722479611635208
37 -0.1722622960805893
38 -0.1722768396139145
39 -0.1722785085439682
40 -0.17227581143379211
41 -0.17225761711597443
42 -0.17224912345409393
43 -0.17226259410381317
44 -0.17225158214569092
45 -0.17223773896694183
46 -0.17225371301174164
47 -0.1723264902830124
48 -0.17234304547309875
49 -0.1723301261663437
50 -0.17233359813690186
51 -0.17234757542610168
52 -0.17236599326133728
53 -0.1723702996969223
54 -0.17236176133155823
55 -0.17235031723976135
56 -0.17235079407691956
57 -0.17233571410179138
58 -0.17232392728328705
59 -0.1723031848669052
60 -0.17231284081935883
61 -0.17231778800487518
62 -0.17230205237865448
63 -0.17230582237243652
64 -0.17229123413562775
65 -0.17227648198604584
66 -0.17228153347969055
67 -0.17228613793849945
68 -0.1722753793001175
69 -0.1722744256258011
70 -0.17225465178489685
71 -0.17224012315273285
72 -0.1722559630870819
73 -0.17227517068386078
74 -0.17226476967334747
75 -0.172255739569664
76 -0.17224648594856262
77 -0.1722397357225418
78 -0.17223063111305237
79 -0.1722189337015152
80 -0.17222556471824646
81 -0.17222960293293
82 -0.1722378432750702
83 -0.17223680019378662
84 -0.17221690714359283
85 -0.17221713066101074
86 -0.17220623791217804
87 -0.1721920669078827
88 -0.17218245565891266
89 -0.1719542145729065
90 -0.1719551980495453
91 -0.1719602644443512
92 -0.17194047570228577
93 -0.17194409668445587
94 -0.17193329334259033
95 -0.17194125056266785
96 -0.1719476729631424
97 -0.17194576561450958
98 -0.1719253808259964
99 -0.17188052833080292


==> figures/eval/cos_data/siadv/l2_hd_cos.txt <==
0 0.00033126422204077244
1 -0.20849590003490448
2 -0.18144045770168304
3 -0.18143439292907715
4 -0.1814405769109726
5 -0.18144051730632782
6 -0.18143442273139954
7 -0.18143443763256073
8 -0.18143431842327118
9 -0.18143437802791595
10 -0.181440532207489
11 -0.1814403086900711
12 -0.18144036829471588
13 -0.18144039809703827
14 -0.18144042789936066
15 -0.18144051730632782
16 -0.18144044280052185
17 -0.1814405769109726
18 -0.18144069612026215
19 -0.18144068121910095
20 -0.181440532207489
21 -0.18144063651561737
22 -0.1814405471086502
23 -0.181440532207489
24 -0.1814405620098114
25 -0.1814405620098114
26 -0.18144038319587708
27 -0.18144048750400543
28 -0.18144045770168304
29 -0.18144047260284424
30 -0.18144045770168304
31 -0.18144041299819946
32 -0.1814403533935547
33 -0.1814402937889099
34 -0.1814403533935547
35 -0.18144044280052185
36 -0.18144050240516663
37 -0.18144051730632782
38 -0.18144051730632782
39 -0.1814403533935547
40 -0.1814403533935547
41 -0.18144042789936066
42 -0.18144051730632782
43 -0.181440532207489
44 -0.18144045770168304
45 -0.181440532207489
46 -0.1814405620098114
47 -0.1814405620098114
48 -0.18144047260284424
49 -0.18144036829471588
50 -0.18144036829471588
51 -0.18144036829471588
52 -0.18144044280052185
53 -0.1814402937889099
54 -0.18144042789936066
55 -0.1814403384923935
56 -0.18144048750400543
57 -0.18144038319587708
58 -0.1814403384923935
59 -0.18144023418426514
60 -0.18144014477729797
61 -0.18144015967845917
62 -0.1814402937889099
63 -0.18144036829471588
64 -0.18144038319587708
65 -0.1814403086900711
66 -0.18144021928310394
67 -0.18144027888774872
68 -0.18144024908542633
69 -0.18144017457962036
70 -0.18144012987613678
71 -0.18144002556800842
72 -0.18143992125988007
73 -0.18144001066684723
74 -0.18143992125988007
75 -0.18143989145755768
76 -0.1814398169517517
77 -0.1814398169517517
78 -0.18143992125988007
79 -0.18143978714942932
80 -0.1814398616552353
81 -0.18143987655639648
82 -0.1814398467540741
83 -0.18143980205059052
84 -0.18143975734710693
85 -0.1814395636320114
86 -0.18143974244594574
87 -0.18143995106220245
88 -0.1814401000738144
89 -0.18144004046916962
90 -0.18143998086452484
91 -0.18144001066684723
92 -0.1814400553703308
93 -0.1814401000738144
94 -0.18143998086452484
95 -0.18143989145755768
96 -0.18143990635871887
97 -0.18143999576568604
98 -0.1814400553703308
99 -0.18144020438194275


==> figures/eval/defense/cd/bp3_con_dupnet.txt <==
1.6368430916235965e-11 0.0
1.4986171663622372e-06 0.010718113612004287
1.5182626157184131e-05 0.021436227224008574
2.1059218852315098e-05 0.03215434083601286
2.3755252186674625e-05 0.04287245444801715
3.0212760975700803e-05 0.05359056806002144
3.9141130400821567e-05 0.06430868167202572
4.441598866833374e-05 0.07502679528403002
5.2929313824279234e-05 0.0857449088960343
5.813447933178395e-05 0.09646302250803858
6.277642387431115e-05 0.10718113612004287
6.558955647051334e-05 0.11789924973204716
6.970659160288051e-05 0.12861736334405144
7.368669321294874e-05 0.13933547695605572
8.231676474679261e-05 0.15005359056806003
8.674134005559608e-05 0.1607717041800643
9.131801198236644e-05 0.1714898177920686
9.761638648342341e-05 0.18220793140407288
0.00010030934208771214 0.19292604501607716
0.00010356414713896811 0.20364415862808147
0.0001057608678820543 0.21436227224008575
0.00011183840979356319 0.22508038585209003
0.00011579863348742947 0.2357984994640943
0.00012239176430739462 0.2465166130760986
0.0001247874170076102 0.2572347266881029
0.00012861477443948388 0.2679528403001072
0.0001336488057859242 0.27867095391211144
0.00013785292685497552 0.28938906752411575
0.0001452039577998221 0.30010718113612006
0.00015161123883444816 0.3108252947481243
0.00015517906285822392 0.3215434083601286
0.0001646425953367725 0.3322615219721329
0.00016920233611017466 0.3429796355841372
0.00017228556680493057 0.3536977491961415
0.00018173421267420053 0.36441586280814575
0.00018899896531365812 0.37513397642015006
0.00019905425142496824 0.3858520900321543
0.00021013877994846553 0.3965702036441586
0.00021925722830928862 0.40728831725616294
0.00023278490698430687 0.4180064308681672
0.00023968314053490758 0.4287245444801715
0.0002518922556191683 0.43944265809217575
0.0002608507056720555 0.45016077170418006
0.0002787827397696674 0.4608788853161844
0.00028886282234452665 0.4715969989281886
0.00030106300255283713 0.48231511254019294
0.00031137949554249644 0.4930332261521972
0.00032675109105184674 0.5037513397642015
0.00033653387799859047 0.5144694533762058
0.0003465388435870409 0.5251875669882101
0.00036104171886108816 0.5359056806002144
0.0003757449158001691 0.5466237942122186
0.00039197824662551284 0.5573419078242229
0.0004056256730109453 0.5680600214362272
0.00043234764598309994 0.5787781350482315
0.00044900045031681657 0.5894962486602358
0.00047050631837919354 0.6002143622722401
0.000506904034409672 0.6109324758842444
0.0005294387228786945 0.6216505894962486
0.0005552495131269097 0.632368703108253
0.0005839169607497752 0.6430868167202572
0.0006193922599777579 0.6538049303322615
0.0006535963038913906 0.6645230439442658
0.0006988990353420377 0.6752411575562701
0.0007502680527977645 0.6859592711682744
0.0007995447376742959 0.6966773847802786
0.0008731121197342873 0.707395498392283
0.000996990129351616 0.7181136120042872
0.0010908134281635284 0.7288317256162915
0.0013839869061484933 0.7395498392282959
0.0025181476958096027 0.7438370846730975


==> figures/eval/defense/cd/bp3_con_sor.txt <==
1.0085083879118883e-08 0.0
4.984663348750473e-08 0.010718113612004287
5.360953991839779e-07 0.021436227224008574
1.9529200017132098e-06 0.03215434083601286
8.026851901377086e-06 0.04287245444801715
1.3554448742070235e-05 0.05359056806002144
2.0020694137201644e-05 0.06430868167202572
2.3511987819802016e-05 0.07502679528403002
2.5735000235727057e-05 0.0857449088960343
2.9116341465851292e-05 0.09646302250803858
3.0320730729727075e-05 0.10718113612004287
3.201172876288183e-05 0.11789924973204716
3.390979691175744e-05 0.12861736334405144
3.6835121136391535e-05 0.13933547695605572
3.945695425500162e-05 0.15005359056806003
4.080669168615714e-05 0.1607717041800643
4.233197614667006e-05 0.1714898177920686
4.3802552681881934e-05 0.18220793140407288
4.55640401924029e-05 0.19292604501607716
4.826528311241418e-05 0.20364415862808147
5.08577904838603e-05 0.21436227224008575
5.235899516264908e-05 0.22508038585209003
5.387522833188996e-05 0.2357984994640943
5.6011245760601014e-05 0.2465166130760986
5.759545820183121e-05 0.2572347266881029
6.046513590263203e-05 0.2679528403001072
6.195800233399495e-05 0.27867095391211144
6.380367267411202e-05 0.28938906752411575
6.666967237833887e-05 0.30010718113612006
6.876923725940287e-05 0.3108252947481243
7.021756027825177e-05 0.3215434083601286
7.113434548955411e-05 0.3322615219721329
7.291982183232903e-05 0.3429796355841372
7.479393389075994e-05 0.3536977491961415
7.739124703221023e-05 0.36441586280814575
7.879183249315247e-05 0.37513397642015006
8.2592639955692e-05 0.3858520900321543
8.44365858938545e-05 0.3965702036441586
8.661432366352528e-05 0.40728831725616294
8.804466051515192e-05 0.4180064308681672
8.951065683504567e-05 0.4287245444801715
9.283492545364425e-05 0.43944265809217575
9.617161413189024e-05 0.45016077170418006
9.996914013754576e-05 0.4608788853161844
0.00010334118269383907 0.4715969989281886
0.00010672290954971686 0.48231511254019294
0.0001094719409593381 0.4930332261521972
0.0001134270933107473 0.5037513397642015
0.00011557403195183724 0.5144694533762058
0.00011877311044372618 0.5251875669882101
0.00012140473700128496 0.5359056806002144
0.0001257698459085077 0.5466237942122186
0.00012867484474554658 0.5573419078242229
0.0001353525003651157 0.5680600214362272
0.00013833845150656998 0.5787781350482315
0.00014089967589825392 0.5894962486602358
0.00014688828377984464 0.6002143622722401
0.0001505096588516608 0.6109324758842444
0.00015367391461040825 0.6216505894962486
0.00015785412688273937 0.632368703108253
0.00016152512398548424 0.6430868167202572
0.00017047193250618875 0.6538049303322615
0.00017502755508758128 0.6645230439442658
0.00018189298862125725 0.6752411575562701
0.00018684410315472633 0.6859592711682744
0.00019402592442929745 0.6966773847802786
0.00020221673185005784 0.707395498392283
0.00020557758398354053 0.7181136120042872
0.00021502103481907398 0.7288317256162915
0.00022284893202595413 0.7395498392282959
0.00023462239187210798 0.7502679528403001
0.00024441105779260397 0.7609860664523044
0.00025175174232572317 0.7717041800643086
0.00025844245101325214 0.782422293676313
0.00027298188069835305 0.7931404072883173
0.0002854586055036634 0.8038585209003215
0.00029812927823513746 0.8145766345123259
0.000310691335471347 0.8252947481243301
0.0003273184411227703 0.8360128617363344
0.00033667488605715334 0.8467309753483387
0.00034291541669517756 0.857449088960343
0.00035818334436044097 0.8681672025723473
0.0003752316697500646 0.8788853161843515
0.00038553201011382043 0.8896034297963559
0.0004164882411714643 0.9003215434083601
0.00043240361264906824 0.9110396570203644
0.0004576997016556561 0.9217577706323687
0.0004992863396182656 0.932475884244373
0.000537123647518456 0.9431939978563773
0.0005737509927712381 0.9539121114683816
0.0006686365231871605 0.9646302250803859
0.0007272596703842282 0.9753483386923901
0.000795770320110023 0.9860664523043944
0.0009779322426766157 0.9967845659163987
0.0016678683459758759 1.0032154340836013


==> figures/eval/defense/cd/bp3_con_srs.txt <==
3.712547977374747e-11 0.0
7.012945388851222e-06 0.010718113612004287
1.1937458111788146e-05 0.021436227224008574
1.951926424226258e-05 0.03215434083601286
2.6140842237509787e-05 0.04287245444801715
3.807446046266705e-05 0.05359056806002144
5.15046194777824e-05 0.06430868167202572
6.0143582231830806e-05 0.07502679528403002
6.522196053992957e-05 0.0857449088960343
7.065819227136672e-05 0.09646302250803858
7.940211071399972e-05 0.10718113612004287
8.936361700762063e-05 0.11789924973204716
0.0001010867563309148 0.12861736334405144
0.00011779581836890429 0.13933547695605572
0.00012950925156474113 0.15005359056806003
0.0001451309071853757 0.1607717041800643
0.0001690513890935108 0.1714898177920686
0.00018170266412198544 0.18220793140407288
0.00019030766270589083 0.19292604501607716
0.00020960241090506315 0.20364415862808147
0.0002393057511653751 0.21436227224008575
0.00027001777198165655 0.22508038585209003
0.00029403591179288924 0.2357984994640943
0.0003084031050093472 0.2465166130760986
0.0003282531106378883 0.2572347266881029
0.0003513422852847725 0.2679528403001072
0.0003867608029395342 0.27867095391211144
0.00040322254062630236 0.28938906752411575
0.00043818095582537353 0.30010718113612006
0.0004900216008536518 0.3108252947481243
0.0005198384169489145 0.3215434083601286
0.000658613455016166 0.3322615219721329
0.000846419483423233 0.3429796355841372
0.0013378264848142862 0.3504823151125402


==> figures/eval/defense/cd/si_adv_dupnet.txt <==
8.041980276152216e-12 0.0
8.221541065722704e-05 0.010718113612004287
0.0001165148860309273 0.021436227224008574
0.00018578376329969615 0.03215434083601286
0.00022575550246983767 0.04287245444801715
0.0002606021298561245 0.05359056806002144
0.00027938574203290045 0.06430868167202572
0.00029713273397646844 0.07502679528403002
0.0003205750253982842 0.0857449088960343
0.0003351123887114227 0.09646302250803858
0.0003546207444742322 0.10718113612004287
0.00038423400837928057 0.11789924973204716
0.0003932221734430641 0.12861736334405144
0.0004074345633853227 0.13933547695605572
0.00041916107875294983 0.15005359056806003
0.00042847415897995234 0.1607717041800643
0.00043934796121902764 0.1714898177920686
0.0004568996373564005 0.18220793140407288
0.0004672994837164879 0.19292604501607716
0.00048522971337661147 0.20364415862808147
0.0005005913553759456 0.21436227224008575
0.000512567930854857 0.22508038585209003
0.0005251062684692442 0.2357984994640943
0.0005366131663322449 0.2465166130760986
0.0005640393355861306 0.2572347266881029
0.0005744115333072841 0.2679528403001072
0.000590390176512301 0.27867095391211144
0.0006011275108903646 0.28938906752411575
0.0006135060684755445 0.30010718113612006
0.0006366450688801706 0.3108252947481243
0.0006498900474980474 0.3215434083601286
0.0006636856705881655 0.3322615219721329
0.0006866445182822645 0.3429796355841372
0.0007021449855528772 0.3536977491961415
0.0007145953131839633 0.36441586280814575
0.0007269502384588122 0.37513397642015006
0.0007394850254058838 0.3858520900321543
0.0007523029926232994 0.3965702036441586
0.0007659316761419177 0.40728831725616294
0.0007818909944035113 0.4180064308681672
0.0007939890492707491 0.4287245444801715
0.0008125086897052824 0.43944265809217575
0.0008235154673457146 0.45016077170418006
0.0008371480507776141 0.4608788853161844
0.0008550687925890088 0.4715969989281886
0.0008781679207459092 0.48231511254019294
0.0008900838438421488 0.4930332261521972
0.0009016713593155146 0.5037513397642015
0.0009237685007974505 0.5144694533762058
0.0009410593775101006 0.5251875669882101
0.0009653173037804663 0.5359056806002144
0.0009779696119949222 0.5466237942122186
0.0009923328179866076 0.5573419078242229
0.0010058798361569643 0.5680600214362272
0.001025299890898168 0.5787781350482315
0.0010350747033953667 0.5894962486602358
0.0010493550216779113 0.6002143622722401
0.0010650327894836664 0.6109324758842444
0.0010785255581140518 0.6216505894962486
0.0010968432761728764 0.632368703108253
0.0011269485112279654 0.6430868167202572
0.0011491405311971903 0.6538049303322615
0.0011734487488865852 0.6645230439442658
0.0012083222391083837 0.6752411575562701
0.0012266861740499735 0.6859592711682744
0.0012519871816039085 0.6966773847802786
0.0012820514384657145 0.707395498392283
0.0013034939765930176 0.7181136120042872
0.0013284735614433885 0.7288317256162915
0.0013590799644589424 0.7395498392282959
0.0014016698114573956 0.7502679528403001
0.0014324244111776352 0.7609860664523044
0.0014843547251075506 0.7717041800643086
0.0015082935569807887 0.782422293676313
0.0015561538748443127 0.7931404072883173
0.0016042952192947268 0.8038585209003215
0.0016615374479442835 0.8145766345123259
0.0017276476137340069 0.8252947481243301
0.0018029097700491548 0.8360128617363344
0.0019135390175506473 0.8467309753483387
0.002036473248153925 0.857449088960343
0.0022802497260272503 0.8681672025723473
0.0029964856803417206 0.8788853161843515


==> figures/eval/defense/cd/si_adv_sor.txt <==
3.265933264628984e-05 0.0
6.480320007540286e-05 0.010718113612004287
8.145297033479437e-05 0.021436227224008574
9.508816583547741e-05 0.03215434083601286
0.00011446316784713417 0.04287245444801715
0.00014354981249198318 0.05359056806002144
0.00016966000839602202 0.06430868167202572
0.00018041220027953386 0.07502679528403002
0.00018859771080315113 0.0857449088960343
0.00020456715719774365 0.09646302250803858
0.00021429602929856628 0.10718113612004287
0.00022708528558723629 0.11789924973204716
0.00023803600925020874 0.12861736334405144
0.0002502984425518662 0.13933547695605572
0.00026102320407517254 0.15005359056806003
0.0002708130341488868 0.1607717041800643
0.00027842336567118764 0.1714898177920686
0.0002960342389997095 0.18220793140407288
0.00030816192156635225 0.19292604501607716
0.0003147503884974867 0.20364415862808147
0.0003235817712265998 0.21436227224008575
0.0003285574493929744 0.22508038585209003
0.00033564609475433826 0.2357984994640943
0.0003452096716500819 0.2465166130760986
0.0003603938384912908 0.2572347266881029
0.00036536133848130703 0.2679528403001072
0.00037083326606079936 0.27867095391211144
0.00037610167055390775 0.28938906752411575
0.0003858174604829401 0.30010718113612006
0.0003930932143703103 0.3108252947481243
0.00039747098344378173 0.3215434083601286
0.0004117497301194817 0.3322615219721329
0.0004235830856487155 0.3429796355841372
0.0004375060088932514 0.3536977491961415
0.0004556079802569002 0.36441586280814575
0.0004668052133638412 0.37513397642015006
0.000478445494081825 0.3858520900321543
0.0004889211268164217 0.3965702036441586
0.0004963362007401884 0.40728831725616294
0.0005116298561915755 0.4180064308681672
0.0005242513725534081 0.4287245444801715
0.0005460496759042144 0.43944265809217575
0.0005569683853536844 0.45016077170418006
0.0005712176207453012 0.4608788853161844
0.0005820741644129157 0.4715969989281886
0.0005924549768678844 0.48231511254019294
0.0006098485318943858 0.4930332261521972
0.0006245684344321489 0.5037513397642015
0.0006365224253386259 0.5144694533762058
0.000647135719191283 0.5251875669882101
0.0006581475026905537 0.5359056806002144
0.0006702400278300047 0.5466237942122186
0.0006776931695640087 0.5573419078242229
0.0006935232668183744 0.5680600214362272
0.0007075184257701039 0.5787781350482315
0.00071582046803087 0.5894962486602358
0.0007437985041178763 0.6002143622722401
0.0007574678165838122 0.6109324758842444
0.0007687433972023427 0.6216505894962486
0.0007813964039087296 0.632368703108253
0.0007926305406726897 0.6430868167202572
0.0008118313853628933 0.6538049303322615
0.0008285591611638665 0.6645230439442658
0.0008452581241726875 0.6752411575562701
0.0008666404755786061 0.6859592711682744
0.0008900144603103399 0.6966773847802786
0.0009114560671150684 0.707395498392283
0.0009275921620428562 0.7181136120042872
0.0009383121505379677 0.7288317256162915
0.0009501189924776554 0.7395498392282959
0.0009640833595767617 0.7502679528403001
0.0009788267780095339 0.7609860664523044
0.0009960500756278634 0.7717041800643086
0.0010214288486167789 0.782422293676313
0.0010448145912960172 0.7931404072883173
0.0010591394966468215 0.8038585209003215
0.001095271552912891 0.8145766345123259
0.0011251620016992092 0.8252947481243301
0.0011568773770704865 0.8360128617363344
0.0011955020017921925 0.8467309753483387
0.0012159550096839666 0.857449088960343
0.0012405788293108344 0.8681672025723473
0.0012762300902977586 0.8788853161843515
0.0013150493614375591 0.8896034297963559
0.0013548589777201414 0.9003215434083601
0.0013697831891477108 0.9110396570203644
0.0014206563355401158 0.9217577706323687
0.0014589293859899044 0.932475884244373
0.0015079919248819351 0.9431939978563773
0.0015721881063655019 0.9539121114683816
0.0016677163075655699 0.9646302250803859
0.001812209840863943 0.9753483386923901
0.0019808397628366947 0.9860664523043944
0.002114721806719899 0.9967845659163987
0.0024567146319895983 1.0032154340836013


==> figures/eval/defense/cd/si_adv_srs.txt <==
1.9598125206021777e-13 0.0
5.936466186540201e-05 0.010718113612004287
7.999676745384932e-05 0.021436227224008574
8.860526577336714e-05 0.03215434083601286
9.938600851455703e-05 0.04287245444801715
0.00011999935668427497 0.05359056806002144
0.0001528171414975077 0.06430868167202572
0.0001682831352809444 0.07502679528403002
0.00018013179942499846 0.0857449088960343
0.00019308162154629827 0.09646302250803858
0.00020891832537017763 0.10718113612004287
0.00022708273900207132 0.11789924973204716
0.0002391896559856832 0.12861736334405144
0.0002558513660915196 0.13933547695605572
0.0002793313760776073 0.15005359056806003
0.0002902878331951797 0.1607717041800643
0.00030075846007093787 0.1714898177920686
0.00031222886173054576 0.18220793140407288
0.0003217766643501818 0.19292604501607716
0.00033853366039693356 0.20364415862808147
0.0003513390547595918 0.21436227224008575
0.00037045247154310346 0.22508038585209003
0.0003779440012294799 0.2357984994640943
0.0003973927232436836 0.2465166130760986
0.0004121778183616698 0.2572347266881029
0.0004244737792760134 0.2679528403001072
0.0004457351751625538 0.27867095391211144
0.0004608673043549061 0.28938906752411575
0.000473933236207813 0.30010718113612006
0.0004909926210530102 0.3108252947481243
0.0005102329887449741 0.3215434083601286
0.0005370273720473051 0.3322615219721329
0.0005620696465484798 0.3429796355841372
0.0005836188211105764 0.3536977491961415
0.0006040424341335893 0.36441586280814575
0.0006291454192250967 0.37513397642015006
0.0006554607534781098 0.3858520900321543
0.0006793593056499958 0.3965702036441586
0.0007034524460323155 0.40728831725616294
0.0007361224852502346 0.4180064308681672
0.0007650445913895965 0.4287245444801715
0.000810774159617722 0.43944265809217575
0.0009071325766853988 0.45016077170418006
0.0009477359126321971 0.4608788853161844
0.0010475809685885906 0.4715969989281886
0.001141043845564127 0.48231511254019294
0.0013181467074900866 0.4930332261521972
0.0015148096717894077 0.4962486602357985


==> figures/eval/defense/curve/bp3_con_dupnet.txt <==
6.785862149971678e-11 0.0
8.378214988624677e-05 0.010718113612004287
0.00027821166440844536 0.021436227224008574
0.00038039821083657444 0.03215434083601286
0.00046185078099370003 0.04287245444801715
0.0005000308738090098 0.05359056806002144
0.0005494887591339648 0.06430868167202572
0.0005677812150679529 0.07502679528403002
0.0006021048175171018 0.0857449088960343
0.0006415933021344244 0.09646302250803858
0.0006943530170246959 0.10718113612004287
0.0007330870721489191 0.11789924973204716
0.0007837836164981127 0.12861736334405144
0.0008651382522657514 0.13933547695605572
0.0009152645943686366 0.15005359056806003
0.000994290690869093 0.1607717041800643
0.0010499808704480529 0.1714898177920686
0.0011097763199359179 0.18220793140407288
0.001156260957941413 0.19292604501607716
0.0012188111431896687 0.20364415862808147
0.0012721685925498605 0.21436227224008575
0.0013474845327436924 0.22508038585209003
0.001367292832583189 0.2357984994640943
0.001402305206283927 0.2465166130760986
0.001442691427655518 0.2572347266881029
0.0014959531836211681 0.2679528403001072
0.0015856539830565453 0.27867095391211144
0.001627841149456799 0.28938906752411575
0.00169978360645473 0.30010718113612006
0.001763189909979701 0.3108252947481243
0.001830270979553461 0.3215434083601286
0.0019059369806200266 0.3322615219721329
0.0019627148285508156 0.3429796355841372
0.002010620664805174 0.3536977491961415
0.0021339966915547848 0.36441586280814575
0.0022074980661273003 0.37513397642015006
0.002293457742780447 0.3858520900321543
0.0023961015976965427 0.3965702036441586
0.0024670609273016453 0.40728831725616294
0.002546709729358554 0.4180064308681672
0.002664646366611123 0.4287245444801715
0.002725049387663603 0.43944265809217575
0.002827626885846257 0.45016077170418006
0.002963495906442404 0.4608788853161844
0.003143681911751628 0.4715969989281886
0.003229236463084817 0.48231511254019294
0.0033506823237985373 0.4930332261521972
0.0034750448539853096 0.5037513397642015
0.0036830794997513294 0.5144694533762058
0.00376587500795722 0.5251875669882101
0.003894550260156393 0.5359056806002144
0.004015922546386719 0.5466237942122186
0.004107458982616663 0.5573419078242229
0.004234243184328079 0.5680600214362272
0.004410041496157646 0.5787781350482315
0.004518410190939903 0.5894962486602358
0.004697861149907112 0.6002143622722401
0.004824063740670681 0.6109324758842444
0.005026253871619701 0.6216505894962486
0.00527756754308939 0.632368703108253
0.005562321748584509 0.6430868167202572
0.005856524221599102 0.6538049303322615
0.006248753983527422 0.6645230439442658
0.0065907808020710945 0.6752411575562701
0.006827737204730511 0.6859592711682744
0.0072351424023509026 0.6966773847802786
0.00812162458896637 0.707395498392283
0.00881190225481987 0.7181136120042872
0.010325305163860321 0.7288317256162915
0.012883464805781841 0.7395498392282959
0.018794896081089973 0.7438370846730975


==> figures/eval/defense/curve/bp3_con_sor.txt <==
1.2190496363473358e-06 0.0
1.1272385563643184e-05 0.010718113612004287
4.06771432608366e-05 0.021436227224008574
7.788995571900159e-05 0.03215434083601286
0.00018736778292804956 0.04287245444801715
0.0002610444789752364 0.05359056806002144
0.0003207372792530805 0.06430868167202572
0.0003592190914787352 0.07502679528403002
0.0003870210493914783 0.0857449088960343
0.0004063945380039513 0.09646302250803858
0.0004253624356351793 0.10718113612004287
0.0004524097894318402 0.11789924973204716
0.00048033101484179497 0.12861736334405144
0.000501195783726871 0.13933547695605572
0.0005340054049156606 0.15005359056806003
0.0005604944890365005 0.1607717041800643
0.0005730256671085954 0.1714898177920686
0.0005979992565698922 0.18220793140407288
0.0006188194383867085 0.19292604501607716
0.0006394112133421004 0.20364415862808147
0.0006583348149433732 0.21436227224008575
0.0006722560501657426 0.22508038585209003
0.000695413036737591 0.2357984994640943
0.0007195635698735714 0.2465166130760986
0.0007421664195135236 0.2572347266881029
0.0007596226641908288 0.2679528403001072
0.0007788300863467157 0.27867095391211144
0.0008105889428406954 0.28938906752411575
0.0008279562462121248 0.30010718113612006
0.0008486823062412441 0.3108252947481243
0.0008784279925748706 0.3215434083601286
0.0009088274091482162 0.3322615219721329
0.000947090273257345 0.3429796355841372
0.0009671159787103534 0.3536977491961415
0.000975794973783195 0.36441586280814575
0.0010107739362865686 0.37513397642015006
0.0010410137474536896 0.3858520900321543
0.0010624527931213379 0.3965702036441586
0.001098159234970808 0.40728831725616294
0.0011188380885869265 0.4180064308681672
0.001163603737950325 0.4287245444801715
0.0012125809444114566 0.43944265809217575
0.0012431112118065357 0.45016077170418006
0.0012836181558668613 0.4608788853161844
0.0013397949514910579 0.4715969989281886
0.001377088250592351 0.48231511254019294
0.0014011259190738201 0.4930332261521972
0.0014392107259482145 0.5037513397642015
0.001506214844994247 0.5144694533762058
0.00156087102368474 0.5251875669882101
0.0016246719751507044 0.5359056806002144
0.0016739832935854793 0.5466237942122186
0.0017094274517148733 0.5573419078242229
0.0017532447818666697 0.5680600214362272
0.0018079327419400215 0.5787781350482315
0.0018371944315731525 0.5894962486602358
0.0018824399448931217 0.6002143622722401
0.0019399375887587667 0.6109324758842444
0.0020238878205418587 0.6216505894962486
0.0021081441082060337 0.632368703108253
0.0022140522487461567 0.6430868167202572
0.0022628214210271835 0.6538049303322615
0.0023314624559134245 0.6645230439442658
0.0023739435710012913 0.6752411575562701
0.002454240806400776 0.6859592711682744
0.002514515072107315 0.6966773847802786
0.0026086298748850822 0.707395498392283
0.002702618483453989 0.7181136120042872
0.0027953130193054676 0.7288317256162915
0.002891993150115013 0.7395498392282959
0.0030131598468869925 0.7502679528403001
0.003106398042291403 0.7609860664523044
0.0031785713508725166 0.7717041800643086
0.0032680484000593424 0.782422293676313
0.003377788234502077 0.7931404072883173
0.003496921621263027 0.8038585209003215
0.00362707138992846 0.8145766345123259
0.003767773974686861 0.8252947481243301
0.003908773884177208 0.8360128617363344
0.004054101649671793 0.8467309753483387
0.004201204515993595 0.857449088960343
0.004354303702712059 0.8681672025723473
0.004563436843454838 0.8788853161843515
0.004799916408956051 0.8896034297963559
0.004958611913025379 0.9003215434083601
0.005360729992389679 0.9110396570203644
0.005580118857324123 0.9217577706323687
0.005813277326524258 0.932475884244373
0.006138002499938011 0.9431939978563773
0.00661275302991271 0.9539121114683816
0.007024258375167847 0.9646302250803859
0.007799059152603149 0.9753483386923901
0.00945612508803606 0.9860664523043944
0.012506852857768536 0.9967845659163987
0.021028609946370125 1.0032154340836013


==> figures/eval/defense/curve/bp3_con_srs.txt <==
4.7839510131098e-13 0.0
0.00010855055006686598 0.010718113612004287
0.00016703762230463326 0.021436227224008574
0.0002653410192579031 0.03215434083601286
0.0003499892773106694 0.04287245444801715
0.00042418757220730186 0.05359056806002144
0.0004742944147437811 0.06430868167202572
0.0005523518775589764 0.07502679528403002
0.0006110346876084805 0.0857449088960343
0.0007049909327179193 0.09646302250803858
0.000823986018076539 0.10718113612004287
0.0009538937010802329 0.11789924973204716
0.0010511954315006733 0.12861736334405144
0.001109035685658455 0.13933547695605572
0.0011713167186826468 0.15005359056806003
0.0012544660130515695 0.1607717041800643
0.0013357740826904774 0.1714898177920686
0.0014626213815063238 0.18220793140407288
0.001549823908135295 0.19292604501607716
0.0016058547189459205 0.20364415862808147
0.0016940187197178602 0.21436227224008575
0.0017756138695403934 0.22508038585209003
0.0018955441191792488 0.2357984994640943
0.001990372082218528 0.2465166130760986
0.0020754942670464516 0.2572347266881029
0.0021226892713457346 0.2679528403001072
0.0022304165177047253 0.27867095391211144
0.0024542282335460186 0.28938906752411575
0.0025992102455347776 0.30010718113612006
0.0028032511472702026 0.3108252947481243
0.002964908257126808 0.3215434083601286
0.003307732753455639 0.3322615219721329
0.003583037294447422 0.3429796355841372
0.003828087355941534 0.3536977491961415
0.0041382042691111565 0.36441586280814575
0.004425288178026676 0.37513397642015006
0.0047580101527273655 0.3858520900321543
0.005076932720839977 0.3965702036441586
0.005699530243873596 0.40728831725616294
0.006768285762518644 0.4180064308681672
0.008562762290239334 0.4287245444801715
0.013282762840390205 0.4340836012861736


==> figures/eval/defense/curve/si_adv_dupnet.txt <==
9.116426363808827e-12 0.0
0.0006997954333201051 0.010718113612004287
0.0011115007800981402 0.021436227224008574
0.0013298876583576202 0.03215434083601286
0.0015905272448435426 0.04287245444801715
0.001839794684201479 0.05359056806002144
0.002146949991583824 0.06430868167202572
0.002307804999873042 0.07502679528403002
0.002490290906280279 0.0857449088960343
0.002615491859614849 0.09646302250803858
0.0027033400256186724 0.10718113612004287
0.0028104903176426888 0.11789924973204716
0.003037963528186083 0.12861736334405144
0.0032037063501775265 0.13933547695605572
0.003301392775028944 0.15005359056806003
0.003367624245584011 0.1607717041800643
0.0034993779845535755 0.1714898177920686
0.003602985292673111 0.18220793140407288
0.0037260353565216064 0.19292604501607716
0.0038931313902139664 0.20364415862808147
0.003998284228146076 0.21436227224008575
0.004115610383450985 0.22508038585209003
0.004236992448568344 0.2357984994640943
0.004403591621667147 0.2465166130760986
0.004574093967676163 0.2572347266881029
0.004738065414130688 0.2679528403001072
0.004895903170108795 0.27867095391211144
0.005065889097750187 0.28938906752411575
0.005172771867364645 0.30010718113612006
0.005363668780773878 0.3108252947481243
0.005440424662083387 0.3215434083601286
0.005521012470126152 0.3322615219721329
0.005594595335423946 0.3429796355841372
0.005706805735826492 0.3536977491961415
0.005839080549776554 0.36441586280814575
0.005954100750386715 0.37513397642015006
0.006045175716280937 0.3858520900321543
0.006138576660305262 0.3965702036441586
0.006264902651309967 0.40728831725616294
0.0065006837248802185 0.4180064308681672
0.006700440309941769 0.4287245444801715
0.0068277777172625065 0.43944265809217575
0.006943890359252691 0.45016077170418006
0.0070607890374958515 0.4608788853161844
0.0072319768369197845 0.4715969989281886
0.0074300821870565414 0.48231511254019294
0.007627436891198158 0.4930332261521972
0.0077719674445688725 0.5037513397642015
0.00798013899475336 0.5144694533762058
0.00817564781755209 0.5251875669882101
0.008306650444865227 0.5359056806002144
0.008532077074050903 0.5466237942122186
0.008793449029326439 0.5573419078242229
0.008925579488277435 0.5680600214362272
0.009005916304886341 0.5787781350482315
0.00914230290800333 0.5894962486602358
0.00926603190600872 0.6002143622722401
0.009524201974272728 0.6109324758842444
0.009725194424390793 0.6216505894962486
0.009935311041772366 0.632368703108253
0.010181037709116936 0.6430868167202572
0.010400032624602318 0.6538049303322615
0.010615817271173 0.6645230439442658
0.01078360341489315 0.6752411575562701
0.010942014865577221 0.6859592711682744
0.011069659143686295 0.6966773847802786
0.011303720995783806 0.707395498392283
0.011597709730267525 0.7181136120042872
0.011891927570104599 0.7288317256162915
0.01217038743197918 0.7395498392282959
0.012325625866651535 0.7502679528403001
0.012714643962681293 0.7609860664523044
0.013168774545192719 0.7717041800643086
0.013630181550979614 0.782422293676313
0.014268417842686176 0.7931404072883173
0.014783499762415886 0.8038585209003215
0.015544289723038673 0.8145766345123259
0.01610015332698822 0.8252947481243301
0.01683169975876808 0.8360128617363344
0.017796939238905907 0.8467309753483387
0.018956461921334267 0.857449088960343
0.021239133551716805 0.8681672025723473
0.027088303118944168 0.8788853161843515


==> figures/eval/defense/curve/si_adv_sor.txt <==
0.00017804131493903697 0.0
0.00045231106923893094 0.010718113612004287
0.0006249268190003932 0.021436227224008574
0.0008123813895508647 0.03215434083601286
0.0009979612659662962 0.04287245444801715
0.001123037887737155 0.05359056806002144
0.0012490589870139956 0.06430868167202572
0.0014289380051195621 0.07502679528403002
0.0014978123363107443 0.0857449088960343
0.0016292303334921598 0.09646302250803858
0.0017458371585235 0.10718113612004287
0.0018189469119533896 0.11789924973204716
0.0018980995519086719 0.12861736334405144
0.001989781390875578 0.13933547695605572
0.002096304902806878 0.15005359056806003
0.002187396865338087 0.1607717041800643
0.0022669227328151464 0.1714898177920686
0.0023475890047848225 0.18220793140407288
0.0024311840534210205 0.19292604501607716
0.0025343922898173332 0.20364415862808147
0.002633466152474284 0.21436227224008575
0.002735867165029049 0.22508038585209003
0.0028603679966181517 0.2357984994640943
0.002923517022281885 0.2465166130760986
0.003040676936507225 0.2572347266881029
0.0031851832754909992 0.2679528403001072
0.003244797233492136 0.27867095391211144
0.003350096521899104 0.28938906752411575
0.0034018775913864374 0.30010718113612006
0.003461262211203575 0.3108252947481243
0.0035888792481273413 0.3215434083601286
0.0036517055705189705 0.3322615219721329
0.003770641051232815 0.3429796355841372
0.0038641190622001886 0.3536977491961415
0.003991189878433943 0.36441586280814575
0.004074777476489544 0.37513397642015006
0.004187548998743296 0.3858520900321543
0.004301966167986393 0.3965702036441586
0.004389184061437845 0.40728831725616294
0.004533004947006702 0.4180064308681672
0.004679503850638866 0.4287245444801715
0.004807024262845516 0.43944265809217575
0.004930952563881874 0.45016077170418006
0.00504542700946331 0.4608788853161844
0.005155196413397789 0.4715969989281886
0.0052510034292936325 0.48231511254019294
0.00538446893915534 0.4930332261521972
0.005547191947698593 0.5037513397642015
0.005693349987268448 0.5144694533762058
0.0058275265619158745 0.5251875669882101
0.005885510705411434 0.5359056806002144
0.005983880255371332 0.5466237942122186
0.006163611076772213 0.5573419078242229
0.006264188326895237 0.5680600214362272
0.006333137862384319 0.5787781350482315
0.006553079932928085 0.5894962486602358
0.006714369170367718 0.6002143622722401
0.0068898932076990604 0.6109324758842444
0.0071015385910868645 0.6216505894962486
0.00724782096222043 0.632368703108253
0.007328549399971962 0.6430868167202572
0.007437553722411394 0.6538049303322615
0.007612096145749092 0.6645230439442658
0.007733912672847509 0.6752411575562701
0.007884189486503601 0.6859592711682744
0.008015429601073265 0.6966773847802786
0.008186367340385914 0.707395498392283
0.008348474279046059 0.7181136120042872
0.00853414461016655 0.7288317256162915
0.008755642920732498 0.7395498392282959
0.00896500051021576 0.7502679528403001
0.009096046909689903 0.7609860664523044
0.009360883384943008 0.7717041800643086
0.009619473479688168 0.782422293676313
0.009857157245278358 0.7931404072883173
0.010003414005041122 0.8038585209003215
0.010210184380412102 0.8145766345123259
0.01058677677065134 0.8252947481243301
0.010738370008766651 0.8360128617363344
0.010966794565320015 0.8467309753483387
0.011195113882422447 0.857449088960343
0.011450104415416718 0.8681672025723473
0.011748729273676872 0.8788853161843515
0.012119424529373646 0.8896034297963559
0.01240309327840805 0.9003215434083601
0.012991374358534813 0.9110396570203644
0.013508528470993042 0.9217577706323687
0.013798074796795845 0.932475884244373
0.0144277885556221 0.9431939978563773
0.01500854454934597 0.9539121114683816
0.015920421108603477 0.9646302250803859
0.017338398844003677 0.9753483386923901
0.01883101463317871 0.9860664523043944
0.021159496158361435 0.9967845659163987
0.027645274996757507 1.0032154340836013


==> figures/eval/defense/curve/si_adv_srs.txt <==
4.779412976496644e-10 0.0
0.0004889738047495484 0.010718113612004287
0.0006573115824721754 0.021436227224008574
0.0008100195555016398 0.03215434083601286
0.0009083111071959138 0.04287245444801715
0.0010416710283607244 0.05359056806002144
0.0012088936055079103 0.06430868167202572
0.0013000937178730965 0.07502679528403002
0.001427530194632709 0.0857449088960343
0.001560158096253872 0.09646302250803858
0.0016708660405129194 0.10718113612004287
0.0017946872394531965 0.11789924973204716
0.0018356462242081761 0.12861736334405144
0.0019472306594252586 0.13933547695605572
0.0020116912201046944 0.15005359056806003
0.002090316964313388 0.1607717041800643
0.0022254802752286196 0.1714898177920686
0.0023666108027100563 0.18220793140407288
0.0025744163431227207 0.19292604501607716
0.002734122332185507 0.20364415862808147
0.0028961016796529293 0.21436227224008575
0.003006692510098219 0.22508038585209003
0.0030720520298928022 0.2357984994640943
0.003197364043444395 0.2465166130760986
0.003401041030883789 0.2572347266881029
0.0035615372471511364 0.2679528403001072
0.0037303813733160496 0.27867095391211144
0.0038067963905632496 0.28938906752411575
0.003872473258525133 0.30010718113612006
0.004107384476810694 0.3108252947481243
0.004197329748421907 0.3215434083601286
0.004422594327479601 0.3322615219721329
0.00461729709059 0.3429796355841372
0.004805617965757847 0.3536977491961415
0.0049416376277804375 0.36441586280814575
0.005178350955247879 0.37513397642015006
0.005385980010032654 0.3858520900321543
0.005535247270017862 0.3965702036441586
0.0058314986526966095 0.40728831725616294
0.006082776002585888 0.4180064308681672
0.00633334182202816 0.4287245444801715
0.0067259748466312885 0.43944265809217575
0.007216353435069323 0.45016077170418006
0.007893823087215424 0.4608788853161844
0.008540656417608261 0.4715969989281886
0.009158076718449593 0.48231511254019294
0.009944087825715542 0.4930332261521972
0.011549580842256546 0.5037513397642015
0.013113626278936863 0.5144694533762058
0.015254431404173374 0.5176848874598071


==> figures/eval/defense/hd/bp3_con_dupnet.txt <==
5.383669510194977e-09 0.0
0.0002956670068670064 0.010718113612004287
0.0005221381434239447 0.021436227224008574
0.000610964372754097 0.03215434083601286
0.0007057837792672217 0.04287245444801715
0.0007777274586260319 0.05359056806002144
0.000819495995528996 0.06430868167202572
0.0008733486174605787 0.07502679528403002
0.0009298661025241017 0.0857449088960343
0.0010114179458469152 0.09646302250803858
0.0010495978640392423 0.10718113612004287
0.0011220186715945601 0.11789924973204716
0.001164887216873467 0.12861736334405144
0.001236987765878439 0.13933547695605572
0.0012900021392852068 0.15005359056806003
0.001320960815064609 0.1607717041800643
0.0013556674821302295 0.1714898177920686
0.0014180485159158707 0.18220793140407288
0.00152826018165797 0.19292604501607716
0.0015896328259259462 0.20364415862808147
0.0016614386113360524 0.21436227224008575
0.0017711223335936666 0.22508038585209003
0.0018504519248381257 0.2357984994640943
0.0019030999392271042 0.2465166130760986
0.0020171012729406357 0.2572347266881029
0.0021546788047999144 0.2679528403001072
0.0022559710778295994 0.27867095391211144
0.002379056066274643 0.28938906752411575
0.002516478067263961 0.30010718113612006
0.0026446047704666853 0.3108252947481243
0.0027322799433022738 0.3215434083601286
0.00288256723433733 0.3322615219721329
0.003062016097828746 0.3429796355841372
0.0032381650526076555 0.3536977491961415
0.0034978536423295736 0.36441586280814575
0.0037536658346652985 0.37513397642015006
0.003969147801399231 0.3858520900321543
0.004188771825283766 0.3965702036441586
0.004391232971101999 0.40728831725616294
0.00470501696690917 0.4180064308681672
0.0050256382673978806 0.4287245444801715
0.005310776177793741 0.43944265809217575
0.005553585011512041 0.45016077170418006
0.005728643853217363 0.4608788853161844
0.006045675370842218 0.4715969989281886
0.00636325916275382 0.48231511254019294
0.0066482131369411945 0.4930332261521972
0.006866379175335169 0.5037513397642015
0.007083388045430183 0.5144694533762058
0.007425983436405659 0.5251875669882101
0.007691459264606237 0.5359056806002144
0.008272552862763405 0.5466237942122186
0.00876731239259243 0.5573419078242229
0.009111478924751282 0.5680600214362272
0.009544946253299713 0.5787781350482315
0.00982934981584549 0.5894962486602358
0.010335279628634453 0.6002143622722401
0.010741500183939934 0.6109324758842444
0.011268950998783112 0.6216505894962486
0.011669469065964222 0.632368703108253
0.01211253646761179 0.6430868167202572
0.013190092518925667 0.6538049303322615
0.014318590052425861 0.6645230439442658
0.014962649904191494 0.6752411575562701
0.01680259220302105 0.6859592711682744
0.017522592097520828 0.6966773847802786
0.019895441830158234 0.707395498392283
0.02172967419028282 0.7181136120042872
0.026342669501900673 0.7288317256162915
0.046845756471157074 0.7395498392282959
0.06462755054235458 0.7438370846730975


==> figures/eval/defense/hd/bp3_con_sor.txt <==
6.831517680438992e-07 0.0
4.124985025555361e-06 0.010718113612004287
7.07808940205723e-05 0.021436227224008574
0.000249130796873942 0.03215434083601286
0.0004326018097344786 0.04287245444801715
0.0005545971216633916 0.05359056806002144
0.0006069729570299387 0.06430868167202572
0.0006475304253399372 0.07502679528403002
0.0007036952301859856 0.0857449088960343
0.0007308211061172187 0.09646302250803858
0.000764285447075963 0.10718113612004287
0.0008220808813348413 0.11789924973204716
0.0008575140382163227 0.12861736334405144
0.0008780973730608821 0.13933547695605572
0.0009102141484618187 0.15005359056806003
0.0009393598302267492 0.1607717041800643
0.0009764002170413733 0.1714898177920686
0.0010165163548663259 0.18220793140407288
0.001050796709023416 0.19292604501607716
0.0010932566365227103 0.20364415862808147
0.0011186402989551425 0.21436227224008575
0.001154826721176505 0.22508038585209003
0.001181378378532827 0.2357984994640943
0.0012194188311696053 0.2465166130760986
0.0012577560264617205 0.2572347266881029
0.0013099783100187778 0.2679528403001072
0.0013385682832449675 0.27867095391211144
0.001372895436361432 0.28938906752411575
0.001399447675794363 0.30010718113612006
0.0014385777758434415 0.3108252947481243
0.001475253258831799 0.3215434083601286
0.001510687987320125 0.3322615219721329
0.001535115297883749 0.3429796355841372
0.0015553479315713048 0.3536977491961415
0.001586102764122188 0.36441586280814575
0.0016254258807748556 0.37513397642015006
0.0016467488603666425 0.3858520900321543
0.0016830381937325 0.3965702036441586
0.0017169828061014414 0.40728831725616294
0.0017645943444222212 0.4180064308681672
0.0017863772809505463 0.4287245444801715
0.0018233192386105657 0.43944265809217575
0.001857960014604032 0.45016077170418006
0.001917266403324902 0.4608788853161844
0.001957336673513055 0.4715969989281886
0.002025943249464035 0.48231511254019294
0.002064351225271821 0.4930332261521972
0.0021593142300844193 0.5037513397642015
0.0022773821838200092 0.5144694533762058
0.002361725317314267 0.5251875669882101
0.002501025563105941 0.5359056806002144
0.0025462976191192865 0.5466237942122186
0.002635091310366988 0.5573419078242229
0.0026815561577677727 0.5680600214362272
0.002771408297121525 0.5787781350482315
0.002818141132593155 0.5894962486602358
0.002897874917834997 0.6002143622722401
0.0030318545177578926 0.6109324758842444
0.0031156546901911497 0.6216505894962486
0.0031869166996330023 0.632368703108253
0.0032619708217680454 0.6430868167202572
0.0033448985777795315 0.6538049303322615
0.0035454579629004 0.6645230439442658
0.0036015985533595085 0.6752411575562701
0.0037390778306871653 0.6859592711682744
0.003912493586540222 0.6966773847802786
0.00407736049965024 0.707395498392283
0.0042144060134887695 0.7181136120042872
0.004343581851571798 0.7288317256162915
0.004505162592977285 0.7395498392282959
0.00473836250603199 0.7502679528403001
0.005060603842139244 0.7609860664523044
0.005436602048575878 0.7717041800643086
0.005735211074352264 0.782422293676313
0.005899098236113787 0.7931404072883173
0.006153191905468702 0.8038585209003215
0.006456378381699324 0.8145766345123259
0.006670991890132427 0.8252947481243301
0.006799629423767328 0.8360128617363344
0.007115187589079142 0.8467309753483387
0.007359431590884924 0.857449088960343
0.007783089764416218 0.8681672025723473
0.00826212391257286 0.8788853161843515
0.008837946690618992 0.8896034297963559
0.00916115939617157 0.9003215434083601
0.009533043019473553 0.9110396570203644
0.010385082103312016 0.9217577706323687
0.011200341396033764 0.932475884244373
0.011855891905725002 0.9431939978563773
0.013264739885926247 0.9539121114683816
0.014109970070421696 0.9646302250803859
0.015722138807177544 0.9753483386923901
0.01833004131913185 0.9860664523043944
0.02488114684820175 0.9967845659163987
0.0405297577381134 1.0032154340836013


==> figures/eval/defense/hd/bp3_con_srs.txt <==
1.3100836326884746e-07 0.0
0.00028301202110014856 0.010718113612004287
0.00046081733307801187 0.021436227224008574
0.0006522461189888418 0.03215434083601286
0.0007765399641357362 0.04287245444801715
0.0009073500405065715 0.05359056806002144
0.0010345741175115108 0.06430868167202572
0.0013657582458108664 0.07502679528403002
0.0015183491632342339 0.0857449088960343
0.0019898402970284224 0.09646302250803858
0.002435644157230854 0.10718113612004287
0.0033855459187179804 0.11789924973204716
0.0037849480286240578 0.12861736334405144
0.0044685532338917255 0.13933547695605572
0.004800750873982906 0.15005359056806003
0.005846088286489248 0.1607717041800643
0.006547252647578716 0.1714898177920686
0.006993407849222422 0.18220793140407288
0.008242619223892689 0.19292604501607716
0.010170445777475834 0.20364415862808147
0.011393467895686626 0.21436227224008575
0.012718219310045242 0.22508038585209003
0.013839560560882092 0.2357984994640943
0.014444568194448948 0.2465166130760986
0.01542920246720314 0.2572347266881029
0.01642688177525997 0.2679528403001072
0.017294451594352722 0.27867095391211144
0.018542654812335968 0.28938906752411575
0.019056079909205437 0.30010718113612006
0.02058195322751999 0.3108252947481243
0.022293368354439735 0.3215434083601286
0.024549491703510284 0.3322615219721329
0.02696862630546093 0.3429796355841372
0.030050912871956825 0.3536977491961415
0.033497318625450134 0.36441586280814575
0.04932640865445137 0.3740621650589496


==> figures/eval/defense/hd/si_adv_dupnet.txt <==
6.237347527360271e-09 0.0
0.005945604294538498 0.010718113612004287
0.010161259211599827 0.021436227224008574
0.011760711669921875 0.03215434083601286
0.013612446375191212 0.04287245444801715
0.014499367214739323 0.05359056806002144
0.01586499623954296 0.06430868167202572
0.016896838322281837 0.07502679528403002
0.01821778528392315 0.0857449088960343
0.019104275852441788 0.09646302250803858
0.020304007455706596 0.10718113612004287
0.021076524630188942 0.11789924973204716
0.022441407665610313 0.12861736334405144
0.023435579612851143 0.13933547695605572
0.024547934532165527 0.15005359056806003
0.025500401854515076 0.1607717041800643
0.025797782465815544 0.1714898177920686
0.02625933103263378 0.18220793140407288
0.026659835129976273 0.19292604501607716
0.027009963989257812 0.20364415862808147
0.027289604768157005 0.21436227224008575
0.027584495022892952 0.22508038585209003
0.027916377410292625 0.2357984994640943
0.028212960809469223 0.2465166130760986
0.02846239134669304 0.2572347266881029
0.02883584052324295 0.2679528403001072
0.02911113016307354 0.27867095391211144
0.029406847432255745 0.28938906752411575
0.03032447211444378 0.30010718113612006
0.03094860166311264 0.3108252947481243
0.0315040685236454 0.3215434083601286
0.03185410052537918 0.3322615219721329
0.03227032348513603 0.3429796355841372
0.03302089124917984 0.3536977491961415
0.03381318598985672 0.36441586280814575
0.03442620858550072 0.37513397642015006
0.0347650907933712 0.3858520900321543
0.035652823746204376 0.3965702036441586
0.036349281668663025 0.40728831725616294
0.03692691773176193 0.4180064308681672
0.03772368282079697 0.4287245444801715
0.03802630677819252 0.43944265809217575
0.03884337097406387 0.45016077170418006
0.039471887052059174 0.4608788853161844
0.04017231613397598 0.4715969989281886
0.04112132638692856 0.48231511254019294
0.04215056821703911 0.4930332261521972
0.04270610213279724 0.5037513397642015
0.04353390261530876 0.5144694533762058
0.04395512118935585 0.5251875669882101
0.044503603130578995 0.5359056806002144
0.04534602910280228 0.5466237942122186
0.045759133994579315 0.5573419078242229
0.04619711637496948 0.5680600214362272
0.04703500121831894 0.5787781350482315
0.04801400378346443 0.5894962486602358
0.048542290925979614 0.6002143622722401
0.04925019294023514 0.6109324758842444
0.04997929558157921 0.6216505894962486
0.05039800703525543 0.632368703108253
0.05105955898761749 0.6430868167202572
0.05127323791384697 0.6538049303322615
0.05149158090353012 0.6645230439442658
0.051737938076257706 0.6752411575562701
0.05199352651834488 0.6859592711682744
0.052288126200437546 0.6966773847802786
0.05257626622915268 0.707395498392283
0.05303346738219261 0.7181136120042872
0.053307339549064636 0.7288317256162915
0.054200295358896255 0.7395498392282959
0.05508824810385704 0.7502679528403001
0.0556274950504303 0.7609860664523044
0.05655037611722946 0.7717041800643086
0.05764921382069588 0.782422293676313
0.05899045616388321 0.7931404072883173
0.0605173259973526 0.8038585209003215
0.06139581650495529 0.8145766345123259
0.06311169266700745 0.8252947481243301
0.06404786556959152 0.8360128617363344
0.06654839217662811 0.8467309753483387
0.07076004892587662 0.857449088960343
0.07512620091438293 0.8681672025723473
0.07680000364780426 0.8788853161843515


==> figures/eval/defense/hd/si_adv_sor.txt <==
0.0032534983474761248 0.0
0.006311989389359951 0.010718113612004287
0.008014359511435032 0.021436227224008574
0.010431230999529362 0.03215434083601286
0.011476822197437286 0.04287245444801715
0.012066032737493515 0.05359056806002144
0.013090666383504868 0.06430868167202572
0.014133921824395657 0.07502679528403002
0.0151166757568717 0.0857449088960343
0.01607811078429222 0.09646302250803858
0.01716969721019268 0.10718113612004287
0.01774967648088932 0.11789924973204716
0.018424713984131813 0.12861736334405144
0.01956564374268055 0.13933547695605572
0.020250394940376282 0.15005359056806003
0.021050477400422096 0.1607717041800643
0.021757816895842552 0.1714898177920686
0.02272491715848446 0.18220793140407288
0.023887736722826958 0.19292604501607716
0.024942763149738312 0.20364415862808147
0.02529633790254593 0.21436227224008575
0.025854235514998436 0.22508038585209003
0.025989430025219917 0.2357984994640943
0.02639516443014145 0.2465166130760986
0.026761241257190704 0.2572347266881029
0.027011113241314888 0.2679528403001072
0.027370700612664223 0.27867095391211144
0.027651995420455933 0.28938906752411575
0.02817331813275814 0.30010718113612006
0.028515178710222244 0.3108252947481243
0.028888437896966934 0.3215434083601286
0.029311470687389374 0.3322615219721329
0.029581332579255104 0.3429796355841372
0.029996328055858612 0.3536977491961415
0.03049546480178833 0.36441586280814575
0.03071642480790615 0.37513397642015006
0.03141479566693306 0.3858520900321543
0.031819600611925125 0.3965702036441586
0.03207468241453171 0.40728831725616294
0.0329018235206604 0.4180064308681672
0.03326226398348808 0.4287245444801715
0.033646974712610245 0.43944265809217575
0.033876534551382065 0.45016077170418006
0.034390147775411606 0.4608788853161844
0.0348871685564518 0.4715969989281886
0.03554822877049446 0.48231511254019294
0.03608672320842743 0.4930332261521972
0.03688077628612518 0.5037513397642015
0.037341732531785965 0.5144694533762058
0.037810031324625015 0.5251875669882101
0.03826684132218361 0.5359056806002144
0.038623083382844925 0.5466237942122186
0.03920375555753708 0.5573419078242229
0.03971250727772713 0.5680600214362272
0.040140483528375626 0.5787781350482315
0.04072563722729683 0.5894962486602358
0.04163321480154991 0.6002143622722401
0.0422949381172657 0.6109324758842444
0.04278198629617691 0.6216505894962486
0.04343080148100853 0.632368703108253
0.04392624273896217 0.6430868167202572
0.044649384915828705 0.6538049303322615
0.045084148645401 0.6645230439442658
0.0456102229654789 0.6752411575562701
0.04608636721968651 0.6859592711682744
0.046706292778253555 0.6966773847802786
0.04717295616865158 0.707395498392283
0.04756024479866028 0.7181136120042872
0.04789615049958229 0.7288317256162915
0.04845099151134491 0.7395498392282959
0.049017176032066345 0.7502679528403001
0.04944918304681778 0.7609860664523044
0.05002395808696747 0.7717041800643086
0.05067301169037819 0.782422293676313
0.05110326409339905 0.7931404072883173
0.051237352192401886 0.8038585209003215
0.051461853086948395 0.8145766345123259
0.05171448737382889 0.8252947481243301
0.05216948688030243 0.8360128617363344
0.05269329994916916 0.8467309753483387
0.053072165697813034 0.857449088960343
0.05359002202749252 0.8681672025723473
0.054151829332113266 0.8788853161843515
0.054764293134212494 0.8896034297963559
0.05571950972080231 0.9003215434083601
0.05683872848749161 0.9110396570203644
0.05741595849394798 0.9217577706323687
0.058188095688819885 0.932475884244373
0.05920876935124397 0.9431939978563773
0.06080012395977974 0.9539121114683816
0.06258110702037811 0.9646302250803859
0.0649048388004303 0.9753483386923901
0.07027526944875717 0.9860664523043944
0.07522546499967575 0.9967845659163987
0.07679999619722366 1.0032154340836013


==> figures/eval/defense/hd/si_adv_srs.txt <==
2.380492247766597e-08 0.0
0.007973636500537395 0.010718113612004287
0.010743075981736183 0.021436227224008574
0.01240894291549921 0.03215434083601286
0.014057536609470844 0.04287245444801715
0.015634901821613312 0.05359056806002144
0.0192232895642519 0.06430868167202572
0.021251453086733818 0.07502679528403002
0.022595595568418503 0.0857449088960343
0.02437485381960869 0.09646302250803858
0.02610143832862377 0.10718113612004287
0.026809222996234894 0.11789924973204716
0.027681611478328705 0.12861736334405144
0.028972135856747627 0.13933547695605572
0.029870787635445595 0.15005359056806003
0.031169217079877853 0.1607717041800643
0.03170154616236687 0.1714898177920686
0.03280430659651756 0.18220793140407288
0.03436272218823433 0.19292604501607716
0.03628486394882202 0.20364415862808147
0.037599705159664154 0.21436227224008575
0.0393410287797451 0.22508038585209003
0.04083695262670517 0.2357984994640943
0.042935486882925034 0.2465166130760986
0.04456717520952225 0.2572347266881029
0.0458902008831501 0.2679528403001072
0.04708297178149223 0.27867095391211144
0.048991162329912186 0.28938906752411575
0.05055299028754234 0.30010718113612006
0.0512513630092144 0.3108252947481243
0.05158894509077072 0.3215434083601286
0.051968421787023544 0.3322615219721329
0.05244258791208267 0.3429796355841372
0.0535108782351017 0.3536977491961415
0.054466258734464645 0.36441586280814575
0.05562639981508255 0.37513397642015006
0.05713793635368347 0.3858520900321543
0.059073492884635925 0.3965702036441586
0.061017658561468124 0.40728831725616294
0.06236013025045395 0.4180064308681672
0.06567356735467911 0.4287245444801715
0.06932899355888367 0.43944265809217575
0.07127225399017334 0.45016077170418006
0.0746183693408966 0.4608788853161844
0.07679997384548187 0.4715969989281886
0.07679999619722366 0.48231511254019294
0.07680000364780426 0.48767416934619506


==> figures/eval/defense/l2/bp3_con_dupnet.txt <==
1.676127325822563e-08 0.0
0.0015345839783549309 0.010718113612004287
0.09199325740337372 0.021436227224008574
0.12170939147472382 0.03215434083601286
0.1393241584300995 0.04287245444801715
0.164442777633667 0.05359056806002144
0.1885269731283188 0.06430868167202572
0.22202478349208832 0.07502679528403002
0.24769562482833862 0.0857449088960343
0.27421215176582336 0.09646302250803858
0.2938369810581207 0.10718113612004287
0.3202779293060303 0.11789924973204716
0.3319685459136963 0.12861736334405144
0.36594653129577637 0.13933547695605572
0.381783127784729 0.15005359056806003
0.4050772786140442 0.1607717041800643
0.4307558834552765 0.1714898177920686
0.4596271514892578 0.18220793140407288
0.4796587824821472 0.19292604501607716
0.5018569827079773 0.20364415862808147
0.5256486535072327 0.21436227224008575
0.5601810216903687 0.22508038585209003
0.5885370373725891 0.2357984994640943
0.6289942860603333 0.2465166130760986
0.6529877185821533 0.2572347266881029
0.6694135665893555 0.2679528403001072
0.7062249183654785 0.27867095391211144
0.7579774856567383 0.28938906752411575
0.7839230298995972 0.30010718113612006
0.8100227117538452 0.3108252947481243
0.8320251703262329 0.3215434083601286
0.8592023849487305 0.3322615219721329
0.8999093174934387 0.3429796355841372
0.9392327070236206 0.3536977491961415
0.9869118928909302 0.36441586280814575
1.0446836948394775 0.37513397642015006
1.0644054412841797 0.3858520900321543
1.0876951217651367 0.3965702036441586
1.1097195148468018 0.40728831725616294
1.1678791046142578 0.4180064308681672
1.1919078826904297 0.4287245444801715
1.209267497062683 0.43944265809217575
1.2543456554412842 0.45016077170418006
1.3127167224884033 0.4608788853161844
1.3621737957000732 0.4715969989281886
1.4058668613433838 0.48231511254019294
1.4823033809661865 0.4930332261521972
1.536360740661621 0.5037513397642015
1.6160413026809692 0.5144694533762058
1.6460299491882324 0.5251875669882101
1.7111613750457764 0.5359056806002144
1.7656660079956055 0.5466237942122186
1.8236639499664307 0.5573419078242229
1.8601419925689697 0.5680600214362272
1.9270501136779785 0.5787781350482315
2.0140528678894043 0.5894962486602358
2.054567813873291 0.6002143622722401
2.1406185626983643 0.6109324758842444
2.2183585166931152 0.6216505894962486
2.311958074569702 0.632368703108253
2.403486728668213 0.6430868167202572
2.4828648567199707 0.6538049303322615
2.6277413368225098 0.6645230439442658
2.772218704223633 0.6752411575562701
2.8821184635162354 0.6859592711682744
3.130361318588257 0.6966773847802786
3.3431811332702637 0.707395498392283
3.741018295288086 0.7181136120042872
4.816241264343262 0.7288317256162915
7.155545234680176 0.7395498392282959
9.424577713012695 0.7438370846730975


==> figures/eval/defense/l2/bp3_con_sor.txt <==
1.0327125892217737e-05 0.0
5.104294905322604e-05 0.010718113612004287
0.0005489616887643933 0.021436227224008574
0.0022000200115144253 0.03215434083601286
0.05888097733259201 0.04287245444801715
0.0932621955871582 0.05359056806002144
0.10686206072568893 0.06430868167202572
0.1353003829717636 0.07502679528403002
0.15186026692390442 0.0857449088960343
0.16302736103534698 0.09646302250803858
0.17271052300930023 0.10718113612004287
0.18206392228603363 0.11789924973204716
0.1932397186756134 0.12861736334405144
0.20850524306297302 0.13933547695605572
0.21883006393909454 0.15005359056806003
0.22650852799415588 0.1607717041800643
0.23517611622810364 0.1714898177920686
0.24733386933803558 0.18220793140407288
0.2560042142868042 0.19292604501607716
0.26806390285491943 0.20364415862808147
0.2802836000919342 0.21436227224008575
0.29590579867362976 0.22508038585209003
0.31391847133636475 0.2357984994640943
0.32653653621673584 0.2465166130760986
0.33605194091796875 0.2572347266881029
0.3453564941883087 0.2679528403001072
0.3522588610649109 0.27867095391211144
0.36345869302749634 0.28938906752411575
0.3752738833427429 0.30010718113612006
0.38424384593963623 0.3108252947481243
0.396247535943985 0.3215434083601286
0.4117141664028168 0.3322615219721329
0.4357353448867798 0.3429796355841372
0.44277775287628174 0.3536977491961415
0.4509727954864502 0.36441586280814575
0.4619635045528412 0.37513397642015006
0.48115742206573486 0.3858520900321543
0.4942665696144104 0.3965702036441586
0.5077359676361084 0.40728831725616294
0.5150048732757568 0.4180064308681672
0.5294409990310669 0.4287245444801715
0.5454543232917786 0.43944265809217575
0.5543357133865356 0.45016077170418006
0.5679107904434204 0.4608788853161844
0.5892559885978699 0.4715969989281886
0.6007875204086304 0.48231511254019294
0.6131473779678345 0.4930332261521972
0.6328489780426025 0.5037513397642015
0.6533063054084778 0.5144694533762058
0.6760252118110657 0.5251875669882101
0.6888539791107178 0.5359056806002144
0.7072275280952454 0.5466237942122186
0.7236558198928833 0.5573419078242229
0.7464854121208191 0.5680600214362272
0.7720960378646851 0.5787781350482315
0.7852639555931091 0.5894962486602358
0.8088514804840088 0.6002143622722401
0.8340822458267212 0.6109324758842444
0.8572351932525635 0.6216505894962486
0.8875446319580078 0.632368703108253
0.9088361859321594 0.6430868167202572
0.9263135194778442 0.6538049303322615
0.9561564922332764 0.6645230439442658
1.0066909790039062 0.6752411575562701
1.0552387237548828 0.6859592711682744
1.0900593996047974 0.6966773847802786
1.115883708000183 0.707395498392283
1.1617968082427979 0.7181136120042872
1.2061278820037842 0.7288317256162915
1.2545688152313232 0.7395498392282959
1.3004871606826782 0.7502679528403001
1.3235149383544922 0.7609860664523044
1.36701238155365 0.7717041800643086
1.401017427444458 0.782422293676313
1.4553536176681519 0.7931404072883173
1.5097578763961792 0.8038585209003215
1.5801963806152344 0.8145766345123259
1.6308131217956543 0.8252947481243301
1.6833157539367676 0.8360128617363344
1.7377164363861084 0.8467309753483387
1.8117830753326416 0.857449088960343
1.8809304237365723 0.8681672025723473
1.951148509979248 0.8788853161843515
2.019655466079712 0.8896034297963559
2.1368002891540527 0.9003215434083601
2.221587657928467 0.9110396570203644
2.3535847663879395 0.9217577706323687
2.5330138206481934 0.932475884244373
2.6852755546569824 0.9431939978563773
2.8631200790405273 0.9539121114683816
3.1870131492614746 0.9646302250803859
3.568126678466797 0.9753483386923901
3.909877061843872 0.9860664523043944
5.402657508850098 0.9967845659163987
8.551257133483887 1.0032154340836013


==> figures/eval/defense/l2/bp3_con_srs.txt <==
2.00684802109663e-10 0.0
0.03726557642221451 0.010718113612004287
0.059875860810279846 0.021436227224008574
0.07337964326143265 0.03215434083601286
0.11284343153238297 0.04287245444801715
0.15896695852279663 0.05359056806002144
0.18077737092971802 0.06430868167202572
0.22763556241989136 0.07502679528403002
0.2532615661621094 0.0857449088960343
0.28531765937805176 0.09646302250803858
0.30828362703323364 0.10718113612004287
0.34575289487838745 0.11789924973204716
0.38504594564437866 0.12861736334405144
0.40317338705062866 0.13933547695605572
0.4208206832408905 0.15005359056806003
0.44318288564682007 0.1607717041800643
0.49137964844703674 0.1714898177920686
0.5357345342636108 0.18220793140407288
0.5634447336196899 0.19292604501607716
0.6020610928535461 0.20364415862808147
0.6367005109786987 0.21436227224008575
0.6801302433013916 0.22508038585209003
0.7415084838867188 0.2357984994640943
0.7917856574058533 0.2465166130760986
0.8724682331085205 0.2572347266881029
0.9323101043701172 0.2679528403001072
0.9915408492088318 0.27867095391211144
1.0252134799957275 0.28938906752411575
1.0781140327453613 0.30010718113612006
1.1846086978912354 0.3108252947481243
1.2713998556137085 0.3215434083601286
1.4174058437347412 0.3322615219721329
1.5310289859771729 0.3429796355841372
1.6479229927062988 0.3536977491961415
1.9054386615753174 0.36441586280814575
2.1878507137298584 0.37513397642015006
6.133636474609375 0.3858520900321543
8.928155899047852 0.3879957127545552


==> figures/eval/defense/l2/si_adv_dupnet.txt <==
8.23498780277987e-09 0.0
0.150519460439682 0.010718113612004287
0.15053287148475647 0.021436227224008574
0.3052830100059509 0.03215434083601286
0.42068707942962646 0.04287245444801715
0.46475809812545776 0.05359056806002144
0.4864450693130493 0.06430868167202572
0.5082052946090698 0.07502679528403002
0.6074066162109375 0.0857449088960343
0.6395513415336609 0.09646302250803858
0.6795768141746521 0.10718113612004287
0.7281851768493652 0.11789924973204716
0.794701099395752 0.12861736334405144
0.829006552696228 0.13933547695605572
0.8784408569335938 0.15005359056806003
0.9052349328994751 0.1607717041800643
0.9623157978057861 0.1714898177920686
0.9834687113761902 0.18220793140407288
1.0201109647750854 0.19292604501607716
1.059949517250061 0.20364415862808147
1.1026991605758667 0.21436227224008575
1.1481099128723145 0.22508038585209003
1.1889533996582031 0.2357984994640943
1.2139832973480225 0.2465166130760986
1.2763049602508545 0.2572347266881029
1.3049721717834473 0.2679528403001072
1.3411941528320312 0.27867095391211144
1.3557542562484741 0.28938906752411575
1.3832844495773315 0.30010718113612006
1.4116569757461548 0.3108252947481243
1.4446990489959717 0.3215434083601286
1.4836170673370361 0.3322615219721329
1.5264376401901245 0.3429796355841372
1.566551923751831 0.3536977491961415
1.5845999717712402 0.36441586280814575
1.6285381317138672 0.37513397642015006
1.676618218421936 0.3858520900321543
1.6968803405761719 0.3965702036441586
1.7375011444091797 0.40728831725616294
1.7535929679870605 0.4180064308681672
1.7922565937042236 0.4287245444801715
1.8231277465820312 0.43944265809217575
1.8615915775299072 0.45016077170418006
1.879840612411499 0.4608788853161844
1.9230655431747437 0.4715969989281886
1.954505443572998 0.48231511254019294
1.9684784412384033 0.4930332261521972
1.9894590377807617 0.5037513397642015
2.0313198566436768 0.5144694533762058
2.0844974517822266 0.5251875669882101
2.1284890174865723 0.5359056806002144
2.158616065979004 0.5466237942122186
2.1994845867156982 0.5573419078242229
2.2470128536224365 0.5680600214362272
2.283398389816284 0.5787781350482315
2.324902057647705 0.5894962486602358
2.394804000854492 0.6002143622722401
2.424896717071533 0.6109324758842444
2.4784579277038574 0.6216505894962486
2.5339951515197754 0.632368703108253
2.5810585021972656 0.6430868167202572
2.6164979934692383 0.6538049303322615
2.666550397872925 0.6645230439442658
2.6897494792938232 0.6752411575562701
2.7494020462036133 0.6859592711682744
2.856187582015991 0.6966773847802786
2.9308815002441406 0.707395498392283
3.007228374481201 0.7181136120042872
3.0579347610473633 0.7288317256162915
3.1464905738830566 0.7395498392282959
3.273031234741211 0.7502679528403001
3.3463521003723145 0.7609860664523044
3.4582314491271973 0.7717041800643086
3.543950319290161 0.782422293676313
3.660651445388794 0.7931404072883173
3.820909023284912 0.8038585209003215
4.049315452575684 0.8145766345123259
4.208881378173828 0.8252947481243301
4.568332195281982 0.8360128617363344
4.9818549156188965 0.8467309753483387
5.560307025909424 0.857449088960343
5.909565448760986 0.8681672025723473
10.484393119812012 0.8788853161843515


==> figures/eval/defense/l2/si_adv_sor.txt <==
0.09220300614833832 0.0
0.1477220058441162 0.010718113612004287
0.15052683651447296 0.021436227224008574
0.15052857995033264 0.03215434083601286
0.15053211152553558 0.04287245444801715
0.28663718700408936 0.05359056806002144
0.30414870381355286 0.06430868167202572
0.3204219341278076 0.07502679528403002
0.4294646978378296 0.0857449088960343
0.44844305515289307 0.09646302250803858
0.4630921185016632 0.10718113612004287
0.47826623916625977 0.11789924973204716
0.49058693647384644 0.12861736334405144
0.516249418258667 0.13933547695605572
0.5601159334182739 0.15005359056806003
0.585759162902832 0.1607717041800643
0.5981872081756592 0.1714898177920686
0.6150472164154053 0.18220793140407288
0.6300112009048462 0.19292604501607716
0.6679666638374329 0.20364415862808147
0.6880989074707031 0.21436227224008575
0.7187284231185913 0.22508038585209003
0.7541908025741577 0.2357984994640943
0.7780874371528625 0.2465166130760986
0.7934550046920776 0.2572347266881029
0.816982090473175 0.2679528403001072
0.836919903755188 0.27867095391211144
0.8476992845535278 0.28938906752411575
0.8666638731956482 0.30010718113612006
0.8936282992362976 0.3108252947481243
0.9247810244560242 0.3215434083601286
0.949084997177124 0.3322615219721329
0.9894211888313293 0.3429796355841372
1.0124435424804688 0.3536977491961415
1.0358633995056152 0.36441586280814575
1.0630769729614258 0.37513397642015006
1.0841517448425293 0.3858520900321543
1.1040786504745483 0.3965702036441586
1.1427412033081055 0.40728831725616294
1.1696968078613281 0.4180064308681672
1.1817395687103271 0.4287245444801715
1.2091901302337646 0.43944265809217575
1.2433419227600098 0.45016077170418006
1.2725580930709839 0.4608788853161844
1.2953099012374878 0.4715969989281886
1.329160213470459 0.48231511254019294
1.3497138023376465 0.4930332261521972
1.3766330480575562 0.5037513397642015
1.4028314352035522 0.5144694533762058
1.4230036735534668 0.5251875669882101
1.4715523719787598 0.5359056806002144
1.4976325035095215 0.5466237942122186
1.521518349647522 0.5573419078242229
1.5546767711639404 0.5680600214362272
1.585959792137146 0.5787781350482315
1.6195895671844482 0.5894962486602358
1.6642429828643799 0.6002143622722401
1.6947624683380127 0.6109324758842444
1.7336777448654175 0.6216505894962486
1.7657123804092407 0.632368703108253
1.842794418334961 0.6430868167202572
1.8786206245422363 0.6538049303322615
1.9053610563278198 0.6645230439442658
1.9338161945343018 0.6752411575562701
1.9795721769332886 0.6859592711682744
2.035932779312134 0.6966773847802786
2.0660645961761475 0.707395498392283
2.14127254486084 0.7181136120042872
2.1797385215759277 0.7288317256162915
2.2586450576782227 0.7395498392282959
2.3082709312438965 0.7502679528403001
2.367483615875244 0.7609860664523044
2.4132208824157715 0.7717041800643086
2.4792985916137695 0.782422293676313
2.530426025390625 0.7931404072883173
2.638425350189209 0.8038585209003215
2.6860904693603516 0.8145766345123259
2.7430875301361084 0.8252947481243301
2.7779459953308105 0.8360128617363344
2.8440611362457275 0.8467309753483387
2.947812557220459 0.857449088960343
3.0450711250305176 0.8681672025723473
3.158013105392456 0.8788853161843515
3.2236855030059814 0.8896034297963559
3.307229995727539 0.9003215434083601
3.4498229026794434 0.9110396570203644
3.6759095191955566 0.9217577706323687
3.841660737991333 0.932475884244373
4.030928611755371 0.9431939978563773
4.226012706756592 0.9539121114683816
4.544304847717285 0.9646302250803859
4.96012020111084 0.9753483386923901
5.430063724517822 0.9860664523043944
6.69619083404541 0.9967845659163987
9.332246780395508 1.0032154340836013


==> figures/eval/defense/l2/si_adv_srs.txt <==
2.00684802109663e-10 0.0
0.13909342885017395 0.010718113612004287
0.15052589774131775 0.021436227224008574
0.1505281925201416 0.03215434083601286
0.15053808689117432 0.04287245444801715
0.27478480339050293 0.05359056806002144
0.299172043800354 0.06430868167202572
0.3145883083343506 0.07502679528403002
0.3315027356147766 0.0857449088960343
0.4156338572502136 0.09646302250803858
0.4430174231529236 0.10718113612004287
0.45868873596191406 0.11789924973204716
0.48210376501083374 0.12861736334405144
0.516144871711731 0.13933547695605572
0.5658997297286987 0.15005359056806003
0.5951510667800903 0.1607717041800643
0.6098902821540833 0.1714898177920686
0.6292317509651184 0.18220793140407288
0.6493789553642273 0.19292604501607716
0.6858210563659668 0.20364415862808147
0.7060485482215881 0.21436227224008575
0.7263485193252563 0.22508038585209003
0.7516149282455444 0.2357984994640943
0.8085339665412903 0.2465166130760986
0.8385236859321594 0.2572347266881029
0.8714424967765808 0.2679528403001072
0.9078459143638611 0.27867095391211144
0.9482430219650269 0.28938906752411575
0.9894493818283081 0.30010718113612006
1.0125608444213867 0.3108252947481243
1.0393798351287842 0.3215434083601286
1.0927053689956665 0.3322615219721329
1.1349626779556274 0.3429796355841372
1.1827247142791748 0.3536977491961415
1.252018690109253 0.36441586280814575
1.290105938911438 0.37513397642015006
1.344362497329712 0.3858520900321543
1.404423713684082 0.3965702036441586
1.525593876838684 0.40728831725616294
1.6460464000701904 0.4180064308681672
1.7299907207489014 0.4287245444801715
1.9200918674468994 0.43944265809217575
2.1494548320770264 0.45016077170418006
2.400820732116699 0.4608788853161844
2.540506601333618 0.4715969989281886
3.5055062770843506 0.48231511254019294
8.681520462036133 0.4855305466237942


==> figures/eval/defense/smooth/bp3_con_dupnet.txt <==
0.0003055969427805394 0.0
0.0005968423211015761 0.010718113612004287
0.0007352273678407073 0.021436227224008574
0.0007956887129694223 0.03215434083601286
0.0008331174030900002 0.04287245444801715
0.0008752773283049464 0.05359056806002144
0.000896413519512862 0.06430868167202572
0.0009261407540179789 0.07502679528403002
0.0009601691272109747 0.0857449088960343
0.0010011554695665836 0.09646302250803858
0.0010439007310196757 0.10718113612004287
0.0010794536210596561 0.11789924973204716
0.0011097620008513331 0.12861736334405144
0.001142882276326418 0.13933547695605572
0.0011748907854780555 0.15005359056806003
0.0012003914453089237 0.1607717041800643
0.0012269309954717755 0.1714898177920686
0.0012531685642898083 0.18220793140407288
0.0012770849280059338 0.19292604501607716
0.001321596559137106 0.20364415862808147
0.001352439634501934 0.21436227224008575
0.0013781009474769235 0.22508038585209003
0.0014000785304233432 0.2357984994640943
0.0014179435092955828 0.2465166130760986
0.001449370407499373 0.2572347266881029
0.0014775535091757774 0.2679528403001072
0.0015036899130791426 0.27867095391211144
0.0015252402517944574 0.28938906752411575
0.001537692965939641 0.30010718113612006
0.0015781768597662449 0.3108252947481243
0.0016067232936620712 0.3215434083601286
0.0016264303121715784 0.3322615219721329
0.0016472393181174994 0.3429796355841372
0.0016697109676897526 0.3536977491961415
0.001687529031187296 0.36441586280814575
0.0017141173593699932 0.37513397642015006
0.0017344715306535363 0.3858520900321543
0.001768078189343214 0.3965702036441586
0.0018096528947353363 0.40728831725616294
0.0018304807599633932 0.4180064308681672
0.0018710494041442871 0.4287245444801715
0.0018849853659048676 0.43944265809217575
0.001924585783854127 0.45016077170418006
0.0019432867411524057 0.4608788853161844
0.0019608691800385714 0.4715969989281886
0.0019840989261865616 0.48231511254019294
0.002007509348914027 0.4930332261521972
0.0020231083035469055 0.5037513397642015
0.0020559970289468765 0.5144694533762058
0.002087122295051813 0.5251875669882101
0.002125195926055312 0.5359056806002144
0.0021410903427749872 0.5466237942122186
0.002178576774895191 0.5573419078242229
0.0022035210859030485 0.5680600214362272
0.002239217283204198 0.5787781350482315
0.002277713967487216 0.5894962486602358
0.002310371957719326 0.6002143622722401
0.0023597031831741333 0.6109324758842444
0.0024174838326871395 0.6216505894962486
0.00247034034691751 0.632368703108253
0.002510033082216978 0.6430868167202572
0.0025715986266732216 0.6538049303322615
0.002674538642168045 0.6645230439442658
0.0027525166515260935 0.6752411575562701
0.002793470863252878 0.6859592711682744
0.00295468233525753 0.6966773847802786
0.0031042182818055153 0.707395498392283
0.003445780836045742 0.7181136120042872
0.003716864390298724 0.7288317256162915
0.004091937560588121 0.7395498392282959
0.00661069992929697 0.7438370846730975


==> figures/eval/defense/smooth/bp3_con_sor.txt <==
0.00021068241039756685 0.0
0.0005293464055284858 0.010718113612004287
0.0005973911611363292 0.021436227224008574
0.0006888610078021884 0.03215434083601286
0.0007236613892018795 0.04287245444801715
0.0007847199449315667 0.05359056806002144
0.0008060976397246122 0.06430868167202572
0.0008461780962534249 0.07502679528403002
0.0008773741428740323 0.0857449088960343
0.0008969439077191055 0.09646302250803858
0.0009174692095257342 0.10718113612004287
0.0009447433985769749 0.11789924973204716
0.0009687485871836543 0.12861736334405144
0.0009980403119698167 0.13933547695605572
0.0010184705024585128 0.15005359056806003
0.0010412121191620827 0.1607717041800643
0.0010706685716286302 0.1714898177920686
0.001104195136576891 0.18220793140407288
0.0011307907989248633 0.19292604501607716
0.001159251551143825 0.20364415862808147
0.0011786348186433315 0.21436227224008575
0.0011935123475268483 0.22508038585209003
0.0012201304780319333 0.2357984994640943
0.0012448750203475356 0.2465166130760986
0.0012640624772757292 0.2572347266881029
0.0012785978615283966 0.2679528403001072
0.0012911106459796429 0.27867095391211144
0.001313171349465847 0.28938906752411575
0.0013369083171710372 0.30010718113612006
0.00136158661916852 0.3108252947481243
0.0013850321993231773 0.3215434083601286
0.001407117466442287 0.3322615219721329
0.001428471878170967 0.3429796355841372
0.0014458105433732271 0.3536977491961415
0.0014607810880988836 0.36441586280814575
0.0014705387875437737 0.37513397642015006
0.0014821854420006275 0.3858520900321543
0.0015039962017908692 0.3965702036441586
0.0015195173909887671 0.40728831725616294
0.0015415650559589267 0.4180064308681672
0.0015502753667533398 0.4287245444801715
0.0015655895695090294 0.43944265809217575
0.001577557995915413 0.45016077170418006
0.001599630806595087 0.4608788853161844
0.0016152272000908852 0.4715969989281886
0.0016325644683092833 0.48231511254019294
0.001655479660257697 0.4930332261521972
0.001673610880970955 0.5037513397642015
0.0016830263193696737 0.5144694533762058
0.0017070620087906718 0.5251875669882101
0.0017250067321583629 0.5359056806002144
0.0017418935894966125 0.5466237942122186
0.001772771473042667 0.5573419078242229
0.0017890853341668844 0.5680600214362272
0.0018151901895180345 0.5787781350482315
0.0018473721574991941 0.5894962486602358
0.001864563673734665 0.6002143622722401
0.0018882311414927244 0.6109324758842444
0.0018989632371813059 0.6216505894962486
0.0019203746924176812 0.632368703108253
0.0019400820601731539 0.6430868167202572
0.0019607674330472946 0.6538049303322615
0.0019810639787465334 0.6645230439442658
0.0020073563791811466 0.6752411575562701
0.0020263574551790953 0.6859592711682744
0.0020466623827815056 0.6966773847802786
0.002065937500447035 0.707395498392283
0.00209649745374918 0.7181136120042872
0.0021160151809453964 0.7288317256162915
0.0021303589455783367 0.7395498392282959
0.0021595179568976164 0.7502679528403001
0.0021800599060952663 0.7609860664523044
0.0021960530430078506 0.7717041800643086
0.0022150457371026278 0.782422293676313
0.0022380987647920847 0.7931404072883173
0.0022821882739663124 0.8038585209003215
0.0023116471711546183 0.8145766345123259
0.0023547718301415443 0.8252947481243301
0.00239680428057909 0.8360128617363344
0.002432272071018815 0.8467309753483387
0.002472243271768093 0.857449088960343
0.0025234767235815525 0.8681672025723473
0.002579155843704939 0.8788853161843515
0.002630427712574601 0.8896034297963559
0.0026998878456652164 0.9003215434083601
0.0027555758133530617 0.9110396570203644
0.002800357062369585 0.9217577706323687
0.0028806631453335285 0.932475884244373
0.002937914337962866 0.9431939978563773
0.003122244030237198 0.9539121114683816
0.003227966371923685 0.9646302250803859
0.0034740231931209564 0.9753483386923901
0.0037066624499857426 0.9860664523043944
0.003964100498706102 0.9967845659163987
0.0065892837010324 1.0032154340836013


==> figures/eval/defense/smooth/bp3_con_srs.txt <==
0.00014796803588978946 0.0
0.0003600219788495451 0.010718113612004287
0.0006337417289614677 0.021436227224008574
0.0007390107493847609 0.03215434083601286
0.0008206423372030258 0.04287245444801715
0.0008499845862388611 0.05359056806002144
0.0009014817187562585 0.06430868167202572
0.0009406359167769551 0.07502679528403002
0.0009819762781262398 0.0857449088960343
0.0010290711652487516 0.09646302250803858
0.001055395696312189 0.10718113612004287
0.001104857656173408 0.11789924973204716
0.001153451856225729 0.12861736334405144
0.0012204903177917004 0.13933547695605572
0.0012773771304637194 0.15005359056806003
0.001308327540755272 0.1607717041800643
0.0013837392907589674 0.1714898177920686
0.0014839903451502323 0.18220793140407288
0.0015294093172997236 0.19292604501607716
0.0015943760517984629 0.20364415862808147
0.0016580444062128663 0.21436227224008575
0.0017189058708027005 0.22508038585209003
0.001842339406721294 0.2357984994640943
0.0019355501281097531 0.2465166130760986
0.0020004059188067913 0.2572347266881029
0.00215324480086565 0.2679528403001072
0.0022491419222205877 0.27867095391211144
0.0024064453318715096 0.28938906752411575
0.0025313638616353273 0.30010718113612006
0.002807921962812543 0.3108252947481243
0.0030346999410539865 0.3215434083601286
0.003352181985974312 0.3322615219721329
0.007349145598709583 0.3408360128617363


==> figures/eval/defense/smooth/si_adv_dupnet.txt <==
0.00021572978585027158 0.0
0.0005499441176652908 0.010718113612004287
0.0006840833812020719 0.021436227224008574
0.0007459125481545925 0.03215434083601286
0.0007910377462394536 0.04287245444801715
0.0008316651219502091 0.05359056806002144
0.000851284945383668 0.06430868167202572
0.0008949688635766506 0.07502679528403002
0.0009533485863357782 0.0857449088960343
0.0009816349484026432 0.09646302250803858
0.0010389494709670544 0.10718113612004287
0.0010775092523545027 0.11789924973204716
0.0011224111076444387 0.12861736334405144
0.0011597585398703814 0.13933547695605572
0.0011898861266672611 0.15005359056806003
0.0012266633566468954 0.1607717041800643
0.0012707102578133345 0.1714898177920686
0.0013156114146113396 0.18220793140407288
0.0013483103830367327 0.19292604501607716
0.0013713744701817632 0.20364415862808147
0.0013960724463686347 0.21436227224008575
0.0014262673212215304 0.22508038585209003
0.0014540217816829681 0.2357984994640943
0.0014932326739653945 0.2465166130760986
0.0015099901938810945 0.2572347266881029
0.001520134974271059 0.2679528403001072
0.0015462522860616446 0.27867095391211144
0.001567353494465351 0.28938906752411575
0.0015984680503606796 0.30010718113612006
0.0016232839552685618 0.3108252947481243
0.001649614074267447 0.3215434083601286
0.001668719225563109 0.3322615219721329
0.0016795481787994504 0.3429796355841372
0.0017174932872876525 0.3536977491961415
0.00172594771720469 0.36441586280814575
0.0017583933658897877 0.37513397642015006
0.0017864133697003126 0.3858520900321543
0.0017999277915805578 0.3965702036441586
0.0018268662970513105 0.40728831725616294
0.0018550980603322387 0.4180064308681672
0.0018803427228704095 0.4287245444801715
0.0018891673535108566 0.43944265809217575
0.0019084870582446456 0.45016077170418006
0.0019326306646689773 0.4608788853161844
0.0019568903371691704 0.4715969989281886
0.0019843443296849728 0.48231511254019294
0.0019971663132309914 0.4930332261521972
0.002023495500907302 0.5037513397642015
0.00204837485216558 0.5144694533762058
0.002079397439956665 0.5251875669882101
0.0021047848276793957 0.5359056806002144
0.0021246508695185184 0.5466237942122186
0.0021527265198528767 0.5573419078242229
0.0021765357814729214 0.5680600214362272
0.0022089043632149696 0.5787781350482315
0.002249949611723423 0.5894962486602358
0.0022687832824885845 0.6002143622722401
0.002316869329661131 0.6109324758842444
0.0023363837972283363 0.6216505894962486
0.002361406572163105 0.632368703108253
0.0023876791819930077 0.6430868167202572
0.00241265632212162 0.6538049303322615
0.0024408071767538786 0.6645230439442658
0.0024738044012337923 0.6752411575562701
0.002519678557291627 0.6859592711682744
0.002559160813689232 0.6966773847802786
0.0025946542154997587 0.707395498392283
0.002632227260619402 0.7181136120042872
0.0026674973778426647 0.7288317256162915
0.0027048406191170216 0.7395498392282959
0.002730434061959386 0.7502679528403001
0.0027630184777081013 0.7609860664523044
0.002829414326697588 0.7717041800643086
0.002878751140087843 0.782422293676313
0.002947399392724037 0.7931404072883173
0.0029998719692230225 0.8038585209003215
0.003060348331928253 0.8145766345123259
0.003147779032588005 0.8252947481243301
0.0032418204937130213 0.8360128617363344
0.0033787754364311695 0.8467309753483387
0.0036529521457850933 0.857449088960343
0.004299614112824202 0.8681672025723473
0.006381642073392868 0.8788853161843515


==> figures/eval/defense/smooth/si_adv_sor.txt <==
0.00024302402744069695 0.0
0.0004875345330219716 0.010718113612004287
0.0005389958387240767 0.021436227224008574
0.0005771085270680487 0.03215434083601286
0.0006211398867890239 0.04287245444801715
0.0006726112915202975 0.05359056806002144
0.0007261345162987709 0.06430868167202572
0.0007770687807351351 0.07502679528403002
0.0008465119753964245 0.0857449088960343
0.0008868419681675732 0.09646302250803858
0.0009262317325919867 0.10718113612004287
0.0009756505605764687 0.11789924973204716
0.0010349713265895844 0.12861736334405144
0.0010557607747614384 0.13933547695605572
0.0010978048667311668 0.15005359056806003
0.0011317530879750848 0.1607717041800643
0.0011634158436208963 0.1714898177920686
0.0012056357227265835 0.18220793140407288
0.001228076871484518 0.19292604501607716
0.0012627368560060859 0.20364415862808147
0.0012904347386211157 0.21436227224008575
0.0013101815711706877 0.22508038585209003
0.0013367299688979983 0.2357984994640943
0.0013507928233593702 0.2465166130760986
0.0013687420869246125 0.2572347266881029
0.001387980068102479 0.2679528403001072
0.0014024062547832727 0.27867095391211144
0.0014169665519148111 0.28938906752411575
0.001432343851774931 0.30010718113612006
0.001451841788366437 0.3108252947481243
0.0014617310371249914 0.3215434083601286
0.0014784085797145963 0.3322615219721329
0.0015008136397227645 0.3429796355841372
0.0015228765551000834 0.3536977491961415
0.001552362460643053 0.36441586280814575
0.0015749370213598013 0.37513397642015006
0.0016014811117202044 0.3858520900321543
0.0016231656773015857 0.3965702036441586
0.0016420715255662799 0.40728831725616294
0.0016650489997118711 0.4180064308681672
0.0016841258620843291 0.4287245444801715
0.001714833895675838 0.43944265809217575
0.0017287642695009708 0.45016077170418006
0.0017497543012723327 0.4608788853161844
0.001767634181305766 0.4715969989281886
0.0017818781780079007 0.48231511254019294
0.0018003759905695915 0.4930332261521972
0.0018231867579743266 0.5037513397642015
0.0018434327794238925 0.5144694533762058
0.001876231748610735 0.5251875669882101
0.00189826893620193 0.5359056806002144
0.0019308817572891712 0.5466237942122186
0.0019480714108794928 0.5573419078242229
0.0019596635829657316 0.5680600214362272
0.0019788385834544897 0.5787781350482315
0.0019998769275844097 0.5894962486602358
0.0020217252895236015 0.6002143622722401
0.0020602503791451454 0.6109324758842444
0.002076005097478628 0.6216505894962486
0.002101923804730177 0.632368703108253
0.002110823057591915 0.6430868167202572
0.0021267610136419535 0.6538049303322615
0.0021574734710156918 0.6645230439442658
0.002174604218453169 0.6752411575562701
0.0021922392770648003 0.6859592711682744
0.0022118110209703445 0.6966773847802786
0.0022308717016130686 0.707395498392283
0.002253331243991852 0.7181136120042872
0.00227654748596251 0.7288317256162915
0.0023047039285302162 0.7395498392282959
0.0023197242990136147 0.7502679528403001
0.002339906059205532 0.7609860664523044
0.002367177978157997 0.7717041800643086
0.002392449416220188 0.782422293676313
0.0024100567679852247 0.7931404072883173
0.0024400209076702595 0.8038585209003215
0.00246320478618145 0.8145766345123259
0.0024951605591923 0.8252947481243301
0.0025396421551704407 0.8360128617363344
0.002592138247564435 0.8467309753483387
0.0026266558561474085 0.857449088960343
0.002680545672774315 0.8681672025723473
0.0027530586812645197 0.8788853161843515
0.0028165741823613644 0.8896034297963559
0.002873483579605818 0.9003215434083601
0.002946011256426573 0.9110396570203644
0.00299010518938303 0.9217577706323687
0.0030580307357013226 0.932475884244373
0.0031149983406066895 0.9431939978563773
0.0032189111225306988 0.9539121114683816
0.0033296174369752407 0.9646302250803859
0.0035400378983467817 0.9753483386923901
0.0039371042512357235 0.9860664523043944
0.004401259124279022 0.9967845659163987
0.006325819063931704 1.0032154340836013


==> figures/eval/defense/smooth/si_adv_srs.txt <==
0.0001967125863302499 0.0
0.0003176128084305674 0.010718113612004287
0.0004176533257123083 0.021436227224008574
0.00047419691691175103 0.03215434083601286
0.0005448641604743898 0.04287245444801715
0.000591209449339658 0.05359056806002144
0.000654105911962688 0.06430868167202572
0.0007197342347353697 0.07502679528403002
0.0007568948203697801 0.0857449088960343
0.0008081974810920656 0.09646302250803858
0.0008436021162196994 0.10718113612004287
0.0008746066596359015 0.11789924973204716
0.00089546904200688 0.12861736334405144
0.0009192961733788252 0.13933547695605572
0.0009568623499944806 0.15005359056806003
0.0009907627245411277 0.1607717041800643
0.0010294144740328193 0.1714898177920686
0.0010563044343143702 0.18220793140407288
0.0010781370801851153 0.19292604501607716
0.0010963061358779669 0.20364415862808147
0.0011193732498213649 0.21436227224008575
0.001160337240435183 0.22508038585209003
0.001176959602162242 0.2357984994640943
0.0012035181280225515 0.2465166130760986
0.0012332245241850615 0.2572347266881029
0.0012744333362206817 0.2679528403001072
0.0013097375631332397 0.27867095391211144
0.0013366392813622952 0.28938906752411575
0.0013569239526987076 0.30010718113612006
0.0013908621622249484 0.3108252947481243
0.0014499325770884752 0.3215434083601286
0.001501656137406826 0.3322615219721329
0.001525852014310658 0.3429796355841372
0.0015723512042313814 0.3536977491961415
0.0015977127477526665 0.36441586280814575
0.0016640209360048175 0.37513397642015006
0.0017116854432970285 0.3858520900321543
0.0017885137349367142 0.3965702036441586
0.0018450063653290272 0.40728831725616294
0.0019062190549448133 0.4180064308681672
0.0020477143116295338 0.4287245444801715
0.0022043664939701557 0.43944265809217575
0.002287072129547596 0.45016077170418006
0.002406344749033451 0.4608788853161844
0.0025473088026046753 0.4715969989281886
0.0029407977126538754 0.48231511254019294
0.003387165255844593 0.4930332261521972
0.006846914533525705 0.5016077170418006


==> figures/eval/f1/cd/bp_cd.txt <==
0.001 4.9365477e-05
0.01 4.207065e-05
0.02 3.739865e-05
0.03 3.6785008e-05
0.04 3.6803336e-05
0.05 3.703059e-05
0.06 3.7286172e-05
0.1 4.9365477e-05


==> figures/eval/f1/cd/bp_curv.txt <==
0.001 0.00029846426
0.01 0.0003059067
0.02 0.00032144465
0.03 0.00033119682
0.04 0.00033568597
0.05 0.00034257793
0.06 0.00034708218
0.1 0.00029849066


==> figures/eval/f1/cd/bp_hd.txt <==
0.001 0.00020849257
0.01 0.00018815575
0.02 0.00015656545
0.03 0.00014600896
0.04 0.00014552829
0.05 0.00014984411
0.06 0.00015807922
0.1 0.00020849257


==> figures/eval/f1/cd/bp_l2.txt <==
0.001 9.6533186e-05
0.01 8.0770325e-05
0.02 6.659336e-05
0.03 6.312284e-05
0.04 6.179693e-05
0.05 6.141196e-05
0.06 6.128597e-05
0.1 9.6533186e-05


==> figures/eval/f1/cd/si_bp_cd.txt <==
0.001 0.00023841755
0.01 0.000107728585
0.02 0.000101859325
0.03 9.970476e-05
0.04 9.8319535e-05
0.05 9.718496e-05
0.06 9.6615884e-05
0.1 9.609212e-05


==> figures/eval/f1/cd/si_bp_curv.txt <==
0.001 0.0003028774
0.01 0.0004113413
0.02 0.0005204893
0.03 0.00057903957
0.04 0.0006238823
0.05 0.00064816925
0.06 0.00066102
0.1 0.0007042711


==> figures/eval/f1/cd/si_bp_hd.txt <==
0.001 0.00028996728
0.01 0.0002467433
0.02 0.00023122842
0.03 0.00022462933
0.04 0.0002220787
0.05 0.00022238966
0.06 0.00022362365
0.1 0.00023197467


==> figures/eval/f1/cd/si_bp_l2.txt <==
0.001 0.00026793763
0.01 0.00015105134
0.02 0.00014329333
0.03 0.00014111187
0.04 0.0001400583
0.05 0.00013945939
0.06 0.00013946582
0.1 0.00014053076


==> figures/eval/f1/curv/bp_cd.txt <==
0.001 0.001551011914406935
0.01 0.0015458331964887102
0.02 0.001566211671164899
0.03 0.0015877716603851977
0.04 0.0016034047339368415
0.05 0.0016213504719886818
0.06 0.0016353474032989588
0.1 0.001551011914406935


==> figures/eval/f1/curv/bp_curv.txt <==
0.001 0.001681318219474992
0.01 0.0017410329754111464
0.02 0.0018526680164965216
0.03 0.001912672286435821
0.04 0.00194560987595057
0.05 0.0019838341722749763
0.06 0.0020096633182903442
0.1 0.001681952634051448


==> figures/eval/f1/curv/bp_hd.txt <==
0.001 0.0027255349783837
0.01 0.002719954833498006
0.02 0.00277875522299916
0.03 0.002902741868871238
0.04 0.003064332838705641
0.05 0.003242721746072756
0.06 0.0034676164530962807
0.1 0.0027255349783837


==> figures/eval/f1/curv/bp_l2.txt <==
0.001 0.0012521349976910322
0.01 0.0011987380874468128
0.02 0.0011536063537570904
0.03 0.0011504677333353172
0.04 0.001161185628953958
0.05 0.0011714362111808541
0.06 0.0011835343657025865
0.1 0.0012521349976910322


==> figures/eval/f1/curv/si_bp_cd.txt <==
0.001 0.002599856907895233
0.01 0.002589025967566013
0.02 0.0026416970277124007
0.03 0.0026547148259629125
0.04 0.0026669044267260923
0.05 0.002677623774079104
0.06 0.002684212541905789
0.1 0.002715244869139327


==> figures/eval/f1/curv/si_bp_curv.txt <==
0.001 0.0025543855492408426
0.01 0.0029232489492078905
0.02 0.003421503198870866
0.03 0.003705441442980568
0.04 0.003953569308817955
0.05 0.0040921302745181125
0.06 0.004190655534182119
0.1 0.004532546419589176


==> figures/eval/f1/curv/si_bp_hd.txt <==
0.001 0.002722134054564828
0.01 0.002813578711662667
0.02 0.002868595568649496
0.03 0.0029093955650587246
0.04 0.002937832734939849
0.05 0.002968018463251155
0.06 0.0030054175737264017
0.1 0.003159894810455835


==> figures/eval/f1/curv/si_bp_l2.txt <==
0.001 0.002447286704741069
0.01 0.001514363833267635
0.02 0.0014309586509871311
0.03 0.0014051219762662537
0.04 0.0013986032632155102
0.05 0.001396263497707218
0.06 0.0013993741388917183
0.1 0.0014154857120019112


==> figures/eval/f1/hd/bp_cd.txt <==
0.001 0.00986758
0.01 0.009312512
0.02 0.009063733
0.03 0.009093326
0.04 0.0091506075
0.05 0.009195241
0.06 0.009253084
0.1 0.00986758


==> figures/eval/f1/hd/bp_curv.txt <==
0.001 0.046196867
0.01 0.047237173
0.02 0.048691668
0.03 0.04933389
0.04 0.049604908
0.05 0.05033404
0.06 0.050739907
0.1 0.04623245


==> figures/eval/f1/hd/bp_hd.txt <==
0.001 0.0068486403
0.01 0.004913148
0.02 0.0029446315
0.03 0.0024981464
0.04 0.0024277314
0.05 0.0024887468
0.06 0.002642658
0.1 0.0068486403


==> figures/eval/f1/hd/bp_l2.txt <==
0.001 0.013974931
0.01 0.01346202
0.02 0.013473083
0.03 0.013673677
0.04 0.01386043
0.05 0.014046169
0.06 0.014131131
0.1 0.013974931


==> figures/eval/f1/hd/si_bp_cd.txt <==
0.001 0.03356556
0.01 0.02171718
0.02 0.020752836
0.03 0.020239744
0.04 0.019908173
0.05 0.019704625
0.06 0.019608978
0.1 0.019646129


==> figures/eval/f1/hd/si_bp_curv.txt <==
0.001 0.04248114
0.01 0.051056962
0.02 0.057617933
0.03 0.06100355
0.04 0.06360103
0.05 0.065185055
0.06 0.06646253
0.1 0.069155596


==> figures/eval/f1/hd/si_bp_hd.txt <==
0.001 0.027083037
0.01 0.013404416
0.02 0.010137656
0.03 0.009042238
0.04 0.008599168
0.05 0.008623184
0.06 0.008767946
0.1 0.009661152


==> figures/eval/f1/hd/si_bp_l2.txt <==
0.001 0.036144778
0.01 0.030020678
0.02 0.031018239
0.03 0.03129318
0.04 0.031491425
0.05 0.031503752
0.06 0.03165958
0.1 0.032547977


==> figures/eval/f1/l2/bp_cd.txt <==
0.001 0.49083012
0.01 0.4949626
0.02 0.5012728
0.03 0.5035643
0.04 0.50487775
0.05 0.5061553
0.06 0.5073595
0.1 0.49083012


==> figures/eval/f1/l2/bp_curv.txt <==
0.001 0.6592675
0.01 0.671547
0.02 0.69548804
0.03 0.70802784
0.04 0.71347207
0.05 0.7211291
0.06 0.72595924
0.1 0.65927374


==> figures/eval/f1/l2/bp_hd.txt <==
0.001 0.5566639
0.01 0.5417373
0.02 0.5274734
0.03 0.53207034
0.04 0.544516
0.05 0.56025255
0.06 0.5763696
0.1 0.5566639


==> figures/eval/f1/l2/bp_l2.txt <==
0.001 0.17164339
0.01 0.13242435
0.02 0.09055633
0.03 0.07863054
0.04 0.073850684
0.05 0.071622156
0.06 0.070487104
0.1 0.17164339


==> figures/eval/f1/l2/si_bp_cd.txt <==
0.001 0.5994133
0.01 0.55664504
0.02 0.56060654
0.03 0.56234115
0.04 0.56407416
0.05 0.5657877
0.06 0.56752515
0.1 0.57725114


==> figures/eval/f1/l2/si_bp_curv.txt <==
0.001 0.6390559
0.01 0.7863749
0.02 0.9706911
0.03 1.0936526
0.04 1.200405
0.05 1.2707192
0.06 1.3170198
0.1 1.4896826


==> figures/eval/f1/l2/si_bp_hd.txt <==
0.001 0.6341661
0.01 0.6057351
0.02 0.6047901
0.03 0.6111544
0.04 0.61931807
0.05 0.62957376
0.06 0.6434556
0.1 0.71850634


==> figures/eval/f1/l2/si_bp_l2.txt <==
0.001 0.5421744
0.01 0.24482991
0.02 0.21840851
0.03 0.21035096
0.04 0.20614903
0.05 0.20390384
0.06 0.20332746
0.1 0.20303637


==> figures/eval/f1/smooth/bp_cd.txt <==
0.001 0.0015291631
0.01 0.0015479015
0.02 0.001557871
0.03 0.0015592763
0.04 0.0015594696
0.05 0.0015578388
0.06 0.0015587789
0.1 0.0015291631


==> figures/eval/f1/smooth/bp_curv.txt <==
0.001 0.0011774335
0.01 0.0011834925
0.02 0.0011926733
0.03 0.0012008258
0.04 0.0012022989
0.05 0.0012034759
0.06 0.0012020338
0.1 0.0011772772


==> figures/eval/f1/smooth/bp_hd.txt <==
0.001 0.0015091184
0.01 0.0015577737
0.02 0.0016244273
0.03 0.0016481624
0.04 0.0016575396
0.05 0.0016617243
0.06 0.0016667122
0.1 0.0015091184


==> figures/eval/f1/smooth/bp_l2.txt <==
0.001 0.0014557148
0.01 0.001472366
0.02 0.0014823383
0.03 0.0014815938
0.04 0.001480104
0.05 0.0014794241
0.06 0.001478663
0.1 0.0014557148


==> figures/eval/f1/smooth/si_bp_cd.txt <==
0.001 0.001230314
0.01 0.0013356489
0.02 0.0013491795
0.03 0.0013557008
0.04 0.0013616119
0.05 0.0013656691
0.06 0.0013670688
0.1 0.001370767


==> figures/eval/f1/smooth/si_bp_curv.txt <==
0.001 0.0011980371
0.01 0.0012088716
0.02 0.0012238603
0.03 0.0012311123
0.04 0.0012423057
0.05 0.0012527417
0.06 0.0012523478
0.1 0.0012704702


==> figures/eval/f1/smooth/si_bp_hd.txt <==
0.001 0.0012532491
0.01 0.0013499198
0.02 0.0013968208
0.03 0.0014221747
0.04 0.0014346015
0.05 0.0014391902
0.06 0.0014421951
0.1 0.0014440008


==> figures/eval/f1/smooth/si_bp_l2.txt <==
0.001 0.0012180726
0.01 0.0012472037
0.02 0.0012450791
0.03 0.0012491959
0.04 0.0012494641
0.05 0.0012503457
0.06 0.0012478811
0.1 0.0012492897


==> figures/eval/single_reg/cd/BP-CD_5.txt <==
6.264797747235207e-08 0.0
4.6770989570177335e-07 0.010718113612004287
6.697813432765543e-07 0.021436227224008574
8.038053920245147e-07 0.03215434083601286
1.393652610204299e-06 0.04287245444801715
1.984484924832941e-06 0.05359056806002144
2.8749975626851665e-06 0.06430868167202572
3.564954113244312e-06 0.07502679528403002
4.235627329762792e-06 0.0857449088960343
4.970429472450633e-06 0.09646302250803858
5.320133823261131e-06 0.10718113612004287
5.745018825109582e-06 0.11789924973204716
6.067364665796049e-06 0.12861736334405144
6.647899681411218e-06 0.13933547695605572
6.928445145604201e-06 0.15005359056806003
7.2306111178477295e-06 0.1607717041800643
7.724822353338823e-06 0.1714898177920686
8.460661774734035e-06 0.18220793140407288
8.827435522107407e-06 0.19292604501607716
9.368812243337743e-06 0.20364415862808147
9.750743629410863e-06 0.21436227224008575
1.0260262570227496e-05 0.22508038585209003
1.0830572136910632e-05 0.2357984994640943
1.113631788030034e-05 0.2465166130760986
1.1482537956908345e-05 0.2572347266881029
1.2253367458470166e-05 0.2679528403001072
1.2794699614460114e-05 0.27867095391211144
1.3237504390417598e-05 0.28938906752411575
1.3350020708458032e-05 0.30010718113612006
1.3874496289645322e-05 0.3108252947481243
1.4788891348871402e-05 0.3215434083601286
1.5315907148760743e-05 0.3322615219721329
1.5703539247624576e-05 0.3429796355841372
1.628613972570747e-05 0.3536977491961415
1.71229949046392e-05 0.36441586280814575
1.7797390682972036e-05 0.37513397642015006
1.8456394172972068e-05 0.3858520900321543
1.8889262719312683e-05 0.3965702036441586
2.0244964616722427e-05 0.40728831725616294
2.0978066459065303e-05 0.4180064308681672
2.2027141312719323e-05 0.4287245444801715
2.2622785763815045e-05 0.43944265809217575
2.4154327547876164e-05 0.45016077170418006
2.5414168703719042e-05 0.4608788853161844
2.6799529223353602e-05 0.4715969989281886
2.765290264505893e-05 0.48231511254019294
2.905034853029065e-05 0.4930332261521972
2.9853857995476574e-05 0.5037513397642015
3.082540933974087e-05 0.5144694533762058
3.252000897191465e-05 0.5251875669882101
3.424327587708831e-05 0.5359056806002144
3.497191937640309e-05 0.5466237942122186
3.5781238693743944e-05 0.5573419078242229
3.745941648958251e-05 0.5680600214362272
3.829724300885573e-05 0.5787781350482315
3.931984247174114e-05 0.5894962486602358
4.075139804626815e-05 0.6002143622722401
4.182312841294333e-05 0.6109324758842444
4.2956293327733874e-05 0.6216505894962486
4.413475107867271e-05 0.632368703108253
4.466938116820529e-05 0.6430868167202572
4.5781202061334625e-05 0.6538049303322615
4.6915243729017675e-05 0.6645230439442658
4.772140528075397e-05 0.6752411575562701
4.8333215090679005e-05 0.6859592711682744
4.971643284079619e-05 0.6966773847802786
5.0630493205972016e-05 0.707395498392283
5.167353083379567e-05 0.7181136120042872
5.381319351727143e-05 0.7288317256162915
5.476247315527871e-05 0.7395498392282959
5.6188910093624145e-05 0.7502679528403001
5.745698217651807e-05 0.7609860664523044
5.857380529050715e-05 0.7717041800643086
5.9414694987935945e-05 0.782422293676313
6.156775634735823e-05 0.7931404072883173
6.282932008616626e-05 0.8038585209003215
6.40764192212373e-05 0.8145766345123259
6.522206967929378e-05 0.8252947481243301
6.648185080848634e-05 0.8360128617363344
6.873991515021771e-05 0.8467309753483387
7.207103772088885e-05 0.857449088960343
7.431560516124591e-05 0.8681672025723473
7.808335067238659e-05 0.8788853161843515
8.051033364608884e-05 0.8896034297963559
8.303244248963892e-05 0.9003215434083601
8.533772779628634e-05 0.9110396570203644
8.81323212524876e-05 0.9217577706323687
9.271228918805718e-05 0.932475884244373
9.758841770235449e-05 0.9431939978563773
0.0001013652581605129 0.9539121114683816
0.00010512324661249295 0.9646302250803859
0.00011345431266818196 0.9753483386923901
0.00012495912960730493 0.9860664523043944
0.00014084996655583382 0.9967845659163987
0.000146319973282516 1.0


==> figures/eval/single_reg/cd/BP-CURV_5.txt <==
3.647399353212677e-05 0.0
7.169310265453532e-05 0.010718113612004287
8.080694533418864e-05 0.021436227224008574
8.512893691658974e-05 0.03215434083601286
9.233394666807726e-05 0.04287245444801715
9.658726048655808e-05 0.05359056806002144
0.00010156773350900039 0.06430868167202572
0.00010799310985021293 0.07502679528403002
0.00011547352187335491 0.0857449088960343
0.00012434201198630035 0.09646302250803858
0.0001318800204899162 0.10718113612004287
0.0001409891265211627 0.11789924973204716
0.00014570374332834035 0.12861736334405144
0.00015236734179779887 0.13933547695605572
0.00015717312635388225 0.15005359056806003
0.00016404205234721303 0.1607717041800643
0.0001689927012193948 0.1714898177920686
0.00017177198606077582 0.18220793140407288
0.00017456273781135678 0.19292604501607716
0.00017825301620177925 0.20364415862808147
0.00018191550043411553 0.21436227224008575
0.00018614952568896115 0.22508038585209003
0.00019163370598107576 0.2357984994640943
0.0001965268747881055 0.2465166130760986
0.00020109764591325074 0.2572347266881029
0.00020483508706092834 0.2679528403001072
0.0002072099014185369 0.27867095391211144
0.00021174308494664729 0.28938906752411575
0.000215395528357476 0.30010718113612006
0.00021959986770525575 0.3108252947481243
0.00022410889505408704 0.3215434083601286
0.00022897447342984378 0.3322615219721329
0.0002326531830476597 0.3429796355841372
0.00023875670740380883 0.3536977491961415
0.00024333222245331854 0.36441586280814575
0.00024642067728564143 0.37513397642015006
0.0002503752475604415 0.3858520900321543
0.00025502193602733314 0.3965702036441586
0.0002609795774333179 0.40728831725616294
0.0002648153458721936 0.4180064308681672
0.0002706733939703554 0.4287245444801715
0.00027508698985911906 0.43944265809217575
0.0002775660250335932 0.45016077170418006
0.0002803835377562791 0.4608788853161844
0.0002848934382200241 0.4715969989281886
0.0002894939389079809 0.48231511254019294
0.0002957238466478884 0.4930332261521972
0.0003068541409447789 0.5037513397642015
0.0003121870686300099 0.5144694533762058
0.0003163614892400801 0.5251875669882101
0.00032075028866529465 0.5359056806002144
0.00032784079667180777 0.5466237942122186
0.0003323206037748605 0.5573419078242229
0.0003397725522518158 0.5680600214362272
0.0003459430008661002 0.5787781350482315
0.00035280303563922644 0.5894962486602358
0.0003566463419701904 0.6002143622722401
0.000365438056178391 0.6109324758842444
0.0003696743515320122 0.6216505894962486
0.00037713386700488627 0.632368703108253
0.0003839418641291559 0.6430868167202572
0.00039317767368629575 0.6538049303322615
0.0004001476336270571 0.6645230439442658
0.00041253940435126424 0.6752411575562701
0.00041707552736625075 0.6859592711682744
0.000432230212027207 0.6966773847802786
0.00044082390377298 0.707395498392283
0.0004486738471314311 0.7181136120042872
0.0004534836334642023 0.7288317256162915
0.0004590804746840149 0.7395498392282959
0.0004645295557565987 0.7502679528403001
0.0004735662951134145 0.7609860664523044
0.0004837795568164438 0.7717041800643086
0.000490816542878747 0.782422293676313
0.0004956119228154421 0.7931404072883173
0.0005030428292229772 0.8038585209003215
0.0005132557125762105 0.8145766345123259
0.0005224259803071618 0.8252947481243301
0.0005308552063070238 0.8360128617363344
0.0005533223738893867 0.8467309753483387
0.0005626718048006296 0.857449088960343
0.0005811577429994941 0.8681672025723473
0.0005959286936558783 0.8788853161843515
0.0006043187458999455 0.8896034297963559
0.0006153594586066902 0.9003215434083601
0.0006281191017478704 0.9110396570203644
0.0006450911751016974 0.9217577706323687
0.0006607886170968413 0.932475884244373
0.000699539203196764 0.9431939978563773
0.0007289933273568749 0.9539121114683816
0.0007582069374620914 0.9646302250803859
0.0008053841884247959 0.9753483386923901
0.0009256639750674367 0.9860664523043944
0.001090007135644555 0.9967845659163987
0.0016560691874474287 1.0


==> figures/eval/single_reg/cd/BP-HD_5.txt <==
2.0299246898503043e-05 0.0
2.9929182346677408e-05 0.010718113612004287
3.421560541028157e-05 0.021436227224008574
3.690856829052791e-05 0.03215434083601286
4.093807001481764e-05 0.04287245444801715
4.369269299786538e-05 0.05359056806002144
4.8900437832344323e-05 0.06430868167202572
5.2656592743005604e-05 0.07502679528403002
5.473736746353097e-05 0.0857449088960343
5.8530709793558344e-05 0.09646302250803858
6.0311853303574026e-05 0.10718113612004287
6.461820885306224e-05 0.11789924973204716
6.651240983046591e-05 0.12861736334405144
6.863599264761433e-05 0.13933547695605572
6.994116120040417e-05 0.15005359056806003
7.193854253273457e-05 0.1607717041800643
7.332893437705934e-05 0.1714898177920686
7.522650412283838e-05 0.18220793140407288
7.717634434811771e-05 0.19292604501607716
7.814320997567847e-05 0.20364415862808147
7.966846169438213e-05 0.21436227224008575
8.11072823125869e-05 0.22508038585209003
8.243529737228528e-05 0.2357984994640943
8.451103349216282e-05 0.2465166130760986
8.514142973581329e-05 0.2572347266881029
8.613156387582421e-05 0.2679528403001072
8.852309838403016e-05 0.27867095391211144
8.998542034532875e-05 0.28938906752411575
9.144168870989233e-05 0.30010718113612006
9.300365491071716e-05 0.3108252947481243
9.396983659826219e-05 0.3215434083601286
9.556941949995235e-05 0.3322615219721329
9.709747246233746e-05 0.3429796355841372
9.9232915090397e-05 0.3536977491961415
0.00010093802120536566 0.36441586280814575
0.00010249699698761106 0.37513397642015006
0.00010383536573499441 0.3858520900321543
0.0001057109038811177 0.3965702036441586
0.0001073993043974042 0.40728831725616294
0.00010889002442127094 0.4180064308681672
0.00011006258137058467 0.4287245444801715
0.00011200423614354804 0.43944265809217575
0.00011461730900919065 0.45016077170418006
0.00011682274634949863 0.4608788853161844
0.0001187390589620918 0.4715969989281886
0.00012169884575996548 0.48231511254019294
0.00012370717013254762 0.4930332261521972
0.00012651723227463663 0.5037513397642015
0.0001286610495299101 0.5144694533762058
0.00013062544167041779 0.5251875669882101
0.000132975765154697 0.5359056806002144
0.00013505981769412756 0.5466237942122186
0.0001367753866361454 0.5573419078242229
0.00013965640391688794 0.5680600214362272
0.00014210720837581903 0.5787781350482315
0.00014493725029751658 0.5894962486602358
0.0001476770848967135 0.6002143622722401
0.0001511503360234201 0.6109324758842444
0.0001523837709100917 0.6216505894962486
0.00015528229414485395 0.632368703108253
0.00015865304158069193 0.6430868167202572
0.00016222501290030777 0.6538049303322615
0.00016401852190028876 0.6645230439442658
0.00016643459093756974 0.6752411575562701
0.00016998875071294606 0.6859592711682744
0.0001717749983072281 0.6966773847802786
0.0001761107996571809 0.707395498392283
0.00017813834710977972 0.7181136120042872
0.0001811107067624107 0.7288317256162915
0.0001843889185693115 0.7395498392282959
0.00018988168449141085 0.7502679528403001
0.0001956396590685472 0.7609860664523044
0.0002017523074755445 0.7717041800643086
0.00020563807629514486 0.782422293676313
0.00020951731130480766 0.7931404072883173
0.00021790228493046016 0.8038585209003215
0.00022455028374679387 0.8145766345123259
0.0002322178625036031 0.8252947481243301
0.00024025668972171843 0.8360128617363344
0.0002442320401314646 0.8467309753483387
0.0002505160227883607 0.857449088960343
0.00025847868528217077 0.8681672025723473
0.0002645640051923692 0.8788853161843515
0.00027113029500469565 0.8896034297963559
0.0002845723065547645 0.9003215434083601
0.00029765587532892823 0.9110396570203644
0.00032049763831309974 0.9217577706323687
0.00033992406679317355 0.932475884244373
0.0003625389654189348 0.9431939978563773
0.00039426074363291264 0.9539121114683816
0.00043747134623117745 0.9646302250803859
0.0004910625284537673 0.9753483386923901
0.000553780235350132 0.9860664523043944
0.0008980570128187537 0.9967845659163987
0.001117745996452868 1.0


==> figures/eval/single_reg/cd/BP-L2_5.txt <==
1.8725887684922782e-07 0.0
4.280546193058399e-07 0.010718113612004287
8.147050039042369e-07 0.021436227224008574
1.1869916534124059e-06 0.03215434083601286
1.8925179574580397e-06 0.04287245444801715
3.2656437269906746e-06 0.05359056806002144
4.028528110211482e-06 0.06430868167202572
5.124309154780349e-06 0.07502679528403002
6.660663530055899e-06 0.0857449088960343
7.5269244916853495e-06 0.09646302250803858
8.470755346934311e-06 0.10718113612004287
9.204936759488191e-06 0.11789924973204716
9.606219464330934e-06 0.12861736334405144
9.881629011943005e-06 0.13933547695605572
1.0848040801647585e-05 0.15005359056806003
1.1906951840501279e-05 0.1607717041800643
1.2357451851130463e-05 0.1714898177920686
1.2984866771148518e-05 0.18220793140407288
1.378555316478014e-05 0.19292604501607716
1.423951380274957e-05 0.20364415862808147
1.4684426787425764e-05 0.21436227224008575
1.5307541616493836e-05 0.22508038585209003
1.6047022654674947e-05 0.2357984994640943
1.670697020017542e-05 0.2465166130760986
1.747456735756714e-05 0.2572347266881029
1.829373650252819e-05 0.2679528403001072
1.9116332623525523e-05 0.27867095391211144
1.9736062313313596e-05 0.28938906752411575
2.060945553239435e-05 0.30010718113612006
2.1248659322736785e-05 0.3108252947481243
2.2013800844433717e-05 0.3215434083601286
2.3144624719861895e-05 0.3322615219721329
2.4185297661460936e-05 0.3429796355841372
2.4727549316594377e-05 0.3536977491961415
2.5667688532848842e-05 0.36441586280814575
2.639469676068984e-05 0.37513397642015006
2.7248504920862615e-05 0.3858520900321543
2.8832248062826693e-05 0.3965702036441586
2.929328547907062e-05 0.40728831725616294
3.0793631594860926e-05 0.4180064308681672
3.181013380526565e-05 0.4287245444801715
3.280783130321652e-05 0.43944265809217575
3.3934207749553025e-05 0.45016077170418006
3.675726111396216e-05 0.4608788853161844
3.920478047803044e-05 0.4715969989281886
4.088940841029398e-05 0.48231511254019294
4.289414209779352e-05 0.4930332261521972
4.382717816042714e-05 0.5037513397642015
4.572154284687713e-05 0.5144694533762058
4.7569526941515505e-05 0.5251875669882101
4.8736117605585605e-05 0.5359056806002144
5.0194728828500956e-05 0.5466237942122186
5.146108742337674e-05 0.5573419078242229
5.2768347813980654e-05 0.5680600214362272
5.427142605185509e-05 0.5787781350482315
5.542255530599505e-05 0.5894962486602358
5.6816650612745434e-05 0.6002143622722401
5.832928218296729e-05 0.6109324758842444
6.0823898820672184e-05 0.6216505894962486
6.28292909823358e-05 0.632368703108253
6.348654278554022e-05 0.6430868167202572
6.60465084365569e-05 0.6538049303322615
6.709295848850161e-05 0.6645230439442658
6.911714444868267e-05 0.6752411575562701
7.05528655089438e-05 0.6859592711682744
7.196741353254765e-05 0.6966773847802786
7.455353625118732e-05 0.707395498392283
7.58964306442067e-05 0.7181136120042872
7.769939838908613e-05 0.7288317256162915
7.942297088447958e-05 0.7395498392282959
8.288172102766111e-05 0.7502679528403001
8.61791631905362e-05 0.7609860664523044
8.879779488779604e-05 0.7717041800643086
9.226131078321487e-05 0.782422293676313
9.471732482779771e-05 0.7931404072883173
9.761166438693181e-05 0.8038585209003215
9.947582293534651e-05 0.8145766345123259
0.0001024049415718764 0.8252947481243301
0.00010636504885042086 0.8360128617363344
0.00010887409007409588 0.8467309753483387
0.00011217896826565266 0.857449088960343
0.00011545496818143874 0.8681672025723473
0.00012324297858867794 0.8788853161843515
0.00012833435903303325 0.8896034297963559
0.0001341570314252749 0.9003215434083601
0.00014149269554764032 0.9110396570203644
0.0001511252485215664 0.9217577706323687
0.0001597515365574509 0.932475884244373
0.00016797869466245174 0.9431939978563773
0.00017717687296681106 0.9539121114683816
0.00018806642037816346 0.9646302250803859
0.00020987234893254936 0.9753483386923901
0.00023421106743626297 0.9860664523043944
0.0005530265043489635 0.9967845659163987
0.0008516113157384098 1.0


==> figures/eval/single_reg/cd/SIBP-CD_5.txt <==
5.1025490392930806e-06 0.0
8.245997378253378e-06 0.010718113612004287
1.0374665180279408e-05 0.021436227224008574
1.2514858099166304e-05 0.03215434083601286
1.4996047866588924e-05 0.04287245444801715
1.79587077582255e-05 0.05359056806002144
1.935885848070029e-05 0.06430868167202572
2.1898462364333682e-05 0.07502679528403002
2.3932054318720475e-05 0.0857449088960343
2.6821446226676926e-05 0.09646302250803858
2.858910011127591e-05 0.10718113612004287
3.0451159545918927e-05 0.11789924973204716
3.154207661282271e-05 0.12861736334405144
3.272941830800846e-05 0.13933547695605572
3.3877317036967725e-05 0.15005359056806003
3.486513014649972e-05 0.1607717041800643
3.6576671845978126e-05 0.1714898177920686
3.804180596489459e-05 0.18220793140407288
3.910529630957171e-05 0.19292604501607716
3.953374471166171e-05 0.20364415862808147
4.136894494877197e-05 0.21436227224008575
4.279147833585739e-05 0.22508038585209003
4.4110762246418744e-05 0.2357984994640943
4.5700355258304626e-05 0.2465166130760986
4.6242545067798346e-05 0.2572347266881029
4.710403300123289e-05 0.2679528403001072
4.818575325771235e-05 0.27867095391211144
4.957173950970173e-05 0.28938906752411575
5.082286224933341e-05 0.30010718113612006
5.221406900091097e-05 0.3108252947481243
5.483366476255469e-05 0.3215434083601286
5.5932974646566436e-05 0.3322615219721329
5.796765981358476e-05 0.3429796355841372
5.9918682381976396e-05 0.3536977491961415
6.133870920166373e-05 0.36441586280814575
6.29858041065745e-05 0.37513397642015006
6.489369843620807e-05 0.3858520900321543
6.644672248512506e-05 0.3965702036441586
6.760050018783659e-05 0.40728831725616294
6.880180444568396e-05 0.4180064308681672
7.067923434078693e-05 0.4287245444801715
7.217341772047803e-05 0.43944265809217575
7.376832218142226e-05 0.45016077170418006
7.557556091342121e-05 0.4608788853161844
7.823133637430146e-05 0.4715969989281886
7.987509161466733e-05 0.48231511254019294
8.121744031086564e-05 0.4930332261521972
8.274376159533858e-05 0.5037513397642015
8.432086906395853e-05 0.5144694533762058
8.625129703432322e-05 0.5251875669882101
8.712663111509755e-05 0.5359056806002144
8.857258944772184e-05 0.5466237942122186
9.00156592251733e-05 0.5573419078242229
9.132966806646436e-05 0.5680600214362272
9.261285595130175e-05 0.5787781350482315
9.421172580914572e-05 0.5894962486602358
9.620936179999262e-05 0.6002143622722401
9.84369107754901e-05 0.6109324758842444
0.00010034603474196047 0.6216505894962486
0.00010364855552325025 0.632368703108253
0.00010568152356427163 0.6430868167202572
0.00010780090815387666 0.6538049303322615
0.00010910734999924898 0.6645230439442658
0.00011121884017484263 0.6752411575562701
0.0001125749695347622 0.6859592711682744
0.00011552192154340446 0.6966773847802786
0.00011725432705134153 0.707395498392283
0.00012006705219391733 0.7181136120042872
0.00012539044837467372 0.7288317256162915
0.0001279027055716142 0.7395498392282959
0.00013104852405376732 0.7502679528403001
0.0001339130976703018 0.7609860664523044
0.00013628252781927586 0.7717041800643086
0.00013930679415352643 0.782422293676313
0.0001422144123353064 0.7931404072883173
0.00014722030027769506 0.8038585209003215
0.0001503744861111045 0.8145766345123259
0.0001541084930067882 0.8252947481243301
0.0001576560316607356 0.8360128617363344
0.000162317359354347 0.8467309753483387
0.0001670651836320758 0.857449088960343
0.0001742449967423454 0.8681672025723473
0.0001787488436093554 0.8788853161843515
0.00018464606546331197 0.8896034297963559
0.0001903019001474604 0.9003215434083601
0.00019556493498384953 0.9110396570203644
0.00020140933338552713 0.9217577706323687
0.00020760878396686167 0.932475884244373
0.0002191923267673701 0.9431939978563773
0.00022882026678416878 0.9539121114683816
0.0002458240487612784 0.9646302250803859
0.00027362717082723975 0.9753483386923901
0.0003090759855695069 0.9860664523043944
0.0003678718348965049 0.9967845659163987
0.0004437595489434898 1.0


==> figures/eval/single_reg/cd/SIBP-CURV_5.txt <==
5.350852006813511e-05 0.0
0.0001192565105156973 0.010718113612004287
0.0001770441886037588 0.021436227224008574
0.00020659645088016987 0.03215434083601286
0.0002424435515422374 0.04287245444801715
0.00025827554054558277 0.05359056806002144
0.0002821951056830585 0.06430868167202572
0.0002955212548840791 0.07502679528403002
0.0003175764577463269 0.0857449088960343
0.00032726849894970655 0.09646302250803858
0.00033414337667636573 0.10718113612004287
0.00034196089836768806 0.11789924973204716
0.0003516856231726706 0.12861736334405144
0.000363206141628325 0.13933547695605572
0.00037427328061312437 0.15005359056806003
0.0003832800139207393 0.1607717041800643
0.00039367485442198813 0.1714898177920686
0.00040193606400862336 0.18220793140407288
0.0004087199049536139 0.19292604501607716
0.0004161421093158424 0.20364415862808147
0.0004242788127157837 0.21436227224008575
0.0004317132697906345 0.22508038585209003
0.00044162204721942544 0.2357984994640943
0.0004487339174374938 0.2465166130760986
0.00045990158105269074 0.2572347266881029
0.00047363463090732694 0.2679528403001072
0.0004809732490684837 0.27867095391211144
0.0004924436798319221 0.28938906752411575
0.0004987325519323349 0.30010718113612006
0.000505190750118345 0.3108252947481243
0.0005115020903758705 0.3215434083601286
0.00051980308489874 0.3322615219721329
0.0005274168797768652 0.3429796355841372
0.0005390523001551628 0.3536977491961415
0.0005464240093715489 0.36441586280814575
0.0005554789095185697 0.37513397642015006
0.0005613352404907346 0.3858520900321543
0.0005647899815812707 0.3965702036441586
0.0005709728575311601 0.40728831725616294
0.0005844073602929711 0.4180064308681672
0.0005917974631302059 0.4287245444801715
0.0006004134193062782 0.43944265809217575
0.0006054039113223553 0.45016077170418006
0.0006136011797934771 0.4608788853161844
0.0006267810240387917 0.4715969989281886
0.0006363489665091038 0.48231511254019294
0.0006480261799879372 0.4930332261521972
0.0006561845075339079 0.5037513397642015
0.0006643166998401284 0.5144694533762058
0.0006722981343045831 0.5251875669882101
0.0006791841587983072 0.5359056806002144
0.0006841661524958909 0.5466237942122186
0.0006926104542799294 0.5573419078242229
0.0006963018095120788 0.5680600214362272
0.000703132594935596 0.5787781350482315
0.0007171757169999182 0.5894962486602358
0.0007206701557151973 0.6002143622722401
0.0007252206560224295 0.6109324758842444
0.0007296297699213028 0.6216505894962486
0.0007390710525214672 0.632368703108253
0.0007505975663661957 0.6430868167202572
0.0007610248867422342 0.6538049303322615
0.0007682701107114553 0.6645230439442658
0.000773879699409008 0.6752411575562701
0.0007796697900630534 0.6859592711682744
0.0007853354327380657 0.6966773847802786
0.0007901405915617943 0.707395498392283
0.0008064521825872362 0.7181136120042872
0.0008159613935276866 0.7288317256162915
0.0008222092292271554 0.7395498392282959
0.000833083176985383 0.7502679528403001
0.0008414758485741913 0.7609860664523044
0.0008508092723786831 0.7717041800643086
0.0008573364466428757 0.782422293676313
0.0008648224174976349 0.7931404072883173
0.0008740503108128905 0.8038585209003215
0.0008876312640495598 0.8145766345123259
0.0008973899530246854 0.8252947481243301
0.0009075125562958419 0.8360128617363344
0.0009230735013261437 0.8467309753483387
0.0009367403690703213 0.857449088960343
0.0009522035252302885 0.8681672025723473
0.0009658474009484053 0.8788853161843515
0.000987465144135058 0.8896034297963559
0.0010120624210685492 0.9003215434083601
0.0010257861576974392 0.9110396570203644
0.0010578680085018277 0.9217577706323687
0.001083579147234559 0.932475884244373
0.0011093136854469776 0.9431939978563773
0.00117067014798522 0.9539121114683816
0.0012063967296853662 0.9646302250803859
0.0012362156994640827 0.9753483386923901
0.0013376115821301937 0.9860664523043944
0.001686768839135766 0.9967845659163987
0.0021333873737603426 1.0


==> figures/eval/single_reg/cd/SIBP-HD_5.txt <==
2.3701813915977255e-05 0.0
3.988475873484276e-05 0.010718113612004287
4.5681579649681225e-05 0.021436227224008574
5.130293720867485e-05 0.03215434083601286
5.2857634727843106e-05 0.04287245444801715
5.839281948283315e-05 0.05359056806002144
6.21001236140728e-05 0.06430868167202572
6.596610182896256e-05 0.07502679528403002
7.291183283086866e-05 0.0857449088960343
7.546057895524427e-05 0.09646302250803858
7.980068039614707e-05 0.10718113612004287
8.404448453802615e-05 0.11789924973204716
8.787943806964904e-05 0.12861736334405144
9.203241643263027e-05 0.13933547695605572
9.426023461855948e-05 0.15005359056806003
9.723794210003689e-05 0.1607717041800643
0.00010065027890959755 0.1714898177920686
0.00010299372661393136 0.18220793140407288
0.00010698150435928255 0.19292604501607716
0.00011019885278074071 0.20364415862808147
0.0001116592320613563 0.21436227224008575
0.000112941961560864 0.22508038585209003
0.00011503644054755569 0.2357984994640943
0.00011728885874617845 0.2465166130760986
0.00011939260002691299 0.2572347266881029
0.0001227984030265361 0.2679528403001072
0.00012419636186677963 0.27867095391211144
0.00012616321328096092 0.28938906752411575
0.00013001363549847156 0.30010718113612006
0.0001332602696493268 0.3108252947481243
0.00013727550685871392 0.3215434083601286
0.00014081851986702532 0.3322615219721329
0.00014344285591505468 0.3429796355841372
0.00014518469106405973 0.3536977491961415
0.00014945256407372653 0.36441586280814575
0.00015176352462731302 0.37513397642015006
0.0001547277788631618 0.3858520900321543
0.00015614356379956007 0.3965702036441586
0.0001585531426826492 0.40728831725616294
0.00016184595006052405 0.4180064308681672
0.00016448866517748684 0.4287245444801715
0.00016804810729809105 0.43944265809217575
0.00017086326261051 0.45016077170418006
0.0001729260548017919 0.4608788853161844
0.00017723377095535398 0.4715969989281886
0.00017956340161617845 0.48231511254019294
0.0001829782995628193 0.4930332261521972
0.0001884236407931894 0.5037513397642015
0.00019189147860743105 0.5144694533762058
0.0001964332041097805 0.5251875669882101
0.00020180281717330217 0.5359056806002144
0.00020505496650002897 0.5466237942122186
0.00020676132407970726 0.5573419078242229
0.00020876932831015438 0.5680600214362272
0.00021324706904124469 0.5787781350482315
0.00021581276087090373 0.5894962486602358
0.0002202309260610491 0.6002143622722401
0.00022420453024096787 0.6109324758842444
0.0002279718464706093 0.6216505894962486
0.00023126429005060345 0.632368703108253
0.0002341677900403738 0.6430868167202572
0.00023822706134524196 0.6538049303322615
0.0002469475148245692 0.6645230439442658
0.00025031622499227524 0.6752411575562701
0.00025683807325549424 0.6859592711682744
0.0002633668191265315 0.6966773847802786
0.0002659684978425503 0.707395498392283
0.0002704612270463258 0.7181136120042872
0.000273399637080729 0.7288317256162915
0.000280317704891786 0.7395498392282959
0.00028716796077787876 0.7502679528403001
0.00029226794140413404 0.7609860664523044
0.00030173384584486485 0.7717041800643086
0.0003048572689294815 0.782422293676313
0.00030996836721897125 0.7931404072883173
0.0003163294168189168 0.8038585209003215
0.0003243681858293712 0.8145766345123259
0.0003287975850980729 0.8252947481243301
0.00033538995194248855 0.8360128617363344
0.00034097765455953777 0.8467309753483387
0.0003550282563082874 0.857449088960343
0.0003686903219204396 0.8681672025723473
0.00037738584796898067 0.8788853161843515
0.0003948994562961161 0.8896034297963559
0.0004075714386999607 0.9003215434083601
0.00042080608545802534 0.9110396570203644
0.00043437827844172716 0.9217577706323687
0.0004464872763492167 0.932475884244373
0.0004742482560686767 0.9431939978563773
0.0005244460189715028 0.9539121114683816
0.0005617476999759674 0.9646302250803859
0.0006263178074732423 0.9753483386923901
0.0007312739617191255 0.9860664523043944
0.001014751847833395 0.9967845659163987
0.0013557628262788057 1.0


==> figures/eval/single_reg/cd/SIBP-L2_5.txt <==
3.975137587985955e-06 0.0
9.15139480639482e-06 0.010718113612004287
1.0569128789938986e-05 0.021436227224008574
1.3114838111505378e-05 0.03215434083601286
1.5824634829186834e-05 0.04287245444801715
1.885035089799203e-05 0.05359056806002144
2.224215495516546e-05 0.06430868167202572
2.708994179556612e-05 0.07502679528403002
2.9524149795179255e-05 0.0857449088960343
3.1836498237680644e-05 0.09646302250803858
3.4131600841647014e-05 0.10718113612004287
3.551675399648957e-05 0.11789924973204716
3.714364720508456e-05 0.12861736334405144
3.887117054546252e-05 0.13933547695605572
4.005528171546757e-05 0.15005359056806003
4.221044582664035e-05 0.1607717041800643
4.4775752030545846e-05 0.1714898177920686
4.663485015043989e-05 0.18220793140407288
4.8053389036795124e-05 0.19292604501607716
4.9862239393405616e-05 0.20364415862808147
5.1932580390712246e-05 0.21436227224008575
5.306822276907042e-05 0.22508038585209003
5.4933894716668874e-05 0.2357984994640943
5.690061516361311e-05 0.2465166130760986
5.805656110169366e-05 0.2572347266881029
5.978632907499559e-05 0.2679528403001072
6.165618833620101e-05 0.27867095391211144
6.418262637453154e-05 0.28938906752411575
6.593445868929848e-05 0.30010718113612006
6.830647180322558e-05 0.3108252947481243
7.115190965123475e-05 0.3215434083601286
7.288387860171497e-05 0.3322615219721329
7.51206825952977e-05 0.3429796355841372
7.68456666264683e-05 0.3536977491961415
7.782544707879424e-05 0.36441586280814575
8.092561620287597e-05 0.37513397642015006
8.295704901684076e-05 0.3858520900321543
8.394672477152199e-05 0.3965702036441586
8.635193080408499e-05 0.40728831725616294
8.860904927132651e-05 0.4180064308681672
9.138285531662405e-05 0.4287245444801715
9.35248244786635e-05 0.43944265809217575
9.680212679086253e-05 0.45016077170418006
9.769020834937692e-05 0.4608788853161844
0.00010009988181991503 0.4715969989281886
0.00010277509863954037 0.48231511254019294
0.0001046519901137799 0.4930332261521972
0.00010720078716985881 0.5037513397642015
0.0001091565063688904 0.5144694533762058
0.00011102880671387538 0.5251875669882101
0.00011325887317070737 0.5359056806002144
0.00011646708298940212 0.5466237942122186
0.00011827965499833226 0.5573419078242229
0.0001208144603879191 0.5680600214362272
0.00012238716590218246 0.5787781350482315
0.0001250558125320822 0.5894962486602358
0.00012756719661410898 0.6002143622722401
0.0001298453425988555 0.6109324758842444
0.00013480820052791387 0.6216505894962486
0.00013737700646743178 0.632368703108253
0.00014103564899414778 0.6430868167202572
0.00014507558080367744 0.6538049303322615
0.00014829027350060642 0.6645230439442658
0.00015114442794583738 0.6752411575562701
0.00015526320203207433 0.6859592711682744
0.0001578369119670242 0.6966773847802786
0.0001634036743780598 0.707395498392283
0.000168186888913624 0.7181136120042872
0.00017277486040256917 0.7288317256162915
0.0001774606789695099 0.7395498392282959
0.00018187846580985934 0.7502679528403001
0.00018540215387474746 0.7609860664523044
0.00018987464136444032 0.7717041800643086
0.0001963134709512815 0.782422293676313
0.00019966709078289568 0.7931404072883173
0.00020741144544444978 0.8038585209003215
0.00021408610336948186 0.8145766345123259
0.00021775289496872574 0.8252947481243301
0.00022245330910664052 0.8360128617363344
0.00023155668168328702 0.8467309753483387
0.000234389808611013 0.857449088960343
0.00024145054339896888 0.8681672025723473
0.0002518113178666681 0.8788853161843515
0.00026014080503955483 0.8896034297963559
0.0002699202741496265 0.9003215434083601
0.00029553472995758057 0.9110396570203644
0.00031086226226761937 0.9217577706323687
0.0003244815452490002 0.932475884244373
0.000343424326274544 0.9431939978563773
0.0003655102045740932 0.9539121114683816
0.0004024174122605473 0.9646302250803859
0.0004577126237563789 0.9753483386923901
0.0006130042602308095 0.9860664523043944
0.000983362551778555 0.9967845659163987
0.001178676262497902 1.0


==> figures/eval/single_reg/curv/BP-CD_5.txt <==
5.6248616601806134e-05 0.0
0.00013289452181197703 0.010718113612004287
0.00017375424795318395 0.021436227224008574
0.00020542774291243404 0.03215434083601286
0.00023766819504089653 0.04287245444801715
0.00026333858841098845 0.05359056806002144
0.0002754158340394497 0.06430868167202572
0.00030630960827693343 0.07502679528403002
0.0003367362660355866 0.0857449088960343
0.0003675845800898969 0.09646302250803858
0.00039139040745794773 0.10718113612004287
0.000415034155594185 0.11789924973204716
0.00044561224058270454 0.12861736334405144
0.0004681064165197313 0.13933547695605572
0.0004885927774012089 0.15005359056806003
0.0005197519203647971 0.1607717041800643
0.0005372704472392797 0.1714898177920686
0.0005545567255467176 0.18220793140407288
0.0005841177189722657 0.19292604501607716
0.0006092527182772756 0.20364415862808147
0.0006317215738818049 0.21436227224008575
0.000653499795589596 0.22508038585209003
0.0006776183727197349 0.2357984994640943
0.0006972678238525987 0.2465166130760986
0.0007179166423156857 0.2572347266881029
0.0007545838598161936 0.2679528403001072
0.0007727334741503 0.27867095391211144
0.0007868917309679091 0.28938906752411575
0.0008227228536270559 0.30010718113612006
0.0008474342757835984 0.3108252947481243
0.0008824329706840217 0.3215434083601286
0.0009106273064389825 0.3322615219721329
0.0009563345811329782 0.3429796355841372
0.0010015096049755812 0.3536977491961415
0.0010233854409307241 0.36441586280814575
0.0010448191314935684 0.37513397642015006
0.0010660248808562756 0.3858520900321543
0.001085652969777584 0.3965702036441586
0.0011118248803541064 0.40728831725616294
0.0011363041121512651 0.4180064308681672
0.0011602804297581315 0.4287245444801715
0.001193489646539092 0.43944265809217575
0.001229996676556766 0.45016077170418006
0.0012573273852467537 0.4608788853161844
0.0012786660809069872 0.4715969989281886
0.0013014350552111864 0.48231511254019294
0.0013409690000116825 0.4930332261521972
0.0013690190389752388 0.5037513397642015
0.00140114757232368 0.5144694533762058
0.0014346608659252524 0.5251875669882101
0.0014703734777867794 0.5359056806002144
0.0015021709259599447 0.5466237942122186
0.0015248237177729607 0.5573419078242229
0.0015598572790622711 0.5680600214362272
0.0015802484704181552 0.5787781350482315
0.0016000440809875727 0.5894962486602358
0.0016254957299679518 0.6002143622722401
0.001650918973609805 0.6109324758842444
0.001683441223576665 0.6216505894962486
0.001731651253066957 0.632368703108253
0.001761730993166566 0.6430868167202572
0.0018021403811872005 0.6538049303322615
0.0018334239721298218 0.6645230439442658
0.0018821904668584466 0.6752411575562701
0.0019351765513420105 0.6859592711682744
0.0019670664332807064 0.6966773847802786
0.0020360141061246395 0.707395498392283
0.0020756074227392673 0.7181136120042872
0.0021490021608769894 0.7288317256162915
0.002182649914175272 0.7395498392282959
0.002220078371465206 0.7502679528403001
0.0022575827315449715 0.7609860664523044
0.002321765758097172 0.7717041800643086
0.00239237817004323 0.782422293676313
0.0024418123066425323 0.7931404072883173
0.002513305749744177 0.8038585209003215
0.0025717138778418303 0.8145766345123259
0.0026126906741410494 0.8252947481243301
0.0026885666884481907 0.8360128617363344
0.0027675237506628036 0.8467309753483387
0.002866743365302682 0.857449088960343
0.002928322646766901 0.8681672025723473
0.003063294803723693 0.8788853161843515
0.0032462794333696365 0.8896034297963559
0.003345268312841654 0.9003215434083601
0.0034338664263486862 0.9110396570203644
0.003564863232895732 0.9217577706323687
0.003690479090437293 0.932475884244373
0.00396355427801609 0.9431939978563773
0.004121383652091026 0.9539121114683816
0.004348170943558216 0.9646302250803859
0.004715580027550459 0.9753483386923901
0.005294351372867823 0.9860664523043944
0.006703532300889492 0.9967845659163987
0.008595621213316917 1.0


==> figures/eval/single_reg/curv/BP-CURV_5.txt <==
0.00017813954036682844 0.0
0.0003865283215418458 0.010718113612004287
0.0005100199487060308 0.021436227224008574
0.0005800570361316204 0.03215434083601286
0.000621247454546392 0.04287245444801715
0.000663399463519454 0.05359056806002144
0.0006914682453498244 0.06430868167202572
0.0007166863651946187 0.07502679528403002
0.0007388819940388203 0.0857449088960343
0.0007541845552623272 0.09646302250803858
0.000772042665630579 0.10718113612004287
0.0007857424207031727 0.11789924973204716
0.0008082188433036208 0.12861736334405144
0.000832156278192997 0.13933547695605572
0.0008526172023266554 0.15005359056806003
0.0008941955165937543 0.1607717041800643
0.0009107321384362876 0.1714898177920686
0.0009335685754194856 0.18220793140407288
0.0009550945833325386 0.19292604501607716
0.000985327293165028 0.20364415862808147
0.000997175695374608 0.21436227224008575
0.0010123113170266151 0.22508038585209003
0.0010277964174747467 0.2357984994640943
0.0010456937598064542 0.2465166130760986
0.0010665626032277942 0.2572347266881029
0.0010850667022168636 0.2679528403001072
0.0011020187521353364 0.27867095391211144
0.001143643050454557 0.28938906752411575
0.0011774740414693952 0.30010718113612006
0.0012106255162507296 0.3108252947481243
0.0012440307764336467 0.3215434083601286
0.0012581241317093372 0.3322615219721329
0.0012759558157995343 0.3429796355841372
0.0012992618139833212 0.3536977491961415
0.0013146596029400826 0.36441586280814575
0.0013287377078086138 0.37513397642015006
0.0013519281055778265 0.3858520900321543
0.0013742047594860196 0.3965702036441586
0.0013994196197018027 0.40728831725616294
0.0014202436432242393 0.4180064308681672
0.0014331566635519266 0.4287245444801715
0.001453797216527164 0.43944265809217575
0.0014799099881201982 0.45016077170418006
0.0015021625440567732 0.4608788853161844
0.0015280765946954489 0.4715969989281886
0.0015644053928554058 0.48231511254019294
0.0016030564438551664 0.4930332261521972
0.0016172099858522415 0.5037513397642015
0.001634666114114225 0.5144694533762058
0.0016580689698457718 0.5251875669882101
0.001700227614492178 0.5359056806002144
0.0017286757938563824 0.5466237942122186
0.001755795907229185 0.5573419078242229
0.0018065522890537977 0.5680600214362272
0.0018294305773451924 0.5787781350482315
0.001851665205322206 0.5894962486602358
0.0018925649346783757 0.6002143622722401
0.0019203696865588427 0.6109324758842444
0.0019560279324650764 0.6216505894962486
0.0019827461801469326 0.632368703108253
0.00202927365899086 0.6430868167202572
0.0020588929764926434 0.6538049303322615
0.0020930245518684387 0.6645230439442658
0.0021288187708705664 0.6752411575562701
0.0021695084869861603 0.6859592711682744
0.002219610847532749 0.6966773847802786
0.002245108364149928 0.707395498392283
0.0022805077023804188 0.7181136120042872
0.002334210556000471 0.7288317256162915
0.0024245353415608406 0.7395498392282959
0.002526448806747794 0.7502679528403001
0.002585022011771798 0.7609860664523044
0.0026359930634498596 0.7717041800643086
0.0027131782844662666 0.782422293676313
0.0028075193986296654 0.7931404072883173
0.002902442589402199 0.8038585209003215
0.003007120918482542 0.8145766345123259
0.0030494430102407932 0.8252947481243301
0.00314124021679163 0.8360128617363344
0.0032289361115545034 0.8467309753483387
0.0033222727943211794 0.857449088960343
0.003463244531303644 0.8681672025723473
0.0035431329160928726 0.8788853161843515
0.0036483313888311386 0.8896034297963559
0.0037421956658363342 0.9003215434083601
0.0038508952129632235 0.9110396570203644
0.004095072858035564 0.9217577706323687
0.004320595413446426 0.932475884244373
0.00451015867292881 0.9431939978563773
0.0048538497649133205 0.9539121114683816
0.005131199024617672 0.9646302250803859
0.005537702701985836 0.9753483386923901
0.006630986928939819 0.9860664523043944
0.008551027625799179 0.9967845659163987
0.010823317803442478 1.0


==> figures/eval/single_reg/curv/BP-HD_5.txt <==
0.00012196604802738875 0.0
0.0003862984594888985 0.010718113612004287
0.0005236155702732503 0.021436227224008574
0.0006572222919203341 0.03215434083601286
0.0007609226740896702 0.04287245444801715
0.0008291848935186863 0.05359056806002144
0.0008893321501091123 0.06430868167202572
0.0009511130629107356 0.07502679528403002
0.001002939068712294 0.0857449088960343
0.001063779229298234 0.09646302250803858
0.0011064499849453568 0.10718113612004287
0.0011694912100210786 0.11789924973204716
0.0011981879360973835 0.12861736334405144
0.0012383583234623075 0.13933547695605572
0.0013237176463007927 0.15005359056806003
0.0014013578183948994 0.1607717041800643
0.0014377636834979057 0.1714898177920686
0.001484845532104373 0.18220793140407288
0.0015391309279948473 0.19292604501607716
0.001581396907567978 0.20364415862808147
0.0016178912483155727 0.21436227224008575
0.0016570418374612927 0.22508038585209003
0.001696941559202969 0.2357984994640943
0.0017454244662076235 0.2465166130760986
0.0018025158206000924 0.2572347266881029
0.001868589548394084 0.2679528403001072
0.0019278862746432424 0.27867095391211144
0.001983190421015024 0.28938906752411575
0.0020235166884958744 0.30010718113612006
0.0020667784847319126 0.3108252947481243
0.0021085431799292564 0.3215434083601286
0.002181822434067726 0.3322615219721329
0.0022241517435759306 0.3429796355841372
0.0022554444149136543 0.3536977491961415
0.0022994214668869972 0.36441586280814575
0.002352864248678088 0.37513397642015006
0.002413405105471611 0.3858520900321543
0.002465028315782547 0.3965702036441586
0.0024924955796450377 0.40728831725616294
0.002546660602092743 0.4180064308681672
0.0026146466843783855 0.4287245444801715
0.0026536392979323864 0.43944265809217575
0.0027187932282686234 0.45016077170418006
0.0027688080444931984 0.4608788853161844
0.002810882870107889 0.4715969989281886
0.002840180415660143 0.48231511254019294
0.0028667645528912544 0.4930332261521972
0.0029015718027949333 0.5037513397642015
0.0029632451478391886 0.5144694533762058
0.003062505042180419 0.5251875669882101
0.0031097980681806803 0.5359056806002144
0.0031678304076194763 0.5466237942122186
0.0032343934290111065 0.5573419078242229
0.0032664777245372534 0.5680600214362272
0.0033120564185082912 0.5787781350482315
0.003344208002090454 0.5894962486602358
0.003390079364180565 0.6002143622722401
0.0034590146970003843 0.6109324758842444
0.0035742977634072304 0.6216505894962486
0.003626947058364749 0.632368703108253
0.0037085250951349735 0.6430868167202572
0.003753901459276676 0.6538049303322615
0.0038590366020798683 0.6645230439442658
0.0039500026032328606 0.6752411575562701
0.004021414555609226 0.6859592711682744
0.004106670618057251 0.6966773847802786
0.004172874614596367 0.707395498392283
0.004279999993741512 0.7181136120042872
0.004371258430182934 0.7288317256162915
0.0044715674594044685 0.7395498392282959
0.004523054696619511 0.7502679528403001
0.004611843265593052 0.7609860664523044
0.004721320234239101 0.7717041800643086
0.004833257757127285 0.782422293676313
0.00494388910010457 0.7931404072883173
0.005022721365094185 0.8038585209003215
0.005097969435155392 0.8145766345123259
0.005263937637209892 0.8252947481243301
0.005375344771891832 0.8360128617363344
0.0055021545849740505 0.8467309753483387
0.005593984387814999 0.857449088960343
0.005725519265979528 0.8681672025723473
0.005940274801105261 0.8788853161843515
0.006109052337706089 0.8896034297963559
0.006323681212961674 0.9003215434083601
0.006666034460067749 0.9110396570203644
0.007020006887614727 0.9217577706323687
0.007386409677565098 0.932475884244373
0.007934760302305222 0.9431939978563773
0.00852331891655922 0.9539121114683816
0.008923489600419998 0.9646302250803859
0.009484216570854187 0.9753483386923901
0.01075243204832077 0.9860664523043944
0.014421447180211544 0.9967845659163987
0.019374478608369827 1.0


==> figures/eval/single_reg/curv/BP-L2_5.txt <==
8.171349691110663e-06 0.0
2.797477827698458e-05 0.010718113612004287
4.053273005411029e-05 0.021436227224008574
7.153375190682709e-05 0.03215434083601286
0.00010727602784754708 0.04287245444801715
0.00014018703950569034 0.05359056806002144
0.00015993075794540346 0.06430868167202572
0.00018490178626962006 0.07502679528403002
0.00020151346689090133 0.0857449088960343
0.00021989770175423473 0.09646302250803858
0.00023452762980014086 0.10718113612004287
0.000253697537118569 0.11789924973204716
0.00026902658282779157 0.12861736334405144
0.0002868747105821967 0.13933547695605572
0.0003047071222681552 0.15005359056806003
0.0003138576867058873 0.1607717041800643
0.00032407825347036123 0.1714898177920686
0.0003393610822968185 0.18220793140407288
0.0003672734019346535 0.19292604501607716
0.0003881606971845031 0.20364415862808147
0.0004118176002521068 0.21436227224008575
0.00043624595855362713 0.22508038585209003
0.00044764819904230535 0.2357984994640943
0.00047170338802970946 0.2465166130760986
0.0004921410582028329 0.2572347266881029
0.000500266149174422 0.2679528403001072
0.0005258984165266156 0.27867095391211144
0.0005453948397189379 0.28938906752411575
0.000568478717468679 0.30010718113612006
0.0005927956663072109 0.3108252947481243
0.0006089587695896626 0.3215434083601286
0.0006332469638437033 0.3322615219721329
0.0006581773632206023 0.3429796355841372
0.0006863941671326756 0.3536977491961415
0.0007044055964797735 0.36441586280814575
0.000719955307431519 0.37513397642015006
0.0007381722098216414 0.3858520900321543
0.0007483114022761583 0.3965702036441586
0.0007782923639751971 0.40728831725616294
0.0007990245940163732 0.4180064308681672
0.0008115458185784519 0.4287245444801715
0.0008335034945048392 0.43944265809217575
0.0008552118670195341 0.45016077170418006
0.0008789023850113153 0.4608788853161844
0.0008967939647845924 0.4715969989281886
0.0009153397986665368 0.48231511254019294
0.000925747153814882 0.4930332261521972
0.0009679122595116496 0.5037513397642015
0.000987873412668705 0.5144694533762058
0.0010070449206978083 0.5251875669882101
0.0010300573194399476 0.5359056806002144
0.001049255020916462 0.5466237942122186
0.0010762198362499475 0.5573419078242229
0.0010949731804430485 0.5680600214362272
0.0011322516947984695 0.5787781350482315
0.001160795334726572 0.5894962486602358
0.0011902607511729002 0.6002143622722401
0.0012099241139367223 0.6109324758842444
0.0012374869547784328 0.6216505894962486
0.0012558118905872107 0.632368703108253
0.0012954426929354668 0.6430868167202572
0.0013299282873049378 0.6538049303322615
0.0013592676259577274 0.6645230439442658
0.0013915463350713253 0.6752411575562701
0.0014177996199578047 0.6859592711682744
0.001471685478463769 0.6966773847802786
0.0015130346873775125 0.707395498392283
0.001542064012028277 0.7181136120042872
0.00158161751460284 0.7288317256162915
0.001598262693732977 0.7395498392282959
0.0016444541979581118 0.7502679528403001
0.0016674831276759505 0.7609860664523044
0.001719319960102439 0.7717041800643086
0.0017513714265078306 0.782422293676313
0.00182117591612041 0.7931404072883173
0.0018521540332585573 0.8038585209003215
0.0018896966939792037 0.8145766345123259
0.0019248472526669502 0.8252947481243301
0.0019821026362478733 0.8360128617363344
0.0020403480157256126 0.8467309753483387
0.002094860188663006 0.857449088960343
0.002151506720110774 0.8681672025723473
0.002194161992520094 0.8788853161843515
0.002283811569213867 0.8896034297963559
0.0023684862535446882 0.9003215434083601
0.002458434086292982 0.9110396570203644
0.002574990037828684 0.9217577706323687
0.0026362002827227116 0.932475884244373
0.0028509697876870632 0.9431939978563773
0.003033737186342478 0.9539121114683816
0.003275239607319236 0.9646302250803859
0.0035870890133082867 0.9753483386923901
0.0042006634175777435 0.9860664523043944
0.005778735503554344 0.9967845659163987
0.011744944378733635 1.0


==> figures/eval/single_reg/curv/SIBP-CD_5.txt <==
0.00014517900126520544 0.0
0.0003033009124919772 0.010718113612004287
0.00035521562676876783 0.021436227224008574
0.00042271678103134036 0.03215434083601286
0.0004612608172465116 0.04287245444801715
0.0005062121199443936 0.05359056806002144
0.0005307193496264517 0.06430868167202572
0.0005812980234622955 0.07502679528403002
0.0006211473955772817 0.0857449088960343
0.0006640393985435367 0.09646302250803858
0.0006946721114218235 0.10718113612004287
0.0007337213610298932 0.11789924973204716
0.0007695456733927131 0.12861736334405144
0.000789434474427253 0.13933547695605572
0.0008182129240594804 0.15005359056806003
0.0008422127575613558 0.1607717041800643
0.0008758552721701562 0.1714898177920686
0.0009247530251741409 0.18220793140407288
0.0009467528434470296 0.19292604501607716
0.0009711546590551734 0.20364415862808147
0.00100469752214849 0.21436227224008575
0.0010282928124070168 0.22508038585209003
0.0010617446387186646 0.2357984994640943
0.0010952004231512547 0.2465166130760986
0.001118089770898223 0.2572347266881029
0.0011516923550516367 0.2679528403001072
0.0011794152669608593 0.27867095391211144
0.0012138054007664323 0.28938906752411575
0.0012377396924421191 0.30010718113612006
0.0012877082917839289 0.3108252947481243
0.0013475831365212798 0.3215434083601286
0.0013926033861935139 0.3322615219721329
0.0014093526406213641 0.3429796355841372
0.0014578793197870255 0.3536977491961415
0.00149994483217597 0.36441586280814575
0.0015285841654986143 0.37513397642015006
0.0015672645531594753 0.3858520900321543
0.0016093302983790636 0.3965702036441586
0.0016465509543195367 0.40728831725616294
0.0016972264274954796 0.4180064308681672
0.0017345501109957695 0.4287245444801715
0.001777071156539023 0.43944265809217575
0.0018075051484629512 0.45016077170418006
0.0018479714635759592 0.4608788853161844
0.0019143802346661687 0.4715969989281886
0.0019642694387584925 0.48231511254019294
0.0019959076307713985 0.4930332261521972
0.002028940711170435 0.5037513397642015
0.0020752588752657175 0.5144694533762058
0.002110459376126528 0.5251875669882101
0.002132614143192768 0.5359056806002144
0.002180776558816433 0.5466237942122186
0.002223378513008356 0.5573419078242229
0.002274308819323778 0.5680600214362272
0.002326191868633032 0.5787781350482315
0.00236959639005363 0.5894962486602358
0.002422718796879053 0.6002143622722401
0.0024678544141352177 0.6109324758842444
0.0025257160887122154 0.6216505894962486
0.002592922654002905 0.632368703108253
0.002650610636919737 0.6430868167202572
0.0026987495366483927 0.6538049303322615
0.0027529713697731495 0.6645230439442658
0.0028511632699519396 0.6752411575562701
0.0029209956992417574 0.6859592711682744
0.0030114827677607536 0.6966773847802786
0.003055706387385726 0.707395498392283
0.0031020576134324074 0.7181136120042872
0.0031751259230077267 0.7288317256162915
0.0032272576354444027 0.7395498392282959
0.003288162173703313 0.7502679528403001
0.0033837808296084404 0.7609860664523044
0.0034403568133711815 0.7717041800643086
0.0035159431863576174 0.782422293676313
0.0036273044534027576 0.7931404072883173
0.0037159204948693514 0.8038585209003215
0.0038353940472006798 0.8145766345123259
0.003940383438020945 0.8252947481243301
0.004140452016144991 0.8360128617363344
0.004389728885143995 0.8467309753483387
0.004507004749029875 0.857449088960343
0.0046586329117417336 0.8681672025723473
0.004806406795978546 0.8788853161843515
0.004999822936952114 0.8896034297963559
0.005209221504628658 0.9003215434083601
0.005674836225807667 0.9110396570203644
0.005930700339376926 0.9217577706323687
0.006439401768147945 0.932475884244373
0.006760823540389538 0.9431939978563773
0.007315513212233782 0.9539121114683816
0.008040428161621094 0.9646302250803859
0.009764664806425571 0.9753483386923901
0.012460673227906227 0.9860664523043944
0.01795779913663864 0.9967845659163987
0.023163530975580215 1.0


==> figures/eval/single_reg/curv/SIBP-CURV_5.txt <==
0.00031438516452908516 0.0
0.0006832574727013707 0.010718113612004287
0.0011137882247567177 0.021436227224008574
0.0012394164223223925 0.03215434083601286
0.0013541786465793848 0.04287245444801715
0.0014590541832149029 0.05359056806002144
0.0016062816139310598 0.06430868167202572
0.0017023765249177814 0.07502679528403002
0.0017627920024096966 0.0857449088960343
0.0018442908767610788 0.09646302250803858
0.0019213006598874927 0.10718113612004287
0.001981195528060198 0.11789924973204716
0.0020750367548316717 0.12861736334405144
0.002152507659047842 0.13933547695605572
0.0022022980265319347 0.15005359056806003
0.0022437595762312412 0.1607717041800643
0.0023227364290505648 0.1714898177920686
0.002378850243985653 0.18220793140407288
0.002448923420161009 0.19292604501607716
0.0024871325585991144 0.20364415862808147
0.002532707527279854 0.21436227224008575
0.0025724086444824934 0.22508038585209003
0.002616613171994686 0.2357984994640943
0.00264118704944849 0.2465166130760986
0.0026736180298030376 0.2572347266881029
0.002700123004615307 0.2679528403001072
0.0027591600082814693 0.27867095391211144
0.0027867895551025867 0.28938906752411575
0.002823211718350649 0.30010718113612006
0.0028750025667250156 0.3108252947481243
0.0029432675801217556 0.3215434083601286
0.0029777672607451677 0.3322615219721329
0.0030134539119899273 0.3429796355841372
0.003041945630684495 0.3536977491961415
0.0030781642999500036 0.36441586280814575
0.0031251765321940184 0.37513397642015006
0.0031850996892899275 0.3858520900321543
0.0032358565367758274 0.3965702036441586
0.003289583371952176 0.40728831725616294
0.0033464962616562843 0.4180064308681672
0.00340086966753006 0.4287245444801715
0.0034379041753709316 0.43944265809217575
0.003467219416052103 0.45016077170418006
0.003516406286507845 0.4608788853161844
0.0035760081373155117 0.4715969989281886
0.0036342500243335962 0.48231511254019294
0.003703680355101824 0.4930332261521972
0.0037343897856771946 0.5037513397642015
0.003767244517803192 0.5144694533762058
0.003800987498834729 0.5251875669882101
0.003852632362395525 0.5359056806002144
0.003903230419382453 0.5466237942122186
0.00392701243981719 0.5573419078242229
0.003979639150202274 0.5680600214362272
0.004019045736640692 0.5787781350482315
0.004074473865330219 0.5894962486602358
0.0041308049112558365 0.6002143622722401
0.004181419033557177 0.6109324758842444
0.004230022430419922 0.6216505894962486
0.0042976802214980125 0.632368703108253
0.004327247850596905 0.6430868167202572
0.004388860426843166 0.6538049303322615
0.004423229489475489 0.6645230439442658
0.0044897086918354034 0.6752411575562701
0.0045584626495838165 0.6859592711682744
0.004648106638342142 0.6966773847802786
0.004746061284095049 0.707395498392283
0.004782041069120169 0.7181136120042872
0.0048608481884002686 0.7288317256162915
0.00493047758936882 0.7395498392282959
0.00502730393782258 0.7502679528403001
0.005108147859573364 0.7609860664523044
0.005211922340095043 0.7717041800643086
0.005301317200064659 0.782422293676313
0.005408230237662792 0.7931404072883173
0.005557584576308727 0.8038585209003215
0.005719411186873913 0.8145766345123259
0.005830541253089905 0.8252947481243301
0.005995199549943209 0.8360128617363344
0.006240918766707182 0.8467309753483387
0.006476147565990686 0.857449088960343
0.006776953581720591 0.8681672025723473
0.006867261603474617 0.8788853161843515
0.007021560799330473 0.8896034297963559
0.00715991947799921 0.9003215434083601
0.007396428380161524 0.9110396570203644
0.007653152570128441 0.9217577706323687
0.007889091037213802 0.932475884244373
0.008427589200437069 0.9431939978563773
0.009172789752483368 0.9539121114683816
0.010020893067121506 0.9646302250803859
0.010612240061163902 0.9753483386923901
0.011309390887618065 0.9860664523043944
0.01434389129281044 0.9967845659163987
0.01827273517847061 1.0


==> figures/eval/single_reg/curv/SIBP-HD_5.txt <==
0.00027366651920601726 0.0
0.000420581636717543 0.010718113612004287
0.0005372357554733753 0.021436227224008574
0.0006399585399776697 0.03215434083601286
0.0007279773708432913 0.04287245444801715
0.0007743166643194854 0.05359056806002144
0.0008114958181977272 0.06430868167202572
0.0008442007238045335 0.07502679528403002
0.0008750997949391603 0.0857449088960343
0.0009464400354772806 0.09646302250803858
0.0009959243470802903 0.10718113612004287
0.0010213223285973072 0.11789924973204716
0.0010536536574363708 0.12861736334405144
0.0010841295588761568 0.13933547695605572
0.0011248212540522218 0.15005359056806003
0.0011551742209121585 0.1607717041800643
0.0012015970423817635 0.1714898177920686
0.0012459259014576674 0.18220793140407288
0.0012752555776387453 0.19292604501607716
0.001297980546951294 0.20364415862808147
0.0013265254674479365 0.21436227224008575
0.001372340600937605 0.22508038585209003
0.0014179653953760862 0.2357984994640943
0.001460552797652781 0.2465166130760986
0.001522565959021449 0.2572347266881029
0.0015615427400916815 0.2679528403001072
0.001595210051164031 0.27867095391211144
0.0016269318293780088 0.28938906752411575
0.0016825683414936066 0.30010718113612006
0.0017160394927486777 0.3108252947481243
0.0017615272663533688 0.3215434083601286
0.0017875880002975464 0.3322615219721329
0.0018444119486957788 0.3429796355841372
0.0018754724878817797 0.3536977491961415
0.0019183149561285973 0.36441586280814575
0.0019549578428268433 0.37513397642015006
0.0019891737028956413 0.3858520900321543
0.002041033934801817 0.3965702036441586
0.002105868421494961 0.40728831725616294
0.002158796414732933 0.4180064308681672
0.0021947831846773624 0.4287245444801715
0.00222940556704998 0.43944265809217575
0.0022780615836381912 0.45016077170418006
0.0023276759311556816 0.4608788853161844
0.002379138022661209 0.4715969989281886
0.0024224708322435617 0.48231511254019294
0.00246059475466609 0.4930332261521972
0.002498292364180088 0.5037513397642015
0.002549118362367153 0.5144694533762058
0.0025846450589597225 0.5251875669882101
0.0026223082095384598 0.5359056806002144
0.002671792870387435 0.5466237942122186
0.002710202010348439 0.5573419078242229
0.002740504452958703 0.5680600214362272
0.0027857760433107615 0.5787781350482315
0.002819584682583809 0.5894962486602358
0.0028451886028051376 0.6002143622722401
0.002877109916880727 0.6109324758842444
0.0029362798668444157 0.6216505894962486
0.002998457755893469 0.632368703108253
0.003031852189451456 0.6430868167202572
0.003096126252785325 0.6538049303322615
0.0031713417265564203 0.6645230439442658
0.003236552933230996 0.6752411575562701
0.0032836557365953922 0.6859592711682744
0.0033462257124483585 0.6966773847802786
0.003437221748754382 0.707395498392283
0.0035013281740248203 0.7181136120042872
0.0035643151495605707 0.7288317256162915
0.003671700833365321 0.7395498392282959
0.003761758329346776 0.7502679528403001
0.0038477142807096243 0.7609860664523044
0.003930852748453617 0.7717041800643086
0.003988653887063265 0.782422293676313
0.0040526119992136955 0.7931404072883173
0.004130822606384754 0.8038585209003215
0.004244029521942139 0.8145766345123259
0.004335043020546436 0.8252947481243301
0.0045221466571092606 0.8360128617363344
0.004693245980888605 0.8467309753483387
0.004815650638192892 0.857449088960343
0.00505002262070775 0.8681672025723473
0.0051825763657689095 0.8788853161843515
0.005512320436537266 0.8896034297963559
0.005668355617672205 0.9003215434083601
0.005926620680838823 0.9110396570203644
0.0061930203810334206 0.9217577706323687
0.006654371041804552 0.932475884244373
0.007192402146756649 0.9431939978563773
0.0076470570638775826 0.9539121114683816
0.00805252231657505 0.9646302250803859
0.009384923614561558 0.9753483386923901
0.010429375804960728 0.9860664523043944
0.01532609574496746 0.9967845659163987
0.01974613592028618 1.0


==> figures/eval/single_reg/curv/SIBP-L2_5.txt <==
8.154577517416328e-05 0.0
0.00015544754569418728 0.010718113612004287
0.0001906699180835858 0.021436227224008574
0.00021703395759686828 0.03215434083601286
0.00025657270452938974 0.04287245444801715
0.00027873163344338536 0.05359056806002144
0.000296400481602177 0.06430868167202572
0.00031785492319613695 0.07502679528403002
0.0003268436121288687 0.0857449088960343
0.0003364351869095117 0.09646302250803858
0.00035895753535442054 0.10718113612004287
0.00038845595554448664 0.11789924973204716
0.0004067372065037489 0.12861736334405144
0.00041443813825026155 0.13933547695605572
0.00043189222924411297 0.15005359056806003
0.00044539134250953794 0.1607717041800643
0.0004567851428873837 0.1714898177920686
0.0004687502223532647 0.18220793140407288
0.0004860521585214883 0.19292604501607716
0.0005128508200868964 0.20364415862808147
0.0005222914624027908 0.21436227224008575
0.0005472974153235555 0.22508038585209003
0.0005621595773845911 0.2357984994640943
0.0005742915091104805 0.2465166130760986
0.0005931922933086753 0.2572347266881029
0.0006104797939769924 0.2679528403001072
0.0006229000864550471 0.27867095391211144
0.0006384607404470444 0.28938906752411575
0.0006516962894238532 0.30010718113612006
0.0006638285703957081 0.3108252947481243
0.0006824475130997598 0.3215434083601286
0.0006928907241672277 0.3322615219721329
0.0007077387417666614 0.3429796355841372
0.000717705232091248 0.3536977491961415
0.0007277887198142707 0.36441586280814575
0.000743471086025238 0.37513397642015006
0.0007871915586292744 0.3858520900321543
0.0008020684472285211 0.3965702036441586
0.0008121326100081205 0.40728831725616294
0.0008298371685668826 0.4180064308681672
0.0008448958396911621 0.4287245444801715
0.0008555256645195186 0.43944265809217575
0.0008765286765992641 0.45016077170418006
0.0008840383379720151 0.4608788853161844
0.0009063943289220333 0.4715969989281886
0.0009253416792489588 0.48231511254019294
0.0009487841743975878 0.4930332261521972
0.0009743591072037816 0.5037513397642015
0.0009988255333155394 0.5144694533762058
0.0010174064664170146 0.5251875669882101
0.0010368957882747054 0.5359056806002144
0.0010556731140241027 0.5466237942122186
0.0010721600847318769 0.5573419078242229
0.0011020379606634378 0.5680600214362272
0.0011247647926211357 0.5787781350482315
0.001146298018284142 0.5894962486602358
0.0011867438443005085 0.6002143622722401
0.0012207886902615428 0.6109324758842444
0.001241444144397974 0.6216505894962486
0.0012678441125899553 0.632368703108253
0.0013015838339924812 0.6430868167202572
0.0013215376529842615 0.6538049303322615
0.0013546202098950744 0.6645230439442658
0.0013823910849168897 0.6752411575562701
0.0014144880697131157 0.6859592711682744
0.00145696010440588 0.6966773847802786
0.001485571963712573 0.707395498392283
0.0015279590152204037 0.7181136120042872
0.001551673747599125 0.7288317256162915
0.0016063529765233397 0.7395498392282959
0.0016538670752197504 0.7502679528403001
0.0016984493704512715 0.7609860664523044
0.001753338729031384 0.7717041800643086
0.001809071283787489 0.782422293676313
0.0018982061883434653 0.7931404072883173
0.0019282489083707333 0.8038585209003215
0.0020027768332511187 0.8145766345123259
0.0020556747913360596 0.8252947481243301
0.002107394626364112 0.8360128617363344
0.002201430732384324 0.8467309753483387
0.0022952111903578043 0.857449088960343
0.002362461294978857 0.8681672025723473
0.002418197924271226 0.8788853161843515
0.0026281792670488358 0.8896034297963559
0.0027733566239476204 0.9003215434083601
0.0029440531507134438 0.9110396570203644
0.003213252406567335 0.9217577706323687
0.0033296956680715084 0.932475884244373
0.0036503770388662815 0.9431939978563773
0.004082107450813055 0.9539121114683816
0.0047367895022034645 0.9646302250803859
0.005603340454399586 0.9753483386923901
0.00713707972317934 0.9860664523043944
0.010145405307412148 0.9967845659163987
0.017523782327771187 1.0


==> figures/eval/single_reg/hd/BP-CD_5.txt <==
6.0452571233327035e-06 0.0
4.972825263394043e-05 0.010718113612004287
8.677742152940482e-05 0.021436227224008574
0.0001255380193470046 0.03215434083601286
0.00020280148601159453 0.04287245444801715
0.00031165932887233794 0.05359056806002144
0.00041933730244636536 0.06430868167202572
0.0004932003794237971 0.07502679528403002
0.0006145411753095686 0.0857449088960343
0.0006925597554072738 0.09646302250803858
0.0008449231972917914 0.10718113612004287
0.0008996795513667166 0.11789924973204716
0.0009448198834434152 0.12861736334405144
0.0010024657240137458 0.13933547695605572
0.0010859054746106267 0.15005359056806003
0.0012285300763323903 0.1607717041800643
0.0013008663663640618 0.1714898177920686
0.001371273654513061 0.18220793140407288
0.0014500118559226394 0.19292604501607716
0.0015555850695818663 0.20364415862808147
0.0016386363422498107 0.21436227224008575
0.0017788098193705082 0.22508038585209003
0.0018801770638674498 0.2357984994640943
0.002046911045908928 0.2465166130760986
0.002141805598512292 0.2572347266881029
0.002296601189300418 0.2679528403001072
0.0024769732262939215 0.27867095391211144
0.0025679846294224262 0.28938906752411575
0.0026965404395014048 0.30010718113612006
0.0028958397451788187 0.3108252947481243
0.003146013943478465 0.3215434083601286
0.0034041102044284344 0.3322615219721329
0.0036021340638399124 0.3429796355841372
0.003781987586989999 0.3536977491961415
0.0040579307824373245 0.36441586280814575
0.004354963079094887 0.37513397642015006
0.004564685747027397 0.3858520900321543
0.00480101490393281 0.3965702036441586
0.004960242193192244 0.40728831725616294
0.005125641822814941 0.4180064308681672
0.005431324243545532 0.4287245444801715
0.0056060198694467545 0.43944265809217575
0.005823435261845589 0.45016077170418006
0.005969441961497068 0.4608788853161844
0.006236583460122347 0.4715969989281886
0.006475958041846752 0.48231511254019294
0.006794938817620277 0.4930332261521972
0.00709944311529398 0.5037513397642015
0.007356246467679739 0.5144694533762058
0.007744987960904837 0.5251875669882101
0.007968524470925331 0.5359056806002144
0.008221658878028393 0.5466237942122186
0.008455767296254635 0.5573419078242229
0.008710147812962532 0.5680600214362272
0.008988121524453163 0.5787781350482315
0.009223301894962788 0.5894962486602358
0.009447161108255386 0.6002143622722401
0.00983448326587677 0.6109324758842444
0.010055224411189556 0.6216505894962486
0.010425770655274391 0.632368703108253
0.010652040131390095 0.6430868167202572
0.011031309142708778 0.6538049303322615
0.011267871595919132 0.6645230439442658
0.011358554475009441 0.6752411575562701
0.011738019995391369 0.6859592711682744
0.011993270367383957 0.6966773847802786
0.012244678102433681 0.707395498392283
0.012499780394136906 0.7181136120042872
0.012814047746360302 0.7288317256162915
0.0133102061226964 0.7395498392282959
0.013665550388395786 0.7502679528403001
0.01417454332113266 0.7609860664523044
0.014513789676129818 0.7717041800643086
0.014975928701460361 0.782422293676313
0.0155064407736063 0.7931404072883173
0.015746504068374634 0.8038585209003215
0.0162102859467268 0.8145766345123259
0.01666141301393509 0.8252947481243301
0.017185956239700317 0.8360128617363344
0.01775413192808628 0.8467309753483387
0.018251333385705948 0.857449088960343
0.018690625205636024 0.8681672025723473
0.01972084678709507 0.8788853161843515
0.02058042772114277 0.8896034297963559
0.021123100072145462 0.9003215434083601
0.022226005792617798 0.9110396570203644
0.023292595520615578 0.9217577706323687
0.024519050493836403 0.932475884244373
0.025191007182002068 0.9431939978563773
0.026618650183081627 0.9539121114683816
0.02732924371957779 0.9646302250803859
0.03199205920100212 0.9753483386923901
0.035353053361177444 0.9860664523043944
0.04645000025629997 0.9967845659163987
0.0469256192445755 1.0


==> figures/eval/single_reg/hd/BP-CURV_5.txt <==
0.001616696477867663 0.0
0.0024843427818268538 0.010718113612004287
0.00334376678802073 0.021436227224008574
0.0041535524651408195 0.03215434083601286
0.004925646353513002 0.04287245444801715
0.0057002282701432705 0.05359056806002144
0.0068665677681565285 0.06430868167202572
0.007928581908345222 0.07502679528403002
0.008744079619646072 0.0857449088960343
0.009579050354659557 0.09646302250803858
0.010512270964682102 0.10718113612004287
0.011633992195129395 0.11789924973204716
0.012544463388621807 0.12861736334405144
0.013058409094810486 0.13933547695605572
0.013696924783289433 0.15005359056806003
0.01481501292437315 0.1607717041800643
0.015455739572644234 0.1714898177920686
0.016121255233883858 0.18220793140407288
0.017568131908774376 0.19292604501607716
0.018944062292575836 0.20364415862808147
0.019604001194238663 0.21436227224008575
0.020326057448983192 0.22508038585209003
0.022399377077817917 0.2357984994640943
0.023329615592956543 0.2465166130760986
0.02501300908625126 0.2572347266881029
0.025904102250933647 0.2679528403001072
0.026585765182971954 0.27867095391211144
0.027326425537467003 0.28938906752411575
0.028096629306674004 0.30010718113612006
0.029117226600646973 0.3108252947481243
0.029807070270180702 0.3215434083601286
0.03097373992204666 0.3322615219721329
0.03214959800243378 0.3429796355841372
0.033489976078271866 0.3536977491961415
0.03506092727184296 0.36441586280814575
0.03597009927034378 0.37513397642015006
0.03676065057516098 0.3858520900321543
0.03777952864766121 0.3965702036441586
0.03874809667468071 0.40728831725616294
0.03993521258234978 0.4180064308681672
0.040185049176216125 0.4287245444801715
0.04145168513059616 0.43944265809217575
0.04242347180843353 0.45016077170418006
0.043309152126312256 0.4608788853161844
0.04416218772530556 0.4715969989281886
0.04505908861756325 0.48231511254019294
0.04632660374045372 0.4930332261521972
0.04767226055264473 0.5037513397642015
0.04883227124810219 0.5144694533762058
0.05024917051196098 0.5251875669882101
0.05161014944314957 0.5359056806002144
0.05272543057799339 0.5466237942122186
0.05361245945096016 0.5573419078242229
0.05453317612409592 0.5680600214362272
0.05539707839488983 0.5787781350482315
0.05673912167549133 0.5894962486602358
0.05757048726081848 0.6002143622722401
0.05929247662425041 0.6109324758842444
0.060703303664922714 0.6216505894962486
0.06148082762956619 0.632368703108253
0.06249162554740906 0.6430868167202572
0.06318128108978271 0.6538049303322615
0.06452392041683197 0.6645230439442658
0.06525836884975433 0.6752411575562701
0.06692861765623093 0.6859592711682744
0.06798631697893143 0.6966773847802786
0.06903824955224991 0.707395498392283
0.07010053843259811 0.7181136120042872
0.07131168991327286 0.7288317256162915
0.0726732611656189 0.7395498392282959
0.07343176007270813 0.7502679528403001
0.07453811913728714 0.7609860664523044
0.07580394297838211 0.7717041800643086
0.07665989547967911 0.782422293676313
0.07798971235752106 0.7931404072883173
0.0787828117609024 0.8038585209003215
0.08050770312547684 0.8145766345123259
0.08213642984628677 0.8252947481243301
0.08411389589309692 0.8360128617363344
0.08561129868030548 0.8467309753483387
0.0871351882815361 0.857449088960343
0.08897053450345993 0.8681672025723473
0.0911262258887291 0.8788853161843515
0.09300141036510468 0.8896034297963559
0.09437361359596252 0.9003215434083601
0.09621518850326538 0.9110396570203644
0.09941188246011734 0.9217577706323687
0.10079234838485718 0.932475884244373
0.1054893359541893 0.9431939978563773
0.1087762787938118 0.9539121114683816
0.11580044776201248 0.9646302250803859
0.1204938292503357 0.9753483386923901
0.12671099603176117 0.9860664523043944
0.14276647567749023 0.9967845659163987
0.20496852695941925 1.0


==> figures/eval/single_reg/hd/BP-HD_5.txt <==
0.0007376531139016151 0.0
0.0008373968303203583 0.010718113612004287
0.0008542719297111034 0.021436227224008574
0.0008647461654618382 0.03215434083601286
0.0008755096350796521 0.04287245444801715
0.0008815546752884984 0.05359056806002144
0.000884600100107491 0.06430868167202572
0.0008862027316354215 0.07502679528403002
0.0008879791712388396 0.0857449088960343
0.0008904688875190914 0.09646302250803858
0.0008925999281927943 0.10718113612004287
0.0008959651459008455 0.11789924973204716
0.0008985697058960795 0.12861736334405144
0.000903954787645489 0.13933547695605572
0.0009258554200641811 0.15005359056806003
0.0009416544926352799 0.1607717041800643
0.0009489075164310634 0.1714898177920686
0.0009683442185632885 0.18220793140407288
0.0009998955065384507 0.19292604501607716
0.0010121060768142343 0.20364415862808147
0.001028203871101141 0.21436227224008575
0.001058134832419455 0.22508038585209003
0.001078015542589128 0.2357984994640943
0.0010934896999970078 0.2465166130760986
0.0011157890548929572 0.2572347266881029
0.0011333347065374255 0.2679528403001072
0.0011520384578034282 0.27867095391211144
0.0011646650964394212 0.28938906752411575
0.00118649669457227 0.30010718113612006
0.0012379806721583009 0.3108252947481243
0.001267715124413371 0.3215434083601286
0.0012913726968690753 0.3322615219721329
0.001323709380812943 0.3429796355841372
0.0013556631747633219 0.3536977491961415
0.00138163473457098 0.36441586280814575
0.0014151730574667454 0.37513397642015006
0.001463717664591968 0.3858520900321543
0.0014870086451992393 0.3965702036441586
0.0015158600872382522 0.40728831725616294
0.001559514901600778 0.4180064308681672
0.001590778469108045 0.4287245444801715
0.0016217672964558005 0.43944265809217575
0.0016519133932888508 0.45016077170418006
0.0017009463626891375 0.4608788853161844
0.0017331942217424512 0.4715969989281886
0.0017808451084420085 0.48231511254019294
0.0018233032897114754 0.4930332261521972
0.0018561186734586954 0.5037513397642015
0.001890028128400445 0.5144694533762058
0.0019389655208215117 0.5251875669882101
0.0019683341961354017 0.5359056806002144
0.002001431304961443 0.5466237942122186
0.002046483103185892 0.5573419078242229
0.00210390193387866 0.5680600214362272
0.002179790521040559 0.5787781350482315
0.002225235803052783 0.5894962486602358
0.0022672880440950394 0.6002143622722401
0.0023398196790367365 0.6109324758842444
0.002391392132267356 0.6216505894962486
0.0024857826065272093 0.632368703108253
0.0025353499222546816 0.6430868167202572
0.002585373120382428 0.6538049303322615
0.0026654039975255728 0.6645230439442658
0.002722249599173665 0.6752411575562701
0.0027893807273358107 0.6859592711682744
0.0028515709564089775 0.6966773847802786
0.0029563074931502342 0.707395498392283
0.0030492322985082865 0.7181136120042872
0.003149810479953885 0.7288317256162915
0.0032156948000192642 0.7395498392282959
0.0032943347468972206 0.7502679528403001
0.003412318415939808 0.7609860664523044
0.0035528987646102905 0.7717041800643086
0.0036562387831509113 0.782422293676313
0.0037446024361997843 0.7931404072883173
0.003908754792064428 0.8038585209003215
0.004059824161231518 0.8145766345123259
0.00416979193687439 0.8252947481243301
0.00433642603456974 0.8360128617363344
0.004539208021014929 0.8467309753483387
0.004804207012057304 0.857449088960343
0.004992522299289703 0.8681672025723473
0.005348351784050465 0.8788853161843515
0.005569624714553356 0.8896034297963559
0.005835104268044233 0.9003215434083601
0.006173404399305582 0.9110396570203644
0.006336251273751259 0.9217577706323687
0.006528549361974001 0.932475884244373
0.006857221480458975 0.9431939978563773
0.007426547352224588 0.9539121114683816
0.008011852391064167 0.9646302250803859
0.008584128692746162 0.9753483386923901
0.009684176184237003 0.9860664523043944
0.012381340377032757 0.9967845659163987
0.015499081462621689 1.0


==> figures/eval/single_reg/hd/BP-L2_5.txt <==
2.4983713956316933e-05 0.0
4.480647112359293e-05 0.010718113612004287
8.735554001759738e-05 0.021436227224008574
0.0001616908557480201 0.03215434083601286
0.0003263324615545571 0.04287245444801715
0.000565685098990798 0.05359056806002144
0.000718147843144834 0.06430868167202572
0.0008582154987379909 0.07502679528403002
0.0010254776570945978 0.0857449088960343
0.0012763631530106068 0.09646302250803858
0.0013822538312524557 0.10718113612004287
0.0015074234688654542 0.11789924973204716
0.0017315300647169352 0.12861736334405144
0.0018379681278020144 0.13933547695605572
0.0019504220690578222 0.15005359056806003
0.0020684292539954185 0.1607717041800643
0.0021668989211320877 0.1714898177920686
0.002397407777607441 0.18220793140407288
0.002528789220377803 0.19292604501607716
0.002582540735602379 0.20364415862808147
0.0027172390837222338 0.21436227224008575
0.002969746245071292 0.22508038585209003
0.003256403375416994 0.2357984994640943
0.0033768031280487776 0.2465166130760986
0.0035535278730094433 0.2572347266881029
0.0037599741481244564 0.2679528403001072
0.0039265090599656105 0.27867095391211144
0.004147210158407688 0.28938906752411575
0.00448710797354579 0.30010718113612006
0.004581188317388296 0.3108252947481243
0.004736629314720631 0.3215434083601286
0.0049981181509792805 0.3322615219721329
0.005215372424572706 0.3429796355841372
0.0054688118398189545 0.3536977491961415
0.005813919939100742 0.36441586280814575
0.006109477952122688 0.37513397642015006
0.006473559886217117 0.3858520900321543
0.006840778049081564 0.3965702036441586
0.00724018132314086 0.40728831725616294
0.007689628750085831 0.4180064308681672
0.008082411251962185 0.4287245444801715
0.008358596824109554 0.43944265809217575
0.008764546364545822 0.45016077170418006
0.009182878769934177 0.4608788853161844
0.009470709599554539 0.4715969989281886
0.009937804192304611 0.48231511254019294
0.010257069952785969 0.4930332261521972
0.010481171309947968 0.5037513397642015
0.010804088786244392 0.5144694533762058
0.011290575377643108 0.5251875669882101
0.011705775745213032 0.5359056806002144
0.011947838589549065 0.5466237942122186
0.01235277857631445 0.5573419078242229
0.012742853723466396 0.5680600214362272
0.013015719130635262 0.5787781350482315
0.013309926725924015 0.5894962486602358
0.01376394834369421 0.6002143622722401
0.014113564975559711 0.6109324758842444
0.014563544653356075 0.6216505894962486
0.014862747862935066 0.632368703108253
0.015216227620840073 0.6430868167202572
0.015542012639343739 0.6538049303322615
0.015801774337887764 0.6645230439442658
0.01617993414402008 0.6752411575562701
0.016702527180314064 0.6859592711682744
0.017183681949973106 0.6966773847802786
0.017765667289495468 0.707395498392283
0.018253639340400696 0.7181136120042872
0.018909163773059845 0.7288317256162915
0.019537432119250298 0.7395498392282959
0.020250920206308365 0.7502679528403001
0.02087642066180706 0.7609860664523044
0.02119084820151329 0.7717041800643086
0.02176840603351593 0.782422293676313
0.02265019901096821 0.7931404072883173
0.023423612117767334 0.8038585209003215
0.02379581891000271 0.8145766345123259
0.024652812629938126 0.8252947481243301
0.025258846580982208 0.8360128617363344
0.02623259276151657 0.8467309753483387
0.02732851728796959 0.857449088960343
0.028323989361524582 0.8681672025723473
0.03144416585564613 0.8788853161843515
0.03237764164805412 0.8896034297963559
0.034039366990327835 0.9003215434083601
0.03521367907524109 0.9110396570203644
0.0368332639336586 0.9217577706323687
0.03877589851617813 0.932475884244373
0.04148481786251068 0.9431939978563773
0.04398975521326065 0.9539121114683816
0.04788900539278984 0.9646302250803859
0.051505785435438156 0.9753483386923901
0.055821292102336884 0.9860664523043944
0.0713731199502945 0.9967845659163987
0.07727991789579391 1.0


==> figures/eval/single_reg/hd/SIBP-CD_5.txt <==
0.0005986344185657799 0.0
0.0013760249130427837 0.010718113612004287
0.001691014738753438 0.021436227224008574
0.0021623100619763136 0.03215434083601286
0.0026694079861044884 0.04287245444801715
0.0031253767665475607 0.05359056806002144
0.003411118872463703 0.06430868167202572
0.0036843125708401203 0.07502679528403002
0.00393689377233386 0.0857449088960343
0.004128430038690567 0.09646302250803858
0.004424599464982748 0.10718113612004287
0.004726993851363659 0.11789924973204716
0.0050392355769872665 0.12861736334405144
0.005331966560333967 0.13933547695605572
0.00559505308046937 0.15005359056806003
0.0058870455250144005 0.1607717041800643
0.0060941302217543125 0.1714898177920686
0.006535285152494907 0.18220793140407288
0.006826634984463453 0.19292604501607716
0.0073066456243395805 0.20364415862808147
0.007581882178783417 0.21436227224008575
0.007956670597195625 0.22508038585209003
0.008249462582170963 0.2357984994640943
0.008661209605634212 0.2465166130760986
0.009022155776619911 0.2572347266881029
0.009258290752768517 0.2679528403001072
0.009690442122519016 0.27867095391211144
0.009985221549868584 0.28938906752411575
0.010267229750752449 0.30010718113612006
0.010479789227247238 0.3108252947481243
0.010852423496544361 0.3215434083601286
0.011348087340593338 0.3322615219721329
0.011609255336225033 0.3429796355841372
0.01177774928510189 0.3536977491961415
0.011987561360001564 0.36441586280814575
0.012401742860674858 0.37513397642015006
0.012718684040009975 0.3858520900321543
0.013134406879544258 0.3965702036441586
0.01351621188223362 0.40728831725616294
0.013821839354932308 0.4180064308681672
0.014088217169046402 0.4287245444801715
0.01431115623563528 0.43944265809217575
0.014621460810303688 0.45016077170418006
0.014991913922131062 0.4608788853161844
0.015397741459310055 0.4715969989281886
0.015673762187361717 0.48231511254019294
0.01591634750366211 0.4930332261521972
0.016197264194488525 0.5037513397642015
0.01684008166193962 0.5144694533762058
0.017150424420833588 0.5251875669882101
0.017687898129224777 0.5359056806002144
0.018221156671643257 0.5466237942122186
0.018624136224389076 0.5573419078242229
0.019205613061785698 0.5680600214362272
0.019952142611145973 0.5787781350482315
0.020239176228642464 0.5894962486602358
0.020590094849467278 0.6002143622722401
0.02103010192513466 0.6109324758842444
0.02134614810347557 0.6216505894962486
0.02160724811255932 0.632368703108253
0.022079475224018097 0.6430868167202572
0.022376995533704758 0.6538049303322615
0.022837990894913673 0.6645230439442658
0.023273902013897896 0.6752411575562701
0.023706572130322456 0.6859592711682744
0.023906202986836433 0.6966773847802786
0.024332651868462563 0.707395498392283
0.0246838741004467 0.7181136120042872
0.02521953359246254 0.7288317256162915
0.025650110095739365 0.7395498392282959
0.02603619173169136 0.7502679528403001
0.026584021747112274 0.7609860664523044
0.02766476571559906 0.7717041800643086
0.02821645699441433 0.782422293676313
0.029150409623980522 0.7931404072883173
0.029876207932829857 0.8038585209003215
0.030746230855584145 0.8145766345123259
0.03170047327876091 0.8252947481243301
0.03257187455892563 0.8360128617363344
0.033741544932127 0.8467309753483387
0.03460860624909401 0.857449088960343
0.035552941262722015 0.8681672025723473
0.03682750463485718 0.8788853161843515
0.0382356196641922 0.8896034297963559
0.039292361587285995 0.9003215434083601
0.0411929115653038 0.9110396570203644
0.042853351682424545 0.9217577706323687
0.04454044997692108 0.932475884244373
0.04604329541325569 0.9431939978563773
0.05070038139820099 0.9539121114683816
0.0522293746471405 0.9646302250803859
0.054160065948963165 0.9753483386923901
0.05986197665333748 0.9860664523043944
0.07590492069721222 0.9967845659163987
0.09550271928310394 1.0


==> figures/eval/single_reg/hd/SIBP-CURV_5.txt <==
0.0026473200414329767 0.0
0.005696557927876711 0.010718113612004287
0.006715071853250265 0.021436227224008574
0.00819997489452362 0.03215434083601286
0.0090788584202528 0.04287245444801715
0.010527770034968853 0.05359056806002144
0.01144520565867424 0.06430868167202572
0.012785686179995537 0.07502679528403002
0.01353397499769926 0.0857449088960343
0.014718647114932537 0.09646302250803858
0.01595172844827175 0.10718113612004287
0.017355166375637054 0.11789924973204716
0.017937835305929184 0.12861736334405144
0.019054947420954704 0.13933547695605572
0.019560903310775757 0.15005359056806003
0.021359724923968315 0.1607717041800643
0.022469643503427505 0.1714898177920686
0.023457642644643784 0.18220793140407288
0.024341074749827385 0.19292604501607716
0.024858400225639343 0.20364415862808147
0.025429949164390564 0.21436227224008575
0.025782575830817223 0.22508038585209003
0.026456354185938835 0.2357984994640943
0.027402950450778008 0.2465166130760986
0.02826266549527645 0.2572347266881029
0.029535261914134026 0.2679528403001072
0.030599499121308327 0.27867095391211144
0.032021068036556244 0.28938906752411575
0.03339117020368576 0.30010718113612006
0.034311145544052124 0.3108252947481243
0.03511080518364906 0.3215434083601286
0.036390841007232666 0.3322615219721329
0.03726840764284134 0.3429796355841372
0.037812355905771255 0.3536977491961415
0.03892955556511879 0.36441586280814575
0.04000357165932655 0.37513397642015006
0.041074711829423904 0.3858520900321543
0.04309523478150368 0.3965702036441586
0.044098298996686935 0.40728831725616294
0.04533869028091431 0.4180064308681672
0.046690527349710464 0.4287245444801715
0.047777485102415085 0.43944265809217575
0.0492824912071228 0.45016077170418006
0.05021050572395325 0.4608788853161844
0.05189370736479759 0.4715969989281886
0.05312103405594826 0.48231511254019294
0.05409488454461098 0.4930332261521972
0.05560410022735596 0.5037513397642015
0.057496003806591034 0.5144694533762058
0.05903094261884689 0.5251875669882101
0.06063706427812576 0.5359056806002144
0.0620441734790802 0.5466237942122186
0.06365001201629639 0.5573419078242229
0.06542205810546875 0.5680600214362272
0.06645498424768448 0.5787781350482315
0.06849624961614609 0.5894962486602358
0.06978621333837509 0.6002143622722401
0.07029201835393906 0.6109324758842444
0.07140049338340759 0.6216505894962486
0.07222410291433334 0.632368703108253
0.07363416254520416 0.6430868167202572
0.07601387053728104 0.6538049303322615
0.07735887169837952 0.6645230439442658
0.07904325425624847 0.6752411575562701
0.08051134645938873 0.6859592711682744
0.0824902206659317 0.6966773847802786
0.08579330891370773 0.707395498392283
0.0873400941491127 0.7181136120042872
0.08992572873830795 0.7288317256162915
0.09247155487537384 0.7395498392282959
0.09475551545619965 0.7502679528403001
0.09796619415283203 0.7609860664523044
0.09923768043518066 0.7717041800643086
0.10124838352203369 0.782422293676313
0.10326778888702393 0.7931404072883173
0.10466783493757248 0.8038585209003215
0.10672050714492798 0.8145766345123259
0.109292171895504 0.8252947481243301
0.11219467967748642 0.8360128617363344
0.11453168094158173 0.8467309753483387
0.11829300969839096 0.857449088960343
0.12053527683019638 0.8681672025723473
0.12255153059959412 0.8788853161843515
0.12582753598690033 0.8896034297963559
0.1296595335006714 0.9003215434083601
0.1347888559103012 0.9110396570203644
0.14182093739509583 0.9217577706323687
0.1451551765203476 0.932475884244373
0.15011638402938843 0.9431939978563773
0.15767642855644226 0.9539121114683816
0.1671004444360733 0.9646302250803859
0.1914697140455246 0.9753483386923901
0.21393242478370667 0.9860664523043944
0.2558164894580841 0.9967845659163987
0.31976428627967834 1.0


==> figures/eval/single_reg/hd/SIBP-HD_5.txt <==
0.0008568973862566054 0.0
0.0010898568434640765 0.010718113612004287
0.0012689490104094148 0.021436227224008574
0.0013523054076358676 0.03215434083601286
0.0015315116615965962 0.04287245444801715
0.001640925882384181 0.05359056806002144
0.0017893044278025627 0.06430868167202572
0.0018966032657772303 0.07502679528403002
0.0019933071453124285 0.0857449088960343
0.002126629464328289 0.09646302250803858
0.002227528253570199 0.10718113612004287
0.0023376098833978176 0.11789924973204716
0.0024205977097153664 0.12861736334405144
0.002539785346016288 0.13933547695605572
0.0026709202211350203 0.15005359056806003
0.00285346363671124 0.1607717041800643
0.0029958030208945274 0.1714898177920686
0.003103084396570921 0.18220793140407288
0.0032591635826975107 0.19292604501607716
0.00346314231865108 0.20364415862808147
0.003591235727071762 0.21436227224008575
0.00366167607717216 0.22508038585209003
0.0038417959585785866 0.2357984994640943
0.00392161076888442 0.2465166130760986
0.004053111653774977 0.2572347266881029
0.004231655970215797 0.2679528403001072
0.0043479278683662415 0.27867095391211144
0.004473898559808731 0.28938906752411575
0.004581451416015625 0.30010718113612006
0.004670566879212856 0.3108252947481243
0.004830304533243179 0.3215434083601286
0.004979834891855717 0.3322615219721329
0.0051328931003808975 0.3429796355841372
0.005290032830089331 0.3536977491961415
0.0054128593765199184 0.36441586280814575
0.0055813295766711235 0.37513397642015006
0.005672527011483908 0.3858520900321543
0.005919133313000202 0.3965702036441586
0.006012297235429287 0.40728831725616294
0.006197168491780758 0.4180064308681672
0.006366332992911339 0.4287245444801715
0.006490875501185656 0.43944265809217575
0.006559857167303562 0.45016077170418006
0.00665361899882555 0.4608788853161844
0.006854335777461529 0.4715969989281886
0.0070359306409955025 0.48231511254019294
0.00724947452545166 0.4930332261521972
0.007433165796101093 0.5037513397642015
0.0075958711095154285 0.5144694533762058
0.007791147101670504 0.5251875669882101
0.007928893901407719 0.5359056806002144
0.008093059994280338 0.5466237942122186
0.008331486955285072 0.5573419078242229
0.0084218829870224 0.5680600214362272
0.008636822924017906 0.5787781350482315
0.008805238641798496 0.5894962486602358
0.008946262300014496 0.6002143622722401
0.009289269335567951 0.6109324758842444
0.009420960210263729 0.6216505894962486
0.00971572007983923 0.632368703108253
0.009855000302195549 0.6430868167202572
0.009981028735637665 0.6538049303322615
0.010252454318106174 0.6645230439442658
0.010469548404216766 0.6752411575562701
0.01078865397721529 0.6859592711682744
0.010960269719362259 0.6966773847802786
0.011197843588888645 0.707395498392283
0.01144334301352501 0.7181136120042872
0.011591830290853977 0.7288317256162915
0.011827260255813599 0.7395498392282959
0.011923407204449177 0.7502679528403001
0.012346958741545677 0.7609860664523044
0.012570059858262539 0.7717041800643086
0.012892836704850197 0.782422293676313
0.013165897689759731 0.7931404072883173
0.013510576449334621 0.8038585209003215
0.013750754296779633 0.8145766345123259
0.014149114489555359 0.8252947481243301
0.014280358329415321 0.8360128617363344
0.014842630364000797 0.8467309753483387
0.015258544124662876 0.857449088960343
0.015671739354729652 0.8681672025723473
0.016281751915812492 0.8788853161843515
0.016702454537153244 0.8896034297963559
0.017295341938734055 0.9003215434083601
0.017967410385608673 0.9110396570203644
0.019030312076210976 0.9217577706323687
0.019405419006943703 0.932475884244373
0.020377589389681816 0.9431939978563773
0.021754130721092224 0.9539121114683816
0.022886116057634354 0.9646302250803859
0.02437017299234867 0.9753483386923901
0.026490334421396255 0.9860664523043944
0.029860148206353188 0.9967845659163987
0.03446430712938309 1.0


==> figures/eval/single_reg/hd/SIBP-L2_5.txt <==
0.0005657021538354456 0.0
0.0013195313513278961 0.010718113612004287
0.001650237594731152 0.021436227224008574
0.002067666733637452 0.03215434083601286
0.0027279388159513474 0.04287245444801715
0.003248724853619933 0.05359056806002144
0.003885807003825903 0.06430868167202572
0.004369695205241442 0.07502679528403002
0.004834367427974939 0.0857449088960343
0.005318458657711744 0.09646302250803858
0.005629557650536299 0.10718113612004287
0.006013264413923025 0.11789924973204716
0.0065605416893959045 0.12861736334405144
0.0069558266550302505 0.13933547695605572
0.007368473336100578 0.15005359056806003
0.007768034934997559 0.1607717041800643
0.008255393244326115 0.1714898177920686
0.008620393462479115 0.18220793140407288
0.00919285137206316 0.19292604501607716
0.009574688971042633 0.20364415862808147
0.00995537918061018 0.21436227224008575
0.010479330085217953 0.22508038585209003
0.011000587604939938 0.2357984994640943
0.011429760605096817 0.2465166130760986
0.011816398240625858 0.2572347266881029
0.012215972878038883 0.2679528403001072
0.012796111404895782 0.27867095391211144
0.013079906813800335 0.28938906752411575
0.013438659720122814 0.30010718113612006
0.013993190601468086 0.3108252947481243
0.01433146744966507 0.3215434083601286
0.014917838387191296 0.3322615219721329
0.015220020897686481 0.3429796355841372
0.015697907656431198 0.3536977491961415
0.01614416018128395 0.36441586280814575
0.016710640862584114 0.37513397642015006
0.01713959313929081 0.3858520900321543
0.017568504437804222 0.3965702036441586
0.018023781478405 0.40728831725616294
0.01868150569498539 0.4180064308681672
0.019267134368419647 0.4287245444801715
0.019895639270544052 0.43944265809217575
0.0201653353869915 0.45016077170418006
0.02044849656522274 0.4608788853161844
0.020933106541633606 0.4715969989281886
0.021371791139245033 0.48231511254019294
0.02197517268359661 0.4930332261521972
0.022496474906802177 0.5037513397642015
0.02300424315035343 0.5144694533762058
0.02368645928800106 0.5251875669882101
0.024068040773272514 0.5359056806002144
0.02474284917116165 0.5466237942122186
0.025335751473903656 0.5573419078242229
0.025812044739723206 0.5680600214362272
0.026799779385328293 0.5787781350482315
0.0276853758841753 0.5894962486602358
0.028311006724834442 0.6002143622722401
0.029043860733509064 0.6109324758842444
0.029708532616496086 0.6216505894962486
0.030605491250753403 0.632368703108253
0.03165790066123009 0.6430868167202572
0.032890621572732925 0.6538049303322615
0.034029413014650345 0.6645230439442658
0.03517095744609833 0.6752411575562701
0.03634743019938469 0.6859592711682744
0.03765571489930153 0.6966773847802786
0.03894421458244324 0.707395498392283
0.04051687568426132 0.7181136120042872
0.041877757757902145 0.7288317256162915
0.043960824608802795 0.7395498392282959
0.045503776520490646 0.7502679528403001
0.04645828530192375 0.7609860664523044
0.04793395847082138 0.7717041800643086
0.04990252107381821 0.782422293676313
0.05154122784733772 0.7931404072883173
0.05292101576924324 0.8038585209003215
0.05435659736394882 0.8145766345123259
0.05592105910181999 0.8252947481243301
0.05826186388731003 0.8360128617363344
0.059350647032260895 0.8467309753483387
0.06128951534628868 0.857449088960343
0.06258660554885864 0.8681672025723473
0.0660797506570816 0.8788853161843515
0.06811882555484772 0.8896034297963559
0.0696500763297081 0.9003215434083601
0.0716799721121788 0.9110396570203644
0.07592424005270004 0.9217577706323687
0.0787816271185875 0.932475884244373
0.08289933204650879 0.9431939978563773
0.0899929627776146 0.9539121114683816
0.09710503369569778 0.9646302250803859
0.10649456083774567 0.9753483386923901
0.11128400266170502 0.9860664523043944
0.1637561023235321 0.9967845659163987
0.22533491253852844 1.0


==> figures/eval/single_reg/l2/BP-CD_5.txt <==
0.02209499478340149 0.0
0.05319318547844887 0.010718113612004287
0.06265798211097717 0.021436227224008574
0.06693507730960846 0.03215434083601286
0.07155248522758484 0.04287245444801715
0.07556474208831787 0.05359056806002144
0.08018103986978531 0.06430868167202572
0.08478198200464249 0.07502679528403002
0.09012753516435623 0.0857449088960343
0.09475777298212051 0.09646302250803858
0.09938187897205353 0.10718113612004287
0.10902328044176102 0.11789924973204716
0.1144079715013504 0.12861736334405144
0.1214277371764183 0.13933547695605572
0.12913289666175842 0.15005359056806003
0.133879616856575 0.1607717041800643
0.14193010330200195 0.1714898177920686
0.1474950611591339 0.18220793140407288
0.15129899978637695 0.19292604501607716
0.15380123257637024 0.20364415862808147
0.15771880745887756 0.21436227224008575
0.16100561618804932 0.22508038585209003
0.16693946719169617 0.2357984994640943
0.17140336334705353 0.2465166130760986
0.17610323429107666 0.2572347266881029
0.18448275327682495 0.2679528403001072
0.18862369656562805 0.27867095391211144
0.19272613525390625 0.28938906752411575
0.19557689130306244 0.30010718113612006
0.19951115548610687 0.3108252947481243
0.2070940136909485 0.3215434083601286
0.21492499113082886 0.3322615219721329
0.2234320491552353 0.3429796355841372
0.2275162935256958 0.3536977491961415
0.23093119263648987 0.36441586280814575
0.2391314059495926 0.37513397642015006
0.241205632686615 0.3858520900321543
0.24497616291046143 0.3965702036441586
0.24931102991104126 0.40728831725616294
0.25578075647354126 0.4180064308681672
0.26246440410614014 0.4287245444801715
0.2679300904273987 0.43944265809217575
0.27240025997161865 0.45016077170418006
0.2762607932090759 0.4608788853161844
0.2829938232898712 0.4715969989281886
0.2892352342605591 0.48231511254019294
0.29362237453460693 0.4930332261521972
0.3061806857585907 0.5037513397642015
0.3130587339401245 0.5144694533762058
0.32276618480682373 0.5251875669882101
0.3269297778606415 0.5359056806002144
0.33826106786727905 0.5466237942122186
0.34647583961486816 0.5573419078242229
0.3554869294166565 0.5680600214362272
0.3672914505004883 0.5787781350482315
0.37465953826904297 0.5894962486602358
0.38089093565940857 0.6002143622722401
0.38827842473983765 0.6109324758842444
0.39478370547294617 0.6216505894962486
0.40120187401771545 0.632368703108253
0.4122465252876282 0.6430868167202572
0.4213196039199829 0.6538049303322615
0.43177321553230286 0.6645230439442658
0.4549747109413147 0.6752411575562701
0.4660445749759674 0.6859592711682744
0.47410130500793457 0.6966773847802786
0.485637903213501 0.707395498392283
0.496776282787323 0.7181136120042872
0.5084826946258545 0.7288317256162915
0.5229055881500244 0.7395498392282959
0.5386698246002197 0.7502679528403001
0.5584080219268799 0.7609860664523044
0.5732181668281555 0.7717041800643086
0.5961240530014038 0.782422293676313
0.6196379661560059 0.7931404072883173
0.64246666431427 0.8038585209003215
0.6593042612075806 0.8145766345123259
0.6819708347320557 0.8252947481243301
0.727774441242218 0.8360128617363344
0.7615231871604919 0.8467309753483387
0.7797102928161621 0.857449088960343
0.8367389440536499 0.8681672025723473
0.8678587079048157 0.8788853161843515
0.9283499717712402 0.8896034297963559
0.9887623190879822 0.9003215434083601
1.0669000148773193 0.9110396570203644
1.1469565629959106 0.9217577706323687
1.2716144323349 0.932475884244373
1.3695067167282104 0.9431939978563773
1.553424596786499 0.9539121114683816
1.6933809518814087 0.9646302250803859
2.231098175048828 0.9753483386923901
3.635136127471924 0.9860664523043944
6.3747239112854 0.9967845659163987
8.520940780639648 1.0


==> figures/eval/single_reg/l2/BP-CURV_5.txt <==
0.10063841938972473 0.0
0.128260999917984 0.010718113612004287
0.13623717427253723 0.021436227224008574
0.14184051752090454 0.03215434083601286
0.14526847004890442 0.04287245444801715
0.14992189407348633 0.05359056806002144
0.15702557563781738 0.06430868167202572
0.16579057276248932 0.07502679528403002
0.1775103658437729 0.0857449088960343
0.18860378861427307 0.09646302250803858
0.21769121289253235 0.10718113612004287
0.23672720789909363 0.11789924973204716
0.24964895844459534 0.12861736334405144
0.2614290714263916 0.13933547695605572
0.2738678455352783 0.15005359056806003
0.2834990620613098 0.1607717041800643
0.28908488154411316 0.1714898177920686
0.2964131236076355 0.18220793140407288
0.30259913206100464 0.19292604501607716
0.30701392889022827 0.20364415862808147
0.3115350008010864 0.21436227224008575
0.31942594051361084 0.22508038585209003
0.32501929998397827 0.2357984994640943
0.3304804265499115 0.2465166130760986
0.33714455366134644 0.2572347266881029
0.346027135848999 0.2679528403001072
0.35214662551879883 0.27867095391211144
0.358781099319458 0.28938906752411575
0.37001752853393555 0.30010718113612006
0.37550288438796997 0.3108252947481243
0.3819076418876648 0.3215434083601286
0.38749009370803833 0.3322615219721329
0.3922267556190491 0.3429796355841372
0.39687997102737427 0.3536977491961415
0.40820372104644775 0.36441586280814575
0.4190163016319275 0.37513397642015006
0.4307592511177063 0.3858520900321543
0.44134068489074707 0.3965702036441586
0.4501274824142456 0.40728831725616294
0.4632403552532196 0.4180064308681672
0.47514215111732483 0.4287245444801715
0.4855859875679016 0.43944265809217575
0.4948786497116089 0.45016077170418006
0.506479024887085 0.4608788853161844
0.5175853967666626 0.4715969989281886
0.5297316312789917 0.48231511254019294
0.5410816669464111 0.4930332261521972
0.5464191436767578 0.5037513397642015
0.5550007224082947 0.5144694533762058
0.5660442113876343 0.5251875669882101
0.5739731788635254 0.5359056806002144
0.5842430591583252 0.5466237942122186
0.5912516117095947 0.5573419078242229
0.6009979248046875 0.5680600214362272
0.6137599945068359 0.5787781350482315
0.6275230050086975 0.5894962486602358
0.6397778391838074 0.6002143622722401
0.6502270102500916 0.6109324758842444
0.6643483638763428 0.6216505894962486
0.6748318672180176 0.632368703108253
0.6846849918365479 0.6430868167202572
0.6981763243675232 0.6538049303322615
0.7114812731742859 0.6645230439442658
0.7274316549301147 0.6752411575562701
0.7430393695831299 0.6859592711682744
0.7612273693084717 0.6966773847802786
0.7824854850769043 0.707395498392283
0.7982630729675293 0.7181136120042872
0.8119760155677795 0.7288317256162915
0.8323695063591003 0.7395498392282959
0.8468585014343262 0.7502679528403001
0.8587826490402222 0.7609860664523044
0.8892966508865356 0.7717041800643086
0.915691077709198 0.782422293676313
0.9401507377624512 0.7931404072883173
0.9774253368377686 0.8038585209003215
1.0025303363800049 0.8145766345123259
1.0267609357833862 0.8252947481243301
1.0561714172363281 0.8360128617363344
1.0807411670684814 0.8467309753483387
1.104705572128296 0.857449088960343
1.1380715370178223 0.8681672025723473
1.1791181564331055 0.8788853161843515
1.2213348150253296 0.8896034297963559
1.2996172904968262 0.9003215434083601
1.3718948364257812 0.9110396570203644
1.5130581855773926 0.9217577706323687
1.6015305519104004 0.932475884244373
1.6922366619110107 0.9431939978563773
1.8526102304458618 0.9539121114683816
2.0971922874450684 0.9646302250803859
2.409287929534912 0.9753483386923901
3.6657960414886475 0.9860664523043944
6.494750022888184 0.9967845659163987
8.023714065551758 1.0


==> figures/eval/single_reg/l2/BP-HD_5.txt <==
0.06648432463407516 0.0
0.09039020538330078 0.010718113612004287
0.10172220319509506 0.021436227224008574
0.10877321660518646 0.03215434083601286
0.11763979494571686 0.04287245444801715
0.12619183957576752 0.05359056806002144
0.1339179128408432 0.06430868167202572
0.14034904539585114 0.07502679528403002
0.14862678945064545 0.0857449088960343
0.16201582551002502 0.09646302250803858
0.16809889674186707 0.10718113612004287
0.17548547685146332 0.11789924973204716
0.18255731463432312 0.12861736334405144
0.18965989351272583 0.13933547695605572
0.19357344508171082 0.15005359056806003
0.20840860903263092 0.1607717041800643
0.21412703394889832 0.1714898177920686
0.22132271528244019 0.18220793140407288
0.22673673927783966 0.19292604501607716
0.23233705759048462 0.20364415862808147
0.23631106317043304 0.21436227224008575
0.2445560097694397 0.22508038585209003
0.24906866252422333 0.2357984994640943
0.252339243888855 0.2465166130760986
0.2590732276439667 0.2572347266881029
0.26686689257621765 0.2679528403001072
0.27679091691970825 0.27867095391211144
0.28336799144744873 0.28938906752411575
0.28599321842193604 0.30010718113612006
0.28929027915000916 0.3108252947481243
0.29337069392204285 0.3215434083601286
0.29995018243789673 0.3322615219721329
0.3077475130558014 0.3429796355841372
0.3117993175983429 0.3536977491961415
0.31430795788764954 0.36441586280814575
0.31754642724990845 0.37513397642015006
0.32355475425720215 0.3858520900321543
0.3276163935661316 0.3965702036441586
0.3313470482826233 0.40728831725616294
0.33860111236572266 0.4180064308681672
0.34340766072273254 0.4287245444801715
0.34993845224380493 0.43944265809217575
0.3564724028110504 0.45016077170418006
0.3621015250682831 0.4608788853161844
0.3650115132331848 0.4715969989281886
0.37174421548843384 0.48231511254019294
0.3790205121040344 0.4930332261521972
0.38514745235443115 0.5037513397642015
0.3955005705356598 0.5144694533762058
0.40342140197753906 0.5251875669882101
0.4147074818611145 0.5359056806002144
0.42048829793930054 0.5466237942122186
0.4294685423374176 0.5573419078242229
0.43559277057647705 0.5680600214362272
0.44694948196411133 0.5787781350482315
0.4592639207839966 0.5894962486602358
0.4670047163963318 0.6002143622722401
0.47149163484573364 0.6109324758842444
0.4800797402858734 0.6216505894962486
0.4870243966579437 0.632368703108253
0.49642330408096313 0.6430868167202572
0.5047937631607056 0.6538049303322615
0.5149557590484619 0.6645230439442658
0.5206958055496216 0.6752411575562701
0.5332068800926208 0.6859592711682744
0.5507044792175293 0.6966773847802786
0.5606814622879028 0.707395498392283
0.5717055797576904 0.7181136120042872
0.5857419371604919 0.7288317256162915
0.5967806577682495 0.7395498392282959
0.6144493222236633 0.7502679528403001
0.6260566711425781 0.7609860664523044
0.6448267698287964 0.7717041800643086
0.6703483462333679 0.782422293676313
0.6886281371116638 0.7931404072883173
0.7067830562591553 0.8038585209003215
0.723320484161377 0.8145766345123259
0.7590044140815735 0.8252947481243301
0.8016173839569092 0.8360128617363344
0.8320856094360352 0.8467309753483387
0.8709568381309509 0.857449088960343
0.9139067530632019 0.8681672025723473
0.9362432956695557 0.8788853161843515
0.9995505809783936 0.8896034297963559
1.0656812191009521 0.9003215434083601
1.1412932872772217 0.9110396570203644
1.2007383108139038 0.9217577706323687
1.340080976486206 0.932475884244373
1.4156635999679565 0.9431939978563773
1.6067205667495728 0.9539121114683816
1.7889155149459839 0.9646302250803859
2.2475666999816895 0.9753483386923901
3.4546988010406494 0.9860664523043944
6.396594047546387 0.9967845659163987
7.947772979736328 1.0


==> figures/eval/single_reg/l2/BP-L2_5.txt <==
0.00019175308989360929 0.0
0.00043832793016918004 0.010718113612004287
0.0008342579239979386 0.021436227224008574
0.0012154794530943036 0.03215434083601286
0.0019379385048523545 0.04287245444801715
0.003344019176438451 0.05359056806002144
0.004125212784856558 0.06430868167202572
0.0052472930401563644 0.07502679528403002
0.006820518523454666 0.0857449088960343
0.007707570679485798 0.09646302250803858
0.008708685636520386 0.10718113612004287
0.009430255740880966 0.11789924973204716
0.009836768731474876 0.12861736334405144
0.010118788108229637 0.13933547695605572
0.011108393780887127 0.15005359056806003
0.012210649438202381 0.1607717041800643
0.012840811163187027 0.1714898177920686
0.01345849595963955 0.18220793140407288
0.014181442558765411 0.19292604501607716
0.014654328115284443 0.20364415862808147
0.015159917064011097 0.21436227224008575
0.01580161601305008 0.22508038585209003
0.016672857105731964 0.2357984994640943
0.01716885343194008 0.2465166130760986
0.01794218085706234 0.2572347266881029
0.018968122079968452 0.2679528403001072
0.01959945634007454 0.27867095391211144
0.020334355533123016 0.28938906752411575
0.021201880648732185 0.30010718113612006
0.021831359714269638 0.3108252947481243
0.022542132064700127 0.3215434083601286
0.024097155779600143 0.3322615219721329
0.024862224236130714 0.3429796355841372
0.025445543229579926 0.3536977491961415
0.02635210007429123 0.36441586280814575
0.027501344680786133 0.37513397642015006
0.028829609975218773 0.3858520900321543
0.02989688701927662 0.3965702036441586
0.03124939277768135 0.40728831725616294
0.03232833370566368 0.4180064308681672
0.03309841454029083 0.4287245444801715
0.03402774780988693 0.43944265809217575
0.03528526797890663 0.45016077170418006
0.03827175498008728 0.4608788853161844
0.04043608158826828 0.4715969989281886
0.04249122366309166 0.48231511254019294
0.04422078654170036 0.4930332261521972
0.04547124356031418 0.5037513397642015
0.04789579659700394 0.5144694533762058
0.049637869000434875 0.5251875669882101
0.051231782883405685 0.5359056806002144
0.05281560868024826 0.5466237942122186
0.05434928834438324 0.5573419078242229
0.055869944393634796 0.5680600214362272
0.056834444403648376 0.5787781350482315
0.058180250227451324 0.5894962486602358
0.05918270722031593 0.6002143622722401
0.06094168871641159 0.6109324758842444
0.0635933205485344 0.6216505894962486
0.06559141725301743 0.632368703108253
0.06733205914497375 0.6430868167202572
0.06906935572624207 0.6538049303322615
0.0714113712310791 0.6645230439442658
0.07317064702510834 0.6752411575562701
0.07416924089193344 0.6859592711682744
0.0759073793888092 0.6966773847802786
0.0788748636841774 0.707395498392283
0.0808231383562088 0.7181136120042872
0.08244086056947708 0.7288317256162915
0.08500029146671295 0.7395498392282959
0.08894199877977371 0.7502679528403001
0.09135087579488754 0.7609860664523044
0.09395436942577362 0.7717041800643086
0.09685327112674713 0.782422293676313
0.10113151371479034 0.7931404072883173
0.104033462703228 0.8038585209003215
0.106253981590271 0.8145766345123259
0.10980533063411713 0.8252947481243301
0.114618219435215 0.8360128617363344
0.11851860582828522 0.8467309753483387
0.12236471474170685 0.857449088960343
0.12787774205207825 0.8681672025723473
0.13424113392829895 0.8788853161843515
0.13976609706878662 0.8896034297963559
0.14557582139968872 0.9003215434083601
0.15602906048297882 0.9110396570203644
0.16718347370624542 0.9217577706323687
0.17544707655906677 0.932475884244373
0.18669790029525757 0.9431939978563773
0.19643548130989075 0.9539121114683816
0.22356371581554413 0.9646302250803859
0.24747033417224884 0.9753483386923901
0.27377551794052124 0.9860664523043944
0.9063597321510315 0.9967845659163987
2.132791519165039 1.0


==> figures/eval/single_reg/l2/SIBP-CD_5.txt <==
0.03843148425221443 0.0
0.06990990042686462 0.010718113612004287
0.08137821406126022 0.021436227224008574
0.08635121583938599 0.03215434083601286
0.09240854531526566 0.04287245444801715
0.09758798032999039 0.05359056806002144
0.10404148697853088 0.06430868167202572
0.10813358426094055 0.07502679528403002
0.11203456670045853 0.0857449088960343
0.11587951332330704 0.09646302250803858
0.12491032481193542 0.10718113612004287
0.13512858748435974 0.11789924973204716
0.1420593410730362 0.12861736334405144
0.14779283106327057 0.13933547695605572
0.15705116093158722 0.15005359056806003
0.1631915122270584 0.1607717041800643
0.1715114712715149 0.1714898177920686
0.17682135105133057 0.18220793140407288
0.18465544283390045 0.19292604501607716
0.19058354198932648 0.20364415862808147
0.195428267121315 0.21436227224008575
0.1985291987657547 0.22508038585209003
0.20456597208976746 0.2357984994640943
0.20880438387393951 0.2465166130760986
0.21423664689064026 0.2572347266881029
0.21791473031044006 0.2679528403001072
0.22157156467437744 0.27867095391211144
0.2280048429965973 0.28938906752411575
0.23312272131443024 0.30010718113612006
0.23943085968494415 0.3108252947481243
0.24475228786468506 0.3215434083601286
0.24991683661937714 0.3322615219721329
0.25545451045036316 0.3429796355841372
0.2584141194820404 0.3536977491961415
0.26777881383895874 0.36441586280814575
0.2726626396179199 0.37513397642015006
0.28399500250816345 0.3858520900321543
0.291354238986969 0.3965702036441586
0.30469322204589844 0.40728831725616294
0.31023108959198 0.4180064308681672
0.31712061166763306 0.4287245444801715
0.32494980096817017 0.43944265809217575
0.3355831205844879 0.45016077170418006
0.33997321128845215 0.4608788853161844
0.346061110496521 0.4715969989281886
0.35021480917930603 0.48231511254019294
0.35698920488357544 0.4930332261521972
0.36351466178894043 0.5037513397642015
0.3717564344406128 0.5144694533762058
0.37847164273262024 0.5251875669882101
0.38740459084510803 0.5359056806002144
0.3996488153934479 0.5466237942122186
0.40838542580604553 0.5573419078242229
0.4163209795951843 0.5680600214362272
0.42385607957839966 0.5787781350482315
0.433677077293396 0.5894962486602358
0.4488500952720642 0.6002143622722401
0.45857512950897217 0.6109324758842444
0.46723419427871704 0.6216505894962486
0.48270750045776367 0.632368703108253
0.49439361691474915 0.6430868167202572
0.5062336921691895 0.6538049303322615
0.5153524875640869 0.6645230439442658
0.526329755783081 0.6752411575562701
0.5376993417739868 0.6859592711682744
0.5551639795303345 0.6966773847802786
0.5650067925453186 0.707395498392283
0.5814311504364014 0.7181136120042872
0.5903959274291992 0.7288317256162915
0.6033195853233337 0.7395498392282959
0.6257920265197754 0.7502679528403001
0.6379058957099915 0.7609860664523044
0.6639243364334106 0.7717041800643086
0.6802340745925903 0.782422293676313
0.7051233053207397 0.7931404072883173
0.7334694862365723 0.8038585209003215
0.7490347623825073 0.8145766345123259
0.7705367803573608 0.8252947481243301
0.8077751398086548 0.8360128617363344
0.834839403629303 0.8467309753483387
0.886978030204773 0.857449088960343
0.916703462600708 0.8681672025723473
0.9656080007553101 0.8788853161843515
1.0235837697982788 0.8896034297963559
1.0939759016036987 0.9003215434083601
1.1347784996032715 0.9110396570203644
1.2492406368255615 0.9217577706323687
1.39839768409729 0.932475884244373
1.5148844718933105 0.9431939978563773
1.6388325691223145 0.9539121114683816
1.864852786064148 0.9646302250803859
2.3459975719451904 0.9753483386923901
3.7561709880828857 0.9860664523043944
6.644496917724609 0.9967845659163987
8.53421401977539 1.0


==> figures/eval/single_reg/l2/SIBP-CURV_5.txt <==
0.1125478595495224 0.0
0.15988796949386597 0.010718113612004287
0.23859503865242004 0.021436227224008574
0.3175759017467499 0.03215434083601286
0.35417109727859497 0.04287245444801715
0.39554667472839355 0.05359056806002144
0.4270533621311188 0.06430868167202572
0.4527570307254791 0.07502679528403002
0.48570483922958374 0.0857449088960343
0.5315248966217041 0.09646302250803858
0.5510810613632202 0.10718113612004287
0.5728828310966492 0.11789924973204716
0.5973223447799683 0.12861736334405144
0.6138471961021423 0.13933547695605572
0.6369380950927734 0.15005359056806003
0.6543702483177185 0.1607717041800643
0.6677687168121338 0.1714898177920686
0.6961039304733276 0.18220793140407288
0.7147434949874878 0.19292604501607716
0.7294598817825317 0.20364415862808147
0.7401014566421509 0.21436227224008575
0.7540159225463867 0.22508038585209003
0.7723106741905212 0.2357984994640943
0.7883239984512329 0.2465166130760986
0.8001704216003418 0.2572347266881029
0.8207384347915649 0.2679528403001072
0.8336321711540222 0.27867095391211144
0.8569502830505371 0.28938906752411575
0.8771933317184448 0.30010718113612006
0.8892139196395874 0.3108252947481243
0.907313346862793 0.3215434083601286
0.9236409068107605 0.3322615219721329
0.9300974011421204 0.3429796355841372
0.9449701309204102 0.3536977491961415
0.9556242823600769 0.36441586280814575
0.9737231731414795 0.37513397642015006
0.9973292350769043 0.3858520900321543
1.013575792312622 0.3965702036441586
1.02940034866333 0.40728831725616294
1.0505717992782593 0.4180064308681672
1.0693426132202148 0.4287245444801715
1.083219289779663 0.43944265809217575
1.0998955965042114 0.45016077170418006
1.121459722518921 0.4608788853161844
1.1307096481323242 0.4715969989281886
1.1469855308532715 0.48231511254019294
1.1553664207458496 0.4930332261521972
1.1713476181030273 0.5037513397642015
1.1869289875030518 0.5144694533762058
1.1969835758209229 0.5251875669882101
1.212964653968811 0.5359056806002144
1.2217837572097778 0.5466237942122186
1.2337303161621094 0.5573419078242229
1.2519888877868652 0.5680600214362272
1.2687270641326904 0.5787781350482315
1.2857203483581543 0.5894962486602358
1.297910213470459 0.6002143622722401
1.3168115615844727 0.6109324758842444
1.3415391445159912 0.6216505894962486
1.3649992942810059 0.632368703108253
1.3773146867752075 0.6430868167202572
1.4076817035675049 0.6538049303322615
1.4230314493179321 0.6645230439442658
1.4359885454177856 0.6752411575562701
1.4612221717834473 0.6859592711682744
1.489961862564087 0.6966773847802786
1.5060886144638062 0.707395498392283
1.5236384868621826 0.7181136120042872
1.5554909706115723 0.7288317256162915
1.5724258422851562 0.7395498392282959
1.5931882858276367 0.7502679528403001
1.6107861995697021 0.7609860664523044
1.6394364833831787 0.7717041800643086
1.6765234470367432 0.782422293676313
1.7072664499282837 0.7931404072883173
1.7304060459136963 0.8038585209003215
1.7641737461090088 0.8145766345123259
1.783416748046875 0.8252947481243301
1.8221349716186523 0.8360128617363344
1.8617939949035645 0.8467309753483387
1.920048475265503 0.857449088960343
1.9868464469909668 0.8681672025723473
2.0302250385284424 0.8788853161843515
2.1214542388916016 0.8896034297963559
2.182926654815674 0.9003215434083601
2.2607452869415283 0.9110396570203644
2.3445820808410645 0.9217577706323687
2.4507620334625244 0.932475884244373
2.5620217323303223 0.9431939978563773
2.704556941986084 0.9539121114683816
3.0289793014526367 0.9646302250803859
3.6864328384399414 0.9753483386923901
4.418637275695801 0.9860664523043944
6.570590019226074 0.9967845659163987
8.801324844360352 1.0


==> figures/eval/single_reg/l2/SIBP-HD_5.txt <==
0.07136660069227219 0.0
0.1111106127500534 0.010718113612004287
0.12312470376491547 0.021436227224008574
0.131759375333786 0.03215434083601286
0.1390109360218048 0.04287245444801715
0.14241144061088562 0.05359056806002144
0.1473739594221115 0.06430868167202572
0.15861868858337402 0.07502679528403002
0.16859027743339539 0.0857449088960343
0.1843782663345337 0.09646302250803858
0.197156623005867 0.10718113612004287
0.20626255869865417 0.11789924973204716
0.2143511176109314 0.12861736334405144
0.22564664483070374 0.13933547695605572
0.23248928785324097 0.15005359056806003
0.23695214092731476 0.1607717041800643
0.24354809522628784 0.1714898177920686
0.2501768469810486 0.18220793140407288
0.25835931301116943 0.19292604501607716
0.2689563035964966 0.20364415862808147
0.2757376432418823 0.21436227224008575
0.28031814098358154 0.22508038585209003
0.2845569849014282 0.2357984994640943
0.28887808322906494 0.2465166130760986
0.2944713830947876 0.2572347266881029
0.30064141750335693 0.2679528403001072
0.30500516295433044 0.27867095391211144
0.3123337924480438 0.28938906752411575
0.3165794312953949 0.30010718113612006
0.3247607946395874 0.3108252947481243
0.33007991313934326 0.3215434083601286
0.33540427684783936 0.3322615219721329
0.34326720237731934 0.3429796355841372
0.3485591411590576 0.3536977491961415
0.35501497983932495 0.36441586280814575
0.3638684153556824 0.37513397642015006
0.3777709901332855 0.3858520900321543
0.38704195618629456 0.3965702036441586
0.3931126296520233 0.40728831725616294
0.39965546131134033 0.4180064308681672
0.405264675617218 0.4287245444801715
0.4108680188655853 0.43944265809217575
0.4214675724506378 0.45016077170418006
0.43079304695129395 0.4608788853161844
0.4366900324821472 0.4715969989281886
0.44361308217048645 0.48231511254019294
0.4492010474205017 0.4930332261521972
0.4550463557243347 0.5037513397642015
0.4603276550769806 0.5144694533762058
0.46739184856414795 0.5251875669882101
0.473568320274353 0.5359056806002144
0.4835595488548279 0.5466237942122186
0.49228519201278687 0.5573419078242229
0.5029647946357727 0.5680600214362272
0.5093580484390259 0.5787781350482315
0.5176718831062317 0.5894962486602358
0.5288370847702026 0.6002143622722401
0.5367906093597412 0.6109324758842444
0.5492539405822754 0.6216505894962486
0.5554217100143433 0.632368703108253
0.566412627696991 0.6430868167202572
0.5783642530441284 0.6538049303322615
0.5969839096069336 0.6645230439442658
0.6160535216331482 0.6752411575562701
0.6237996816635132 0.6859592711682744
0.632704496383667 0.6966773847802786
0.6435251235961914 0.707395498392283
0.6527925133705139 0.7181136120042872
0.6675631403923035 0.7288317256162915
0.6924198865890503 0.7395498392282959
0.7038894891738892 0.7502679528403001
0.7150173187255859 0.7609860664523044
0.730387806892395 0.7717041800643086
0.7528281211853027 0.782422293676313
0.775143563747406 0.7931404072883173
0.7979867458343506 0.8038585209003215
0.8198509216308594 0.8145766345123259
0.8482518196105957 0.8252947481243301
0.8990272283554077 0.8360128617363344
0.9157718420028687 0.8467309753483387
0.96426922082901 0.857449088960343
1.0209732055664062 0.8681672025723473
1.0823962688446045 0.8788853161843515
1.1268353462219238 0.8896034297963559
1.1703290939331055 0.9003215434083601
1.2401518821716309 0.9110396570203644
1.381822109222412 0.9217577706323687
1.489571452140808 0.932475884244373
1.5801761150360107 0.9431939978563773
1.7628055810928345 0.9539121114683816
1.9409589767456055 0.9646302250803859
2.45963716506958 0.9753483386923901
3.5936264991760254 0.9860664523043944
6.574516296386719 0.9967845659163987
8.163023948669434 1.0


==> figures/eval/single_reg/l2/SIBP-L2_5.txt <==
0.004070540890097618 0.0
0.00962202437222004 0.010718113612004287
0.011937638744711876 0.021436227224008574
0.014669932425022125 0.03215434083601286
0.01715341955423355 0.04287245444801715
0.02129175141453743 0.05359056806002144
0.025461209937930107 0.06430868167202572
0.029383808374404907 0.07502679528403002
0.031523678451776505 0.0857449088960343
0.036799799650907516 0.09646302250803858
0.03835240378975868 0.10718113612004287
0.03969268500804901 0.11789924973204716
0.04136134684085846 0.12861736334405144
0.04473615437746048 0.13933547695605572
0.047263044863939285 0.15005359056806003
0.04958217963576317 0.1607717041800643
0.05177532136440277 0.1714898177920686
0.054207317531108856 0.18220793140407288
0.05644431710243225 0.19292604501607716
0.057908158749341965 0.20364415862808147
0.060401253402233124 0.21436227224008575
0.06280586123466492 0.22508038585209003
0.06550386548042297 0.2357984994640943
0.06850269436836243 0.2465166130760986
0.07051622867584229 0.2572347266881029
0.07285955548286438 0.2679528403001072
0.07491306960582733 0.27867095391211144
0.07748778164386749 0.28938906752411575
0.08100482821464539 0.30010718113612006
0.08355505764484406 0.3108252947481243
0.08564794063568115 0.3215434083601286
0.08848369121551514 0.3322615219721329
0.09035959839820862 0.3429796355841372
0.0919007658958435 0.3536977491961415
0.09466145932674408 0.36441586280814575
0.0982368215918541 0.37513397642015006
0.09966114908456802 0.3858520900321543
0.10250227153301239 0.3965702036441586
0.10679151862859726 0.40728831725616294
0.10983583331108093 0.4180064308681672
0.11299363523721695 0.4287245444801715
0.11435660719871521 0.43944265809217575
0.11709035187959671 0.45016077170418006
0.11900804191827774 0.4608788853161844
0.12145250290632248 0.4715969989281886
0.12483545392751694 0.48231511254019294
0.12860682606697083 0.4930332261521972
0.13192662596702576 0.5037513397642015
0.13545487821102142 0.5144694533762058
0.13742293417453766 0.5251875669882101
0.13927283883094788 0.5359056806002144
0.14181353151798248 0.5466237942122186
0.14751136302947998 0.5573419078242229
0.14881816506385803 0.5680600214362272
0.15318095684051514 0.5787781350482315
0.15643799304962158 0.5894962486602358
0.15875494480133057 0.6002143622722401
0.16504062712192535 0.6109324758842444
0.16997018456459045 0.6216505894962486
0.17291586101055145 0.632368703108253
0.17816954851150513 0.6430868167202572
0.18209223449230194 0.6538049303322615
0.18484000861644745 0.6645230439442658
0.1898844987154007 0.6752411575562701
0.1961166262626648 0.6859592711682744
0.1984078586101532 0.6966773847802786
0.20452725887298584 0.707395498392283
0.20993894338607788 0.7181136120042872
0.21676169335842133 0.7288317256162915
0.2214239537715912 0.7395498392282959
0.22765512764453888 0.7502679528403001
0.23596042394638062 0.7609860664523044
0.2425018548965454 0.7717041800643086
0.24993520975112915 0.782422293676313
0.2576155364513397 0.7931404072883173
0.26295968890190125 0.8038585209003215
0.2714129388332367 0.8145766345123259
0.27746129035949707 0.8252947481243301
0.28528115153312683 0.8360128617363344
0.2901400029659271 0.8467309753483387
0.3000228703022003 0.857449088960343
0.3053078055381775 0.8681672025723473
0.3234093487262726 0.8788853161843515
0.34143322706222534 0.8896034297963559
0.3599908947944641 0.9003215434083601
0.3885800838470459 0.9110396570203644
0.4168042540550232 0.9217577706323687
0.45985010266304016 0.932475884244373
0.495860755443573 0.9431939978563773
0.5591069459915161 0.9539121114683816
0.6482213735580444 0.9646302250803859
0.7352701425552368 0.9753483386923901
1.2616502046585083 0.9860664523043944
3.220505714416504 0.9967845659163987
4.389098644256592 1.0


==> figures/eval/single_reg/smooth/BP-CD_5.txt <==
0.0002714039001148194 0.0
0.0003579080803319812 0.010718113612004287
0.0003878894494846463 0.021436227224008574
0.0004319043073337525 0.03215434083601286
0.0004559468070510775 0.04287245444801715
0.0005117969121783972 0.05359056806002144
0.0005447047296911478 0.06430868167202572
0.0005708637181669474 0.07502679528403002
0.0005892751505598426 0.0857449088960343
0.000606723187956959 0.09646302250803858
0.0006182743236422539 0.10718113612004287
0.0006492546526715159 0.11789924973204716
0.0006716590141877532 0.12861736334405144
0.0006905634654685855 0.13933547695605572
0.0007161709945648909 0.15005359056806003
0.0007382312323898077 0.1607717041800643
0.0007658776012249291 0.1714898177920686
0.0007882757345214486 0.18220793140407288
0.0008035958162508905 0.19292604501607716
0.0008282206254079938 0.20364415862808147
0.0008551643695682287 0.21436227224008575
0.0008720477926544845 0.22508038585209003
0.0008858263026922941 0.2357984994640943
0.0009185278322547674 0.2465166130760986
0.0009447004413232207 0.2572347266881029
0.000956383184529841 0.2679528403001072
0.0009805313311517239 0.27867095391211144
0.0010131257586181164 0.28938906752411575
0.0010518948547542095 0.30010718113612006
0.0010698111727833748 0.3108252947481243
0.0010957530466839671 0.3215434083601286
0.001108239172026515 0.3322615219721329
0.0011286530643701553 0.3429796355841372
0.0011462208349257708 0.3536977491961415
0.0011616868432611227 0.36441586280814575
0.001178064150735736 0.37513397642015006
0.0012110040988773108 0.3858520900321543
0.0012377871898934245 0.3965702036441586
0.0012654024176299572 0.40728831725616294
0.0012781237019225955 0.4180064308681672
0.0013115789042785764 0.4287245444801715
0.001336770597845316 0.43944265809217575
0.0013551816809922457 0.45016077170418006
0.001373328734189272 0.4608788853161844
0.0013908394612371922 0.4715969989281886
0.0014046668075025082 0.48231511254019294
0.0014190244255587459 0.4930332261521972
0.0014416967751458287 0.5037513397642015
0.0014688859228044748 0.5144694533762058
0.001490843016654253 0.5251875669882101
0.001505215186625719 0.5359056806002144
0.0015286080306395888 0.5466237942122186
0.001543564721941948 0.5573419078242229
0.0015871449140831828 0.5680600214362272
0.001614726847037673 0.5787781350482315
0.0016458097379654646 0.5894962486602358
0.0016621890245005488 0.6002143622722401
0.001678252825513482 0.6109324758842444
0.0017044590786099434 0.6216505894962486
0.001732734264805913 0.632368703108253
0.0017627035267651081 0.6430868167202572
0.0018027022015303373 0.6538049303322615
0.0018273867899551988 0.6645230439442658
0.0018637072062119842 0.6752411575562701
0.0019120838260278106 0.6859592711682744
0.0019462417112663388 0.6966773847802786
0.0019627234432846308 0.707395498392283
0.00198262557387352 0.7181136120042872
0.002015864010900259 0.7288317256162915
0.002038706559687853 0.7395498392282959
0.002070151036605239 0.7502679528403001
0.002114374190568924 0.7609860664523044
0.0021600723266601562 0.7717041800643086
0.0021860674023628235 0.782422293676313
0.002212157007306814 0.7931404072883173
0.002248493256047368 0.8038585209003215
0.002273084595799446 0.8145766345123259
0.002324202563613653 0.8252947481243301
0.002349523361772299 0.8360128617363344
0.0023965989239513874 0.8467309753483387
0.0024646958336234093 0.857449088960343
0.0024946259800344706 0.8681672025723473
0.002523378934711218 0.8788853161843515
0.0025431490503251553 0.8896034297963559
0.0026027874555438757 0.9003215434083601
0.0026661185547709465 0.9110396570203644
0.0027723414823412895 0.9217577706323687
0.0028082074131816626 0.932475884244373
0.002870276104658842 0.9431939978563773
0.002963629551231861 0.9539121114683816
0.003087944583967328 0.9646302250803859
0.0032189611811190844 0.9753483386923901
0.0035121417604386806 0.9860664523043944
0.00441624503582716 0.9967845659163987
0.006978160701692104 1.0


==> figures/eval/single_reg/smooth/BP-CURV_5.txt <==
0.0001629599864827469 0.0
0.00022339157294481993 0.010718113612004287
0.0002669519744813442 0.021436227224008574
0.00030023642466403544 0.03215434083601286
0.0003173602744936943 0.04287245444801715
0.0003427504561841488 0.05359056806002144
0.00036903948057442904 0.06430868167202572
0.0003917866852134466 0.07502679528403002
0.0004027149989269674 0.0857449088960343
0.00042065506568178535 0.09646302250803858
0.0004544271214399487 0.10718113612004287
0.0004681837745010853 0.11789924973204716
0.0004886015085503459 0.12861736334405144
0.0005022487021051347 0.13933547695605572
0.0005281563499011099 0.15005359056806003
0.0005427911528386176 0.1607717041800643
0.0005590473301708698 0.1714898177920686
0.0005756515311077237 0.18220793140407288
0.0005891491891816258 0.19292604501607716
0.0006052097887732089 0.20364415862808147
0.0006161464261822402 0.21436227224008575
0.0006358925602398813 0.22508038585209003
0.0006502775941044092 0.2357984994640943
0.0006700996309518814 0.2465166130760986
0.0006877489504404366 0.2572347266881029
0.000701964134350419 0.2679528403001072
0.0007066826801747084 0.27867095391211144
0.0007154220947995782 0.28938906752411575
0.0007232363568618894 0.30010718113612006
0.0007367013022303581 0.3108252947481243
0.0007479629712179303 0.3215434083601286
0.0007617116207256913 0.3322615219721329
0.0007792073301970959 0.3429796355841372
0.0007882049540057778 0.3536977491961415
0.0007972208550199866 0.36441586280814575
0.0008079450344666839 0.37513397642015006
0.0008158696000464261 0.3858520900321543
0.0008317500469274819 0.3965702036441586
0.0008439378580078483 0.40728831725616294
0.0008481800323352218 0.4180064308681672
0.0008611024240963161 0.4287245444801715
0.0008711740374565125 0.43944265809217575
0.0008824870456010103 0.45016077170418006
0.0008899854146875441 0.4608788853161844
0.0008986988686956465 0.4715969989281886
0.0009162460919469595 0.48231511254019294
0.0009300172096118331 0.4930332261521972
0.0009396494715474546 0.5037513397642015
0.0009550267714075744 0.5144694533762058
0.0009726852877065539 0.5251875669882101
0.000992405228316784 0.5359056806002144
0.0010109051363542676 0.5466237942122186
0.001027156482450664 0.5573419078242229
0.0010479653719812632 0.5680600214362272
0.0010628140298649669 0.5787781350482315
0.0010820477036759257 0.5894962486602358
0.0011097738752141595 0.6002143622722401
0.0011269983369857073 0.6109324758842444
0.0011513580102473497 0.6216505894962486
0.0011688272934406996 0.632368703108253
0.0012042088201269507 0.6430868167202572
0.0012324843555688858 0.6538049303322615
0.0012853576336055994 0.6645230439442658
0.0013196186628192663 0.6752411575562701
0.001347654266282916 0.6859592711682744
0.0013679557014256716 0.6966773847802786
0.0014280648902058601 0.707395498392283
0.0014506091829389334 0.7181136120042872
0.0014809148851782084 0.7288317256162915
0.0015020899008959532 0.7395498392282959
0.0015567156951874495 0.7502679528403001
0.0016101626679301262 0.7609860664523044
0.0016614424530416727 0.7717041800643086
0.0016969006974250078 0.782422293676313
0.0017580862622708082 0.7931404072883173
0.0018006435129791498 0.8038585209003215
0.0018657391192391515 0.8145766345123259
0.0019208671292290092 0.8252947481243301
0.001955584390088916 0.8360128617363344
0.002014242112636566 0.8467309753483387
0.0020551555790007114 0.857449088960343
0.0021164368372410536 0.8681672025723473
0.0021689063869416714 0.8788853161843515
0.0022623694967478514 0.8896034297963559
0.0023617828264832497 0.9003215434083601
0.002440544543787837 0.9110396570203644
0.002485155826434493 0.9217577706323687
0.002554285805672407 0.932475884244373
0.0026671497616916895 0.9431939978563773
0.002877761609852314 0.9539121114683816
0.0030376091599464417 0.9646302250803859
0.003216108540073037 0.9753483386923901
0.003366219811141491 0.9860664523043944
0.003950826823711395 0.9967845659163987
0.0076000927947461605 1.0


==> figures/eval/single_reg/smooth/BP-HD_5.txt <==
0.0002481674309819937 0.0
0.00045575463445857167 0.010718113612004287
0.0005134666571393609 0.021436227224008574
0.0005563442828133702 0.03215434083601286
0.000601184437982738 0.04287245444801715
0.000623588974121958 0.05359056806002144
0.0006508040241897106 0.06430868167202572
0.0006801072740927339 0.07502679528403002
0.0006922961911186576 0.0857449088960343
0.0007035930175334215 0.09646302250803858
0.0007300261058844626 0.10718113612004287
0.0007390898535959423 0.11789924973204716
0.0007499237544834614 0.12861736334405144
0.0007775541162118316 0.13933547695605572
0.0008040216634981334 0.15005359056806003
0.0008275772561319172 0.1607717041800643
0.0008492276538163424 0.1714898177920686
0.0008681574836373329 0.18220793140407288
0.0008895451901480556 0.19292604501607716
0.0009114054264500737 0.20364415862808147
0.0009296036441810429 0.21436227224008575
0.0009450210491195321 0.22508038585209003
0.0009700796217657626 0.2357984994640943
0.0010024304501712322 0.2465166130760986
0.0010222700657323003 0.2572347266881029
0.001045579556375742 0.2679528403001072
0.001076854532584548 0.27867095391211144
0.0011187794152647257 0.28938906752411575
0.0011664015473797917 0.30010718113612006
0.001176860649138689 0.3108252947481243
0.0012001917930319905 0.3215434083601286
0.0012265020050108433 0.3322615219721329
0.001238696277141571 0.3429796355841372
0.0012523087207227945 0.3536977491961415
0.0012719015358015895 0.36441586280814575
0.0012985020875930786 0.37513397642015006
0.0013112679589539766 0.3858520900321543
0.0013460222398862243 0.3965702036441586
0.0013610293390229344 0.40728831725616294
0.0013780849985778332 0.4180064308681672
0.0014014786574989557 0.4287245444801715
0.0014360357308760285 0.43944265809217575
0.0014632530510425568 0.45016077170418006
0.0014777847100049257 0.4608788853161844
0.0014956594677641988 0.4715969989281886
0.001508943154476583 0.48231511254019294
0.001528790919110179 0.4930332261521972
0.0015496618580073118 0.5037513397642015
0.0015672597801312804 0.5144694533762058
0.0015932396054267883 0.5251875669882101
0.0016064085066318512 0.5359056806002144
0.0016490751877427101 0.5466237942122186
0.0016718697734177113 0.5573419078242229
0.0017022332176566124 0.5680600214362272
0.0017435274785384536 0.5787781350482315
0.0017791996942833066 0.5894962486602358
0.0017966313753277063 0.6002143622722401
0.0018213181756436825 0.6109324758842444
0.0018592947162687778 0.6216505894962486
0.0018820948898792267 0.632368703108253
0.0019027097150683403 0.6430868167202572
0.0019401249010115862 0.6538049303322615
0.0019748741760849953 0.6645230439442658
0.001990967895835638 0.6752411575562701
0.0020149878691881895 0.6859592711682744
0.0020438230130821466 0.6966773847802786
0.0020909884478896856 0.707395498392283
0.002125251805409789 0.7181136120042872
0.002151994965970516 0.7288317256162915
0.0021820352412760258 0.7395498392282959
0.002215798944234848 0.7502679528403001
0.002244358416646719 0.7609860664523044
0.0022789081558585167 0.7717041800643086
0.002312501659616828 0.782422293676313
0.002345932647585869 0.7931404072883173
0.0023662124294787645 0.8038585209003215
0.002414628164842725 0.8145766345123259
0.0024434279184788465 0.8252947481243301
0.0024749902077019215 0.8360128617363344
0.002506513148546219 0.8467309753483387
0.002547476440668106 0.857449088960343
0.002602178370580077 0.8681672025723473
0.002625357359647751 0.8788853161843515
0.002662927145138383 0.8896034297963559
0.0027442367281764746 0.9003215434083601
0.002802737057209015 0.9110396570203644
0.0028710870537906885 0.9217577706323687
0.002901389030739665 0.932475884244373
0.0029594285879284143 0.9431939978563773
0.0030122685711830854 0.9539121114683816
0.0031568368431180716 0.9646302250803859
0.0033408114686608315 0.9753483386923901
0.0034825559705495834 0.9860664523043944
0.004703357815742493 0.9967845659163987
0.007184533402323723 1.0


==> figures/eval/single_reg/smooth/BP-L2_5.txt <==
0.00027343566762283444 0.0
0.00038667861372232437 0.010718113612004287
0.00043993594590574503 0.021436227224008574
0.0005019176751375198 0.03215434083601286
0.000533216807525605 0.04287245444801715
0.0005508577451109886 0.05359056806002144
0.0005801173392683268 0.06430868167202572
0.0005933744250796735 0.07502679528403002
0.0006200183997862041 0.0857449088960343
0.0006385920569300652 0.09646302250803858
0.0006505489582195878 0.10718113612004287
0.000666528008878231 0.11789924973204716
0.0006811450002714992 0.12861736334405144
0.0007004137150943279 0.13933547695605572
0.000713520625140518 0.15005359056806003
0.0007303720340132713 0.1607717041800643
0.0007436121813952923 0.1714898177920686
0.0007570404559373856 0.18220793140407288
0.0007694352534599602 0.19292604501607716
0.0007923606317490339 0.20364415862808147
0.000816409767139703 0.21436227224008575
0.0008349332492798567 0.22508038585209003
0.0008528867037966847 0.2357984994640943
0.0008654493140056729 0.2465166130760986
0.000881904037669301 0.2572347266881029
0.0008983791340142488 0.2679528403001072
0.0009237197227776051 0.27867095391211144
0.0009409371414221823 0.28938906752411575
0.000956260017119348 0.30010718113612006
0.0009646188700571656 0.3108252947481243
0.0009811678901314735 0.3215434083601286
0.001000906340777874 0.3322615219721329
0.0010263429721817374 0.3429796355841372
0.001043856842443347 0.3536977491961415
0.0010716833639889956 0.36441586280814575
0.00109398877248168 0.37513397642015006
0.0011135028908029199 0.3858520900321543
0.001142783323302865 0.3965702036441586
0.0011549325427040458 0.40728831725616294
0.0011707944795489311 0.4180064308681672
0.0011880730744451284 0.4287245444801715
0.0012020826106891036 0.43944265809217575
0.0012300042435526848 0.45016077170418006
0.0012473392998799682 0.4608788853161844
0.001282788347452879 0.4715969989281886
0.00130918447393924 0.48231511254019294
0.0013266039313748479 0.4930332261521972
0.0013420451432466507 0.5037513397642015
0.0013650531182065606 0.5144694533762058
0.0013814192498102784 0.5251875669882101
0.0014071404002606869 0.5359056806002144
0.0014413211029022932 0.5466237942122186
0.0014589759521186352 0.5573419078242229
0.0014772395370528102 0.5680600214362272
0.0014972107019275427 0.5787781350482315
0.0015229851705953479 0.5894962486602358
0.0015379477990791202 0.6002143622722401
0.001551483292132616 0.6109324758842444
0.0015719295479357243 0.6216505894962486
0.0015834042569622397 0.632368703108253
0.0016080362256616354 0.6430868167202572
0.0016272163484245539 0.6538049303322615
0.0016597795765846968 0.6645230439442658
0.0016834927955642343 0.6752411575562701
0.001721786567941308 0.6859592711682744
0.0017556799575686455 0.6966773847802786
0.0017832969315350056 0.707395498392283
0.00184102903585881 0.7181136120042872
0.001861085300333798 0.7288317256162915
0.0018831444904208183 0.7395498392282959
0.0019248721655458212 0.7502679528403001
0.0019438483286648989 0.7609860664523044
0.0019774369429796934 0.7717041800643086
0.0020050648599863052 0.782422293676313
0.002056010067462921 0.7931404072883173
0.0021295547485351562 0.8038585209003215
0.0021986314095556736 0.8145766345123259
0.0022334586828947067 0.8252947481243301
0.002276340266689658 0.8360128617363344
0.0022968794219195843 0.8467309753483387
0.0023420911747962236 0.857449088960343
0.002384508028626442 0.8681672025723473
0.0024193050339818 0.8788853161843515
0.002488305326551199 0.8896034297963559
0.0025584115646779537 0.9003215434083601
0.0026051681488752365 0.9110396570203644
0.0026772338896989822 0.9217577706323687
0.002776681212708354 0.932475884244373
0.0028364306781440973 0.9431939978563773
0.002982940524816513 0.9539121114683816
0.003103863913565874 0.9646302250803859
0.0032286718487739563 0.9753483386923901
0.00351544376462698 0.9860664523043944
0.004251705948263407 0.9967845659163987
0.006456480361521244 1.0


==> figures/eval/single_reg/smooth/SIBP-CD_5.txt <==
0.00013538321945816278 0.0
0.0002465495199430734 0.010718113612004287
0.000310092989820987 0.021436227224008574
0.00037123466609045863 0.03215434083601286
0.0004116169875487685 0.04287245444801715
0.00044458179036155343 0.05359056806002144
0.00046690739691257477 0.06430868167202572
0.00048820790834724903 0.07502679528403002
0.0005064012948423624 0.0857449088960343
0.0005248620873317122 0.09646302250803858
0.0005494493525475264 0.10718113612004287
0.0005683106719516218 0.11789924973204716
0.0005905128782615066 0.12861736334405144
0.0006013658130541444 0.13933547695605572
0.0006200565258041024 0.15005359056806003
0.0006295816274359822 0.1607717041800643
0.0006459974683821201 0.1714898177920686
0.0006545351352542639 0.18220793140407288
0.0006732688052579761 0.19292604501607716
0.0006986566004343331 0.20364415862808147
0.0007156732026487589 0.21436227224008575
0.0007300761062651873 0.22508038585209003
0.0007510652649216354 0.2357984994640943
0.0007675167871639132 0.2465166130760986
0.0007761562010273337 0.2572347266881029
0.0008037128718569875 0.2679528403001072
0.0008254694403149188 0.27867095391211144
0.0008428895962424576 0.28938906752411575
0.0008619270520284772 0.30010718113612006
0.0008963060099631548 0.3108252947481243
0.000915651093237102 0.3215434083601286
0.0009246347472071648 0.3322615219721329
0.0009446644689887762 0.3429796355841372
0.0009585689986124635 0.3536977491961415
0.000979430042207241 0.36441586280814575
0.0009934507543221116 0.37513397642015006
0.0010092153679579496 0.3858520900321543
0.0010298601118847728 0.3965702036441586
0.0010474000591784716 0.40728831725616294
0.0010583316907286644 0.4180064308681672
0.0010742309968918562 0.4287245444801715
0.0010912432335317135 0.43944265809217575
0.0011156998807564378 0.45016077170418006
0.0011328131658956409 0.4608788853161844
0.0011578607372939587 0.4715969989281886
0.001174291828647256 0.48231511254019294
0.0011875743512064219 0.4930332261521972
0.0012056166306138039 0.5037513397642015
0.001218312419950962 0.5144694533762058
0.0012466530315577984 0.5251875669882101
0.001268350868485868 0.5359056806002144
0.0012933587422594428 0.5466237942122186
0.0013136090710759163 0.5573419078242229
0.0013305555330589414 0.5680600214362272
0.0013753732200711966 0.5787781350482315
0.0014039210509508848 0.5894962486602358
0.0014163425657898188 0.6002143622722401
0.0014304459327831864 0.6109324758842444
0.0014562525320798159 0.6216505894962486
0.0014757344033569098 0.632368703108253
0.0015052292728796601 0.6430868167202572
0.0015268110437318683 0.6538049303322615
0.0015464631142094731 0.6645230439442658
0.0015722246607765555 0.6752411575562701
0.0016124406829476357 0.6859592711682744
0.0016397241270169616 0.6966773847802786
0.001652992912568152 0.707395498392283
0.0016812790418043733 0.7181136120042872
0.0017259282758459449 0.7288317256162915
0.0017580611165612936 0.7395498392282959
0.0017891799798235297 0.7502679528403001
0.001832108711823821 0.7609860664523044
0.0018702077213674784 0.7717041800643086
0.0019286805763840675 0.782422293676313
0.001963396556675434 0.7931404072883173
0.002003751927986741 0.8038585209003215
0.0020556957460939884 0.8145766345123259
0.0020967358723282814 0.8252947481243301
0.002147397957742214 0.8360128617363344
0.002182531636208296 0.8467309753483387
0.0022553033195436 0.857449088960343
0.0022853552363812923 0.8681672025723473
0.0023157659452408552 0.8788853161843515
0.0024079116992652416 0.8896034297963559
0.0024345882702618837 0.9003215434083601
0.0025083411019295454 0.9110396570203644
0.0025883198250085115 0.9217577706323687
0.0026462292298674583 0.932475884244373
0.002775780623778701 0.9431939978563773
0.002849351614713669 0.9539121114683816
0.002929823473095894 0.9646302250803859
0.0031336063984781504 0.9753483386923901
0.0034362298902124166 0.9860664523043944
0.003780043451115489 0.9967845659163987
0.007041340693831444 1.0


==> figures/eval/single_reg/smooth/SIBP-CURV_5.txt <==
0.00014998474216554314 0.0
0.0002543568843975663 0.010718113612004287
0.0003092216793447733 0.021436227224008574
0.0003581044147722423 0.03215434083601286
0.00038632648647762835 0.04287245444801715
0.00042306160321459174 0.05359056806002144
0.0004683044389821589 0.06430868167202572
0.0004944526590406895 0.07502679528403002
0.0005194538971409202 0.0857449088960343
0.0005428603617474437 0.09646302250803858
0.0005578218842856586 0.10718113612004287
0.0005762939108535647 0.11789924973204716
0.0005881348624825478 0.12861736334405144
0.0005973050720058382 0.13933547695605572
0.0006078827427700162 0.15005359056806003
0.0006314056226983666 0.1607717041800643
0.0006462490418925881 0.1714898177920686
0.0006534457206726074 0.18220793140407288
0.0006634311866946518 0.19292604501607716
0.0006741259712725878 0.20364415862808147
0.0006876506377011538 0.21436227224008575
0.000708863022737205 0.22508038585209003
0.0007213823264464736 0.2357984994640943
0.0007280922727659345 0.2465166130760986
0.0007348377839662135 0.2572347266881029
0.0007405232172459364 0.2679528403001072
0.00075112609192729 0.27867095391211144
0.0007633425411768258 0.28938906752411575
0.0007734979735687375 0.30010718113612006
0.0007808895315974951 0.3108252947481243
0.0007886687526479363 0.3215434083601286
0.0007986746495589614 0.3322615219721329
0.0008107864414341748 0.3429796355841372
0.0008166852057911456 0.3536977491961415
0.0008218162693083286 0.36441586280814575
0.0008341271313838661 0.37513397642015006
0.0008494190406054258 0.3858520900321543
0.0008632231620140374 0.3965702036441586
0.0008761470671743155 0.40728831725616294
0.0008802571683190763 0.4180064308681672
0.0008906910661607981 0.4287245444801715
0.0009041461162269115 0.43944265809217575
0.0009193731239065528 0.45016077170418006
0.0009273086325265467 0.4608788853161844
0.0009347605518996716 0.4715969989281886
0.0009531397372484207 0.48231511254019294
0.0009660563664510846 0.4930332261521972
0.0009762489935383201 0.5037513397642015
0.0009897691197693348 0.5144694533762058
0.0010072765871882439 0.5251875669882101
0.0010223968420177698 0.5359056806002144
0.001048336736857891 0.5466237942122186
0.0010626550065353513 0.5573419078242229
0.0010826160432770848 0.5680600214362272
0.0011217482388019562 0.5787781350482315
0.0011391763109713793 0.5894962486602358
0.0011822243686765432 0.6002143622722401
0.0012084906920790672 0.6109324758842444
0.0012332572368904948 0.6216505894962486
0.0012773433700203896 0.632368703108253
0.0013113548047840595 0.6430868167202572
0.001327691599726677 0.6538049303322615
0.001373976469039917 0.6645230439442658
0.0013897945173084736 0.6752411575562701
0.0014315550215542316 0.6859592711682744
0.0014663750771433115 0.6966773847802786
0.0015001435531303287 0.707395498392283
0.0015361546538770199 0.7181136120042872
0.0015653823502361774 0.7288317256162915
0.0015968962106853724 0.7395498392282959
0.0016201066318899393 0.7502679528403001
0.001659038825891912 0.7609860664523044
0.0017191331135109067 0.7717041800643086
0.0017787793185561895 0.782422293676313
0.0018230555579066277 0.7931404072883173
0.0018613494466990232 0.8038585209003215
0.0019158234354108572 0.8145766345123259
0.0019846262875944376 0.8252947481243301
0.002011226024478674 0.8360128617363344
0.002055784687399864 0.8467309753483387
0.002100024838000536 0.857449088960343
0.002199365757405758 0.8681672025723473
0.002259587636217475 0.8788853161843515
0.0022913175635039806 0.8896034297963559
0.0023428357671946287 0.9003215434083601
0.0024378534872084856 0.9110396570203644
0.0024920350406318903 0.9217577706323687
0.0025328677147626877 0.932475884244373
0.0026477074716240168 0.9431939978563773
0.002745457226410508 0.9539121114683816
0.002946648746728897 0.9646302250803859
0.0030832067131996155 0.9753483386923901
0.003415756393224001 0.9860664523043944
0.0043091136030852795 0.9967845659163987
0.007041942793875933 1.0


==> figures/eval/single_reg/smooth/SIBP-HD_5.txt <==
0.00013606573338620365 0.0
0.0003032865351997316 0.010718113612004287
0.0003623254597187042 0.021436227224008574
0.00040810316568240523 0.03215434083601286
0.00045778980711475015 0.04287245444801715
0.000511151272803545 0.05359056806002144
0.0005439672386273742 0.06430868167202572
0.0005779525963589549 0.07502679528403002
0.0006092574330978096 0.0857449088960343
0.0006199835333973169 0.09646302250803858
0.0006452557863667607 0.10718113612004287
0.0006696726777590811 0.11789924973204716
0.0006841513095423579 0.12861736334405144
0.0006971259135752916 0.13933547695605572
0.0007075591129250824 0.15005359056806003
0.0007205459987744689 0.1607717041800643
0.0007390364771708846 0.1714898177920686
0.0007565277628600597 0.18220793140407288
0.000769715872593224 0.19292604501607716
0.0007861960330046713 0.20364415862808147
0.0008030389435589314 0.21436227224008575
0.0008169545908458531 0.22508038585209003
0.0008290239493362606 0.2357984994640943
0.0008491454645991325 0.2465166130760986
0.0008600590517744422 0.2572347266881029
0.0008807007106952369 0.2679528403001072
0.0008981287246569991 0.27867095391211144
0.0009237632621079683 0.28938906752411575
0.0009460462024435401 0.30010718113612006
0.0009605630184523761 0.3108252947481243
0.0009792728815227747 0.3215434083601286
0.0009889232460409403 0.3322615219721329
0.0010107802227139473 0.3429796355841372
0.0010276709217578173 0.3536977491961415
0.0010540345683693886 0.36441586280814575
0.0010704221203923225 0.37513397642015006
0.0010922658257186413 0.3858520900321543
0.0011072459165006876 0.3965702036441586
0.0011306280503049493 0.40728831725616294
0.0011505105067044497 0.4180064308681672
0.0011629255022853613 0.4287245444801715
0.0011793207377195358 0.43944265809217575
0.0012065817136317492 0.45016077170418006
0.0012272042222321033 0.4608788853161844
0.0012427355395630002 0.4715969989281886
0.0012591576669365168 0.48231511254019294
0.001275236252695322 0.4930332261521972
0.0012890861835330725 0.5037513397642015
0.0013139154762029648 0.5144694533762058
0.001329669146798551 0.5251875669882101
0.0013479702174663544 0.5359056806002144
0.0013622055994346738 0.5466237942122186
0.0013810384552925825 0.5573419078242229
0.0014159504789859056 0.5680600214362272
0.0014406910631805658 0.5787781350482315
0.001461960724554956 0.5894962486602358
0.0014790112618356943 0.6002143622722401
0.0015059146098792553 0.6109324758842444
0.0015256318729370832 0.6216505894962486
0.0015701677184551954 0.632368703108253
0.0015894339885562658 0.6430868167202572
0.0016253404319286346 0.6538049303322615
0.001643981784582138 0.6645230439442658
0.0016734217060729861 0.6752411575562701
0.0016919274348765612 0.6859592711682744
0.0017101515550166368 0.6966773847802786
0.001741547486744821 0.707395498392283
0.0017692528199404478 0.7181136120042872
0.0018137374427169561 0.7288317256162915
0.0018559577874839306 0.7395498392282959
0.0018847116734832525 0.7502679528403001
0.0019227382726967335 0.7609860664523044
0.0019486129749566317 0.7717041800643086
0.001990419812500477 0.782422293676313
0.002016230020672083 0.7931404072883173
0.0020533103961497545 0.8038585209003215
0.0020991587080061436 0.8145766345123259
0.0021451404318213463 0.8252947481243301
0.002174643101170659 0.8360128617363344
0.0022345464676618576 0.8467309753483387
0.002277732128277421 0.857449088960343
0.0023353975266218185 0.8681672025723473
0.002370797796174884 0.8788853161843515
0.002430901164188981 0.8896034297963559
0.0024755396880209446 0.9003215434083601
0.0025264797732234 0.9110396570203644
0.0026262328028678894 0.9217577706323687
0.0026893995236605406 0.932475884244373
0.002772978274151683 0.9431939978563773
0.002865629270672798 0.9539121114683816
0.0029671466909348965 0.9646302250803859
0.00319253234192729 0.9753483386923901
0.0034481838811188936 0.9860664523043944
0.0044225240126252174 0.9967845659163987
0.0068884058855473995 1.0


==> figures/eval/single_reg/smooth/SIBP-L2_5.txt <==
0.00011465454736026004 0.0
0.00020715319260489196 0.010718113612004287
0.0002579561551101506 0.021436227224008574
0.0002923027495853603 0.03215434083601286
0.0003448334173299372 0.04287245444801715
0.00038600570405833423 0.05359056806002144
0.0004365130444057286 0.06430868167202572
0.0004517098132055253 0.07502679528403002
0.00048445648280903697 0.0857449088960343
0.0005068275495432317 0.09646302250803858
0.000527606054674834 0.10718113612004287
0.0005417162319645286 0.11789924973204716
0.0005600589793175459 0.12861736334405144
0.0005754127050749958 0.13933547695605572
0.0005867797299288213 0.15005359056806003
0.0005965003510937095 0.1607717041800643
0.0006071072421036661 0.1714898177920686
0.0006212862208485603 0.18220793140407288
0.0006286269635893404 0.19292604501607716
0.0006458131829276681 0.20364415862808147
0.0006588262040168047 0.21436227224008575
0.0006683787214569747 0.22508038585209003
0.0006779654650017619 0.2357984994640943
0.0006833942607045174 0.2465166130760986
0.0006946471985429525 0.2572347266881029
0.0007113467436283827 0.2679528403001072
0.000717007671482861 0.27867095391211144
0.0007315264083445072 0.28938906752411575
0.0007410043035633862 0.30010718113612006
0.0007549742003902793 0.3108252947481243
0.0007633300265297294 0.3215434083601286
0.0007746366900391877 0.3322615219721329
0.00079030089545995 0.3429796355841372
0.0007995247724466026 0.3536977491961415
0.0008116760291159153 0.36441586280814575
0.0008208025246858597 0.37513397642015006
0.0008318094187416136 0.3858520900321543
0.0008543963776901364 0.3965702036441586
0.0008704838110134006 0.40728831725616294
0.0008826034609228373 0.4180064308681672
0.0008970842463895679 0.4287245444801715
0.0009117185836657882 0.43944265809217575
0.0009202081710100174 0.45016077170418006
0.0009409324848093092 0.4608788853161844
0.0009698928333818913 0.4715969989281886
0.0009776698425412178 0.48231511254019294
0.0010027923854067922 0.4930332261521972
0.0010394616983830929 0.5037513397642015
0.0010581272654235363 0.5144694533762058
0.0010765120387077332 0.5251875669882101
0.0010950067080557346 0.5359056806002144
0.001113652135245502 0.5466237942122186
0.0011369779240339994 0.5573419078242229
0.0011655990965664387 0.5680600214362272
0.0011864776024594903 0.5787781350482315
0.0012065322371199727 0.5894962486602358
0.0012331022880971432 0.6002143622722401
0.0012506562052294612 0.6109324758842444
0.0012739351950585842 0.6216505894962486
0.0012928758515045047 0.632368703108253
0.001330012222751975 0.6430868167202572
0.0013515152968466282 0.6538049303322615
0.0013845158973708749 0.6645230439442658
0.001407585688866675 0.6752411575562701
0.0014411453157663345 0.6859592711682744
0.0014530593762174249 0.6966773847802786
0.0014712128322571516 0.707395498392283
0.0014919649111106992 0.7181136120042872
0.0015696713235229254 0.7288317256162915
0.0015945560298860073 0.7395498392282959
0.001614885637536645 0.7502679528403001
0.0016603441908955574 0.7609860664523044
0.0017106498125940561 0.7717041800643086
0.001737886806949973 0.782422293676313
0.0018090428784489632 0.7931404072883173
0.0018605799414217472 0.8038585209003215
0.0019161918899044394 0.8145766345123259
0.0019670813344419003 0.8252947481243301
0.0020183799788355827 0.8360128617363344
0.0020730155520141125 0.8467309753483387
0.0020964958239346743 0.857449088960343
0.0021652537398040295 0.8681672025723473
0.0022185263223946095 0.8788853161843515
0.002311239717528224 0.8896034297963559
0.002394604729488492 0.9003215434083601
0.0024531681556254625 0.9110396570203644
0.0025056356098502874 0.9217577706323687
0.002624030690640211 0.932475884244373
0.0026613795198500156 0.9431939978563773
0.0028902566991746426 0.9539121114683816
0.002961190650239587 0.9646302250803859
0.003125280374661088 0.9753483386923901
0.0033796217758208513 0.9860664523043944
0.0037616482004523277 0.9967845659163987
0.006826141849160194 1.0

